Toward Multi-Agent Reinforcement Learning for Distributed Event-Triggered Control

Event-triggered communication and control provide high control performance in networked control systems without overloading the communication network. However, most approaches require precise mathematical models of the system dynamics, which may not always be available. Model-free learning of communication and control policies provides an alternative. Nevertheless, existing methods typically consider single-agent settings. This paper proposes a model-free reinforcement learning algorithm that jointly learns resource-aware communication and control policies for distributed multi-agent systems from data. We evaluate the algorithm in a high-dimensional and nonlinear simulation example and discuss promising avenues for further research.

==> HEM_comm_savings.csv <==
iteration	average comm savings
0	0.50797526
1	0.520507813
2	0.50390625
3	0.507486979
4	0.504882813
5	0.501790365
6	0.520019531
7	0.504394531
8	0.512695313
9	0.489257813
10	0.5
11	0.502766927
12	0.503092448
13	0.499186198
14	0.486653646
15	0.48844401
16	0.48811849
17	0.48844401
18	0.49235026
19	0.498372396
20	0.4921875
21	0.489908854
22	0.492513021
23	0.497558594
24	0.488769531
25	0.513020833
26	0.534586589
27	0.517008464
28	0.517985026
29	0.512613932
30	0.517740885
31	0.50390625
32	0.513102214
33	0.514811198
34	0.513753255
35	0.520182292
36	0.524251302
37	0.518229167
38	0.51546224
39	0.509684245
40	0.515625
41	0.520019531
42	0.513427734
43	0.513427734
44	0.516520182
45	0.521484375
46	0.514567057
47	0.515055339
48	0.50374349
49	0.496744792
50	0.495524089
51	0.506429036
52	0.505371094
53	0.50008138
54	0.496419271
55	0.504394531
56	0.504801432
57	0.496988932
58	0.504150391
59	0.494547526
60	0.497639974
61	0.495198568
62	0.504150391
63	0.493408203
64	0.489746094
65	0.490234375
66	0.491780599
67	0.487874349
68	0.49210612
69	0.490966797
70	0.499023438
71	0.49593099
72	0.494466146
73	0.497639974
74	0.494710286
75	0.492431641
76	0.487955729
77	0.488606771
78	0.486897786
79	0.491129557
80	0.48836263
81	0.484944661
82	0.483154297
83	0.489908854
84	0.487467448
85	0.488037109
86	0.495279948
87	0.491210938
88	0.487060547
89	0.485514323
90	0.490641276
91	0.494140625
92	0.48836263
93	0.49202474
94	0.485026042
95	0.496419271
96	0.494710286
97	0.495605469
98	0.485758464
99	0.486409505
100	0.48453776
101	0.489908854
102	0.495117188
103	0.489664714
104	0.487792969
105	0.501546224
106	0.491129557
107	0.490804036
108	0.50374349
109	0.491943359
110	0.493489583
111	0.489013672
112	0.495361328
113	0.487874349
114	0.494547526
115	0.495279948
116	0.498697917
117	0.492757161
118	0.494384766
119	0.485351563
120	0.495686849
121	0.495524089
122	0.495524089
123	0.494710286
124	0.496419271
125	0.49593099
126	0.490315755
127	0.493164063
128	0.492919922
129	0.490234375
130	0.487467448
131	0.491699219
132	0.496419271
133	0.485595703
134	0.493164063
135	0.492675781
136	0.50008138
137	0.498535156
138	0.48819987
139	0.497721354
140	0.50016276
141	0.490397135
142	0.486246745
143	0.486490885
144	0.484944661
145	0.48445638
146	0.482096354
147	0.487630208
148	0.48453776
149	0.486328125
150	0.485514323
151	0.486246745
152	0.483235677
153	0.485677083
154	0.491373698
155	0.490234375
156	0.489908854
157	0.486979167
158	0.498372396
159	0.485921224
160	0.487874349
161	0.489095052
162	0.487386068
163	0.4921875
164	0.490234375
165	0.493652344
166	0.494222005
167	0.492594401
168	0.494466146
169	0.494140625
170	0.487548828
171	0.490559896
172	0.498697917
173	0.494547526
174	0.48819987
175	0.49210612
176	0.489746094
177	0.489013672
178	0.493082682
179	0.487792969
180	0.498779297
181	0.490722656
182	0.509928385
183	0.489176432
184	0.498535156
185	0.490641276
186	0.493082682
187	0.497233073
188	0.489746094
189	0.506184896
190	0.498046875
191	0.487141927
192	0.487874349
193	0.488769531
194	0.488688151
195	0.485758464
196	0.48445638
197	0.493652344
198	0.488606771
199	0.486979167
200	0.485758464
201	0.491617839
202	0.48421224
203	0.489420573
204	0.493164063
205	0.487630208
206	0.487955729
207	0.484375
208	0.48445638
209	0.492838542
210	0.487792969
211	0.493082682
212	0.491699219
213	0.489501953
214	0.491292318
215	0.489501953
216	0.49226888
217	0.484781901
218	0.489339193
219	0.495117188
220	0.488525391
221	0.494628906
222	0.501708984
223	0.503092448
224	0.48819987
225	0.489095052
226	0.485188802
227	0.487467448
228	0.489746094
229	0.485758464
230	0.499104818
231	0.495198568
232	0.496744792
233	0.486572266
234	0.493408203
235	0.489013672
236	0.489664714
237	0.492513021
238	0.490885417
239	0.501057943
240	0.489664714
241	0.49226888
242	0.490804036
243	0.490315755
244	0.498046875
245	0.489827474
246	0.4921875
247	0.490885417
248	0.490071615
249	0.486165365
250	0.485351563
251	0.501464844
252	0.489501953
253	0.493652344
254	0.489908854
255	0.488688151
256	0.491699219
257	0.489420573
258	0.48819987
259	0.498779297
260	0.497884115
261	0.494222005
262	0.491292318
263	0.492431641
264	0.497314453
265	0.488606771
266	0.491536458
267	0.48453776
268	0.486653646
269	0.487711589
270	0.488850911
271	0.493245443
272	0.496988932
273	0.49609375
274	0.491048177
275	0.488850911
276	0.483235677
277	0.487223307
278	0.489420573
279	0.485758464
280	0.49235026
281	0.500895182
282	0.486572266
283	0.486165365
284	0.490315755
285	0.489339193
286	0.487955729
287	0.486328125
288	0.48828125
289	0.492675781
290	0.489583333
291	0.49202474
292	0.491943359
293	0.485351563
294	0.494547526
295	0.486816406
296	0.48819987
297	0.486409505
298	0.487792969
299	0.482747396
300	0.484619141
301	0.495117188
302	0.490397135
303	0.495605469
304	0.48811849
305	0.485188802
306	0.489990234
307	0.493082682
308	0.491373698
309	0.494303385
310	0.493245443
311	0.486572266
312	0.486897786
313	0.49617513
314	0.490397135
315	0.486490885
316	0.485921224
317	0.483886719
318	0.483235677
319	0.48421224
320	0.486572266
321	0.489583333
322	0.492919922
323	0.484049479
324	0.488037109
325	0.487223307
326	0.482584635
327	0.486246745
328	0.489095052
329	0.48819987
330	0.493164063
331	0.496907552
332	0.485595703
333	0.487548828
334	0.486246745
335	0.486002604
336	0.491210938
337	0.485026042
338	0.487467448
339	0.489746094
340	0.491292318
341	0.485839844
342	0.489013672
343	0.485677083
344	0.48429362
345	0.481689453
346	0.487223307
347	0.493082682
348	0.483642578
349	0.483642578
350	0.488932292
351	0.485188802
352	0.483723958
353	0.49202474
354	0.489420573
355	0.48836263
356	0.491455078
357	0.490641276
358	0.489827474
359	0.492675781
360	0.486328125
361	0.48453776
362	0.484944661
363	0.486735026
364	0.489908854
365	0.486002604
366	0.483968099
367	0.483154297
368	0.487060547
369	0.48445638
370	0.48429362
371	0.491210938
372	0.495605469
373	0.48819987
374	0.486979167
375	0.48453776
376	0.48819987
377	0.490804036
378	0.490641276
379	0.491455078
380	0.492919922
381	0.491292318
382	0.486490885
383	0.490641276
384	0.489746094
385	0.489013672
386	0.495117188
387	0.489176432
388	0.48819987
389	0.494384766
390	0.495768229
391	0.492513021
392	0.486653646
393	0.489339193
394	0.483235677
395	0.486083984
396	0.489746094
397	0.500325521
398	0.48811849
399	0.486083984
400	0.490234375
401	0.487874349
402	0.489339193
403	0.487304688
404	0.489420573
405	0.491536458
406	0.490559896
407	0.491943359
408	0.485595703
409	0.490478516
410	0.487874349
411	0.486165365
412	0.486083984
413	0.487467448
414	0.490234375
415	0.485839844
416	0.483072917
417	0.485677083
418	0.490152995
419	0.48844401
420	0.484049479
421	0.493815104
422	0.493733724
423	0.48811849
424	0.490071615
425	0.485677083
426	0.48811849
427	0.490397135
428	0.486490885
429	0.491943359
430	0.501383464
431	0.493977865
432	0.491455078
433	0.490152995
434	0.497070313
435	0.48811849
436	0.491373698
437	0.490804036
438	0.487223307
439	0.493733724
440	0.496663411
441	0.497233073
442	0.491373698
443	0.491373698
444	0.484700521
445	0.489583333
446	0.484619141
447	0.492757161
448	0.487141927
449	0.490152995
450	0.490559896
451	0.489990234
452	0.493733724
453	0.491943359
454	0.487141927
455	0.490397135
456	0.488932292
457	0.494303385
458	0.482503255
459	0.493164063
460	0.490641276
461	0.493977865
462	0.48836263
463	0.491943359
464	0.485351563
465	0.489664714
466	0.486002604
467	0.488606771
468	0.493082682
469	0.493570964
470	0.48836263
471	0.502685547
472	0.495279948
473	0.495768229
474	0.493245443
475	0.485270182
476	0.488688151
477	0.487223307
478	0.495279948
479	0.493326823
480	0.497721354
481	0.49625651
482	0.495035807
483	0.48819987
484	0.493896484
485	0.486653646
486	0.492757161
487	0.490397135
488	0.491373698
489	0.500651042
490	0.491699219
491	0.48844401
492	0.491617839
493	0.48811849
494	0.497070313
495	0.496907552
496	0.491455078
497	0.495279948
498	0.489013672
499	0.495524089
500	0.495035807
501	0.493652344
502	0.492675781
503	0.493733724
504	0.492513021
505	0.500325521
506	0.502766927
507	0.495686849
508	0.494791667
509	0.505371094
510	0.506754557
511	0.505126953
512	0.49625651
513	0.494954427
514	0.489583333
515	0.501953125
516	0.491129557
517	0.490966797
518	0.497639974
519	0.5
520	0.496988932
521	0.501627604
522	0.495035807
523	0.504557292
524	0.492513021
525	0.488688151
526	0.491536458
527	0.489990234
528	0.499104818
529	0.490966797
530	0.489420573
531	0.493652344
532	0.497151693
533	0.489664714
534	0.489664714
535	0.48836263
536	0.494140625
537	0.490234375
538	0.490152995
539	0.499430339
540	0.48836263
541	0.486328125
542	0.48828125
543	0.48844401
544	0.499023438
545	0.498291016
546	0.497395833
547	0.502034505
548	0.496337891
549	0.492513021
550	0.493977865
551	0.495035807
552	0.497802734
553	0.491780599
554	0.501220703
555	0.502848307
556	0.503662109
557	0.499755859
558	0.500244141
559	0.498535156
560	0.513102214
561	0.500325521
562	0.49625651
563	0.492513021
564	0.490234375
565	0.503417969
566	0.491699219
567	0.490234375
568	0.49617513
569	0.501139323
570	0.494222005
571	0.491943359
572	0.493652344
573	0.496744792
574	0.497233073
575	0.489990234
576	0.493489583
577	0.493245443
578	0.494547526
579	0.486409505
580	0.489583333
581	0.493001302
582	0.492513021
583	0.486490885
584	0.48828125
585	0.494140625
586	0.494140625
587	0.489420573
588	0.486653646
589	0.488525391
590	0.48828125
591	0.489990234
592	0.493326823
593	0.489501953
594	0.490885417
595	0.488769531
596	0.490152995
597	0.49617513
598	0.495605469
599	0.489501953
600	0.490641276
601	0.490152995
602	0.491943359
603	0.48844401
604	0.495849609
605	0.493326823
606	0.493652344
607	0.49235026
608	0.491210938
609	0.486735026
610	0.49991862
611	0.494710286
612	0.486328125
613	0.483154297
614	0.486083984
615	0.496663411
616	0.487792969
617	0.489420573
618	0.495768229
619	0.495279948
620	0.490641276
621	0.500244141
622	0.498860677
623	0.489257813
624	0.500569661
625	0.489583333
626	0.495198568
627	0.490559896
628	0.495442708
629	0.493815104
630	0.495686849
631	0.489420573
632	0.49593099
633	0.49226888
634	0.492431641
635	0.495524089
636	0.491780599
637	0.492757161
638	0.490885417
639	0.493164063
640	0.493082682
641	0.494303385
642	0.494059245
643	0.489420573
644	0.490885417
645	0.484781901
646	0.486816406
647	0.491861979
648	0.493408203
649	0.491536458
650	0.488850911
651	0.492675781
652	0.486897786
653	0.495605469
654	0.489095052
655	0.49226888
656	0.491292318
657	0.487955729
658	0.490641276
659	0.486572266
660	0.493245443
661	0.498942057
662	0.491048177
663	0.48844401
664	0.486897786
665	0.498128255
666	0.488850911
667	0.492594401
668	0.49202474
669	0.49202474
670	0.496663411
671	0.500732422
672	0.49593099
673	0.501464844
674	0.495117188
675	0.491210938
676	0.491210938
677	0.489339193
678	0.49617513
679	0.498453776
680	0.49593099
681	0.496500651
682	0.500406901
683	0.498779297
684	0.498291016
685	0.494222005
686	0.495442708
687	0.501057943
688	0.500813802
689	0.501546224
690	0.497802734
691	0.497965495
692	0.492431641
693	0.490804036
694	0.495605469
695	0.499104818
696	0.495198568
697	0.494140625
698	0.504475911
699	0.502441406
700	0.489257813
701	0.494222005
702	0.489990234
703	0.49617513
704	0.497070313
705	0.5
706	0.49210612
707	0.494791667
708	0.491780599
709	0.497070313
710	0.494059245
711	0.499674479
712	0.499023438
713	0.499104818
714	0.491617839
715	0.498128255
716	0.489339193
717	0.502766927
718	0.49235026
719	0.499348958
720	0.498372396
721	0.492838542
722	0.497477214
723	0.509277344
724	0.490804036
725	0.492675781
726	0.496419271
727	0.498697917
728	0.498697917
729	0.501057943
730	0.493001302
731	0.500569661
732	0.501057943
733	0.503092448
734	0.492838542
735	0.501627604
736	0.502034505
737	0.496663411
738	0.503011068
739	0.503417969
740	0.500732422
741	0.504720052
742	0.50374349
743	0.500895182
744	0.503336589
745	0.513509115
746	0.499755859
747	0.497639974
748	0.505126953
749	0.499674479
750	0.490315755
751	0.487874349
752	0.491292318
753	0.489908854
754	0.504394531
755	0.504475911
756	0.496826172
757	0.497721354
758	0.495686849
759	0.499186198
760	0.493001302
761	0.497965495
762	0.498535156
763	0.499511719
764	0.497151693
765	0.493977865
766	0.493815104
767	0.500569661
768	0.493245443
769	0.501464844
770	0.491617839
771	0.491048177
772	0.495605469
773	0.498616536
774	0.491780599
775	0.491210938
776	0.498942057
777	0.499023438
778	0.494710286
779	0.505452474
780	0.498535156
781	0.496744792
782	0.497639974
783	0.505289714
784	0.498372396
785	0.505208333
786	0.496500651
787	0.490071615
788	0.498860677
789	0.501871745
790	0.501871745
791	0.503011068
792	0.499186198
793	0.503336589
794	0.496663411
795	0.501627604
796	0.498535156
797	0.501546224
798	0.493489583
799	0.485026042
800	0.493082682
801	0.487060547
802	0.491455078
803	0.490559896
804	0.498942057
805	0.500244141
806	0.498616536
807	0.49983724
808	0.495442708
809	0.495361328
810	0.49625651
811	0.495605469
812	0.494954427
813	0.495524089
814	0.49593099
815	0.491129557
816	0.495361328
817	0.491617839
818	0.498291016
819	0.499430339
820	0.492919922
821	0.488525391
822	0.494384766
823	0.498860677
824	0.494710286
825	0.486572266
826	0.493652344
827	0.494140625
828	0.494222005
829	0.497639974
830	0.501057943
831	0.499186198
832	0.494873047
833	0.495849609
834	0.507405599
835	0.497151693
836	0.492919922
837	0.490559896
838	0.494222005
839	0.498209635
840	0.49983724
841	0.495768229
842	0.494791667
843	0.494710286
844	0.491536458
845	0.496582031
846	0.499674479
847	0.501220703
848	0.489827474
849	0.489420573
850	0.495198568
851	0.490234375
852	0.495442708
853	0.494628906
854	0.499593099
855	0.506347656
856	0.494547526
857	0.49601237
858	0.487711589
859	0.494547526
860	0.497639974
861	0.494710286
862	0.490478516
863	0.49226888
864	0.495849609
865	0.495849609
866	0.490152995
867	0.489990234
868	0.498046875
869	0.498697917
870	0.494954427
871	0.492431641
872	0.494222005
873	0.493326823
874	0.49202474
875	0.494384766
876	0.497151693
877	0.497639974
878	0.496337891
879	0.494873047
880	0.500895182
881	0.496907552
882	0.499674479
883	0.491536458
884	0.502360026
885	0.490966797
886	0.495686849
887	0.489420573
888	0.490559896
889	0.500895182
890	0.502848307
891	0.499267578
892	0.505452474
893	0.497884115
894	0.4921875
895	0.500325521
896	0.499755859
897	0.494140625
898	0.491943359
899	0.500732422
900	0.497965495
901	0.497639974
902	0.500895182
903	0.49601237
904	0.502522786
905	0.502766927
906	0.494059245
907	0.491292318
908	0.489420573
909	0.496988932
910	0.494628906
911	0.498209635
912	0.498128255
913	0.492757161
914	0.496582031
915	0.50008138
916	0.495361328
917	0.491373698
918	0.500488281
919	0.500488281
920	0.511067708
921	0.500976563
922	0.490071615
923	0.489339193
924	0.490722656
925	0.504882813
926	0.498535156
927	0.503417969
928	0.501953125
929	0.504557292
930	0.503092448
931	0.497884115
932	0.501708984
933	0.49593099
934	0.492431641
935	0.49609375
936	0.502929688
937	0.490966797
938	0.493977865
939	0.498046875
940	0.507486979
941	0.501546224
942	0.510009766
943	0.498128255
944	0.497802734
945	0.503580729
946	0.497314453
947	0.504882813
948	0.508056641
949	0.509928385
950	0.502522786
951	0.510253906
952	0.511149089
953	0.510742188
954	0.505859375
955	0.500569661
956	0.502766927
957	0.501953125
958	0.503662109
959	0.503336589
960	0.498372396
961	0.504150391
962	0.506754557
963	0.497884115
964	0.500244141
965	0.503255208
966	0.504882813
967	0.504720052
968	0.506917318
969	0.514485677
970	0.520996094
971	0.506184896
972	0.496337891
973	0.504231771
974	0.504801432
975	0.513590495
976	0.500813802
977	0.505940755
978	0.513264974
979	0.503417969
980	0.502360026
981	0.502278646
982	0.498942057
983	0.498128255
984	0.496744792
985	0.49593099
986	0.499430339
987	0.493489583
988	0.506510417
989	0.494384766
990	0.503499349
991	0.506510417
992	0.51180013
993	0.505940755
994	0.517496745
995	0.51578776
996	0.497558594
997	0.516520182
998	0.513102214
999	0.509440104
1000	0.502848307
1001	0.515136719
1002	0.518798828
1003	0.527669271
1004	0.511311849
1005	0.50797526
1006	0.507080078
1007	0.510009766
1008	0.507568359
1009	0.500488281
1010	0.512125651
1011	0.502034505
1012	0.500651042
1013	0.497965495
1014	0.509684245
1015	0.50789388
1016	0.508626302
1017	0.504801432
1018	0.504882813
1019	0.514973958
1020	0.510091146
1021	0.51155599
1022	0.505452474
1023	0.518473307
1024	0.514648438
1025	0.509033203
1026	0.511149089
1027	0.505126953
1028	0.509277344
1029	0.503092448
1030	0.495361328
1031	0.505940755
1032	0.501057943
1033	0.499511719
1034	0.502766927
1035	0.505452474
1036	0.508056641
1037	0.495849609
1038	0.521809896
1039	0.493977865
1040	0.501383464
1041	0.513020833
1042	0.505371094
1043	0.508870443
1044	0.521240234
1045	0.510416667
1046	0.497151693
1047	0.50773112
1048	0.505615234
1049	0.516927083
1050	0.519124349
1051	0.514648438
1052	0.514241536
1053	0.520263672
1054	0.50374349
1055	0.498860677
1056	0.503011068
1057	0.510416667
1058	0.503662109
1059	0.5
1060	0.510172526
1061	0.497802734
1062	0.494791667
1063	0.497314453
1064	0.517008464
1065	0.517985026
1066	0.510416667
1067	0.510579427
1068	0.507486979
1069	0.504720052
1070	0.514322917
1071	0.511067708
1072	0.520507813
1073	0.517252604
1074	0.507405599
1075	0.499267578
1076	0.506266276
1077	0.503011068
1078	0.505615234
1079	0.508382161
1080	0.50406901
1081	0.509440104
1082	0.505533854
1083	0.502604167
1084	0.512532552
1085	0.514241536
1086	0.526041667
1087	0.513509115
1088	0.518066406
1089	0.501383464
1090	0.508219401
1091	0.512369792
1092	0.509358724
1093	0.504964193
1094	0.514648438
1095	0.504394531
1096	0.512939453
1097	0.507405599
1098	0.506591797
1099	0.518473307
1100	0.530354818
1101	0.517903646
1102	0.518229167
1103	0.510091146
1104	0.50390625
1105	0.498942057
1106	0.51944987
1107	0.508056641
1108	0.512613932
1109	0.522135417
1110	0.508219401
1111	0.502522786
1112	0.493733724
1113	0.514322917
1114	0.513102214
1115	0.520914714
1116	0.517333984
1117	0.517822266
1118	0.514485677
1119	0.510498047
1120	0.525227865
1121	0.51163737
1122	0.526774089
1123	0.511393229
1124	0.502441406
1125	0.501953125
1126	0.505615234
1127	0.505126953
1128	0.513997396
1129	0.51155599
1130	0.514892578
1131	0.503336589
1132	0.51578776
1133	0.512776693
1134	0.516031901
1135	0.505289714
1136	0.517171224
1137	0.526692708
1138	0.50390625
1139	0.509195964
1140	0.505859375
1141	0.512858073
1142	0.52351888
1143	0.510009766
1144	0.524169922
1145	0.502034505
1146	0.51936849
1147	0.512613932
1148	0.507324219
1149	0.504801432
1150	0.513916016
1151	0.515380859
1152	0.517089844
1153	0.507568359
1154	0.510172526
1155	0.504964193
1156	0.521402995
1157	0.509765625
1158	0.509277344
1159	0.528320313
1160	0.511230469
1161	0.500488281
1162	0.510416667
1163	0.52734375
1164	0.50390625
1165	0.506510417
1166	0.510091146
1167	0.5078125
1168	0.513183594
1169	0.518391927
1170	0.510986328
1171	0.516357422
1172	0.516764323
1173	0.509928385
1174	0.50374349
1175	0.510009766
1176	0.512695313
1177	0.5078125
1178	0.513183594
1179	0.505452474
1180	0.514892578
1181	0.505126953
1182	0.525634766
1183	0.521565755
1184	0.501220703
1185	0.498616536
1186	0.503011068
1187	0.510253906
1188	0.499348958
1189	0.503417969
1190	0.495361328
1191	0.506835938
1192	0.51578776
1193	0.50390625
1194	0.51554362
1195	0.512695313
1196	0.503173828
1197	0.504557292
1198	0.494140625
1199	0.502197266
1200	0.493164063
1201	0.505289714
1202	0.501383464
1203	0.51155599
1204	0.505289714
1205	0.500488281
1206	0.512207031
1207	0.504638672
1208	0.505940755
1209	0.505289714
1210	0.505940755
1211	0.503011068
1212	0.508219401
1213	0.517008464
1214	0.5078125
1215	0.497395833
1216	0.498860677
1217	0.510498047
1218	0.502522786
1219	0.505696615
1220	0.49226888
1221	0.502848307
1222	0.51180013
1223	0.507486979
1224	0.497639974
1225	0.505371094
1226	0.505371094
1227	0.500651042
1228	0.507324219
1229	0.498616536
1230	0.504882813
1231	0.513183594
1232	0.504720052
1233	0.511311849
1234	0.506917318
1235	0.500488281
1236	0.498372396
1237	0.494059245
1238	0.493815104
1239	0.498616536
1240	0.501464844
1241	0.499674479
1242	0.496500651
1243	0.495524089
1244	0.496907552
1245	0.525390625
1246	0.512939453
1247	0.515625
1248	0.494873047
1249	0.511962891
1250	0.492513021
1251	0.514241536
1252	0.502441406
1253	0.503255208
1254	0.502604167
1255	0.496663411
1256	0.513997396
1257	0.504638672
1258	0.510904948
1259	0.493815104
1260	0.499186198
1261	0.505289714
1262	0.506917318
1263	0.508544922
1264	0.504638672
1265	0.491048177
1266	0.499023438
1267	0.497151693
1268	0.497151693
1269	0.48836263
1270	0.496582031
1271	0.506347656
1272	0.508951823
1273	0.517740885
1274	0.493896484
1275	0.504801432
1276	0.508789063
1277	0.497233073
1278	0.502685547
1279	0.510416667
1280	0.502278646
1281	0.513590495
1282	0.498697917
1283	0.502929688
1284	0.513346354
1285	0.505045573
1286	0.50764974
1287	0.512369792
1288	0.50773112
1289	0.499430339
1290	0.50764974
1291	0.506998698
1292	0.496907552
1293	0.498942057
1294	0.497965495
1295	0.520507813
1296	0.517578125
1297	0.524739583
1298	0.507324219
1299	0.509440104
1300	0.502115885
1301	0.512207031
1302	0.508789063
1303	0.486572266
1304	0.497395833
1305	0.489908854
1306	0.508870443
1307	0.50789388
1308	0.50374349
1309	0.490478516
1310	0.484781901
1311	0.498942057
1312	0.525227865
1313	0.512532552
1314	0.494873047
1315	0.492594401
1316	0.495035807
1317	0.494710286
1318	0.495035807
1319	0.488769531
1320	0.507080078
1321	0.519124349
1322	0.527587891
1323	0.51570638
1324	0.494873047
1325	0.506754557
1326	0.505615234
1327	0.495279948
1328	0.502848307
1329	0.508219401
1330	0.496419271
1331	0.496826172
1332	0.496826172
1333	0.512207031
1334	0.523030599
1335	0.509277344
1336	0.512939453
1337	0.528320313
1338	0.523111979
1339	0.501953125
1340	0.507568359
1341	0.506103516
1342	0.50398763
1343	0.49601237
1344	0.521402995
1345	0.531005859
1346	0.504964193
1347	0.508544922
1348	0.503255208
1349	0.501790365
1350	0.514567057
1351	0.490559896
1352	0.499511719
1353	0.485758464
1354	0.483968099
1355	0.481770833
1356	0.513427734
1357	0.505452474
1358	0.522623698
1359	0.501302083
1360	0.480875651
1361	0.507080078
1362	0.527587891
1363	0.513834635
1364	0.509602865
1365	0.504882813
1366	0.502522786
1367	0.502360026
1368	0.491373698
1369	0.501546224
1370	0.524088542
1371	0.514322917
1372	0.526285807
1373	0.497558594
1374	0.502848307
1375	0.512288411
1376	0.502197266
1377	0.490315755
1378	0.493245443
1379	0.492431641
1380	0.490641276
1381	0.505452474
1382	0.500732422
1383	0.503417969
1384	0.504638672
1385	0.507405599
1386	0.504801432
1387	0.523111979
1388	0.515055339
1389	0.496663411
1390	0.497721354
1391	0.490559896
1392	0.492431641
1393	0.493977865
1394	0.534667969
1395	0.543701172
1396	0.512125651
1397	0.503499349
1398	0.499674479
1399	0.505045573
1400	0.50382487
1401	0.478922526
1402	0.50382487
1403	0.515136719
1404	0.496988932
1405	0.48836263
1406	0.507080078
1407	0.516031901
1408	0.541259766
1409	0.507568359
1410	0.507161458
1411	0.520182292
1412	0.524820964
1413	0.513834635
1414	0.516601563
1415	0.505289714
1416	0.495279948
1417	0.497151693
1418	0.508056641
1419	0.507242839
1420	0.504720052
1421	0.524658203
1422	0.51953125
1423	0.51163737
1424	0.514811198
1425	0.521891276
1426	0.523193359
1427	0.503011068
1428	0.495035807
1429	0.50374349
1430	0.495524089
1431	0.512044271
1432	0.510986328
1433	0.497884115
1434	0.510579427
1435	0.510172526
1436	0.506266276
1437	0.527669271
1438	0.508463542
1439	0.50797526
1440	0.49235026
1441	0.495605469
1442	0.492675781
1443	0.514078776
1444	0.511149089
1445	0.53125
1446	0.503417969
1447	0.509602865
1448	0.507568359
1449	0.529215495
1450	0.493326823
1451	0.478515625
1452	0.506673177
1453	0.52360026
1454	0.516113281
1455	0.516438802
1456	0.504638672
1457	0.501464844
1458	0.517252604
1459	0.504801432
1460	0.525797526
1461	0.505208333
1462	0.508138021
1463	0.50797526
1464	0.51180013
1465	0.503417969
1466	0.508707682
1467	0.516113281
1468	0.529622396
1469	0.512532552
1470	0.506022135
1471	0.521565755
1472	0.562174479
1473	0.54280599
1474	0.516113281
1475	0.529378255
1476	0.54288737
1477	0.532063802
1478	0.538085938
1479	0.530598958
1480	0.516276042
1481	0.488932292
1482	0.506917318
1483	0.522216797
1484	0.559326172
1485	0.516031901
1486	0.51969401
1487	0.528727214
1488	0.534098307
1489	0.533854167
1490	0.506103516
1491	0.517252604
1492	0.516194661
1493	0.518554688
1494	0.508544922
1495	0.516113281
1496	0.487711589
1497	0.522623698
1498	0.516031901
1499	0.535563151
1500	0.535725911
1501	0.536295573
1502	0.500488281
1503	0.523925781
1504	0.515380859
1505	0.525878906
1506	0.513997396
1507	0.511393229
1508	0.51578776
1509	0.518880208
1510	0.523844401
1511	0.503662109
1512	0.494791667
1513	0.501139323
1514	0.498697917
1515	0.532063802
1516	0.54671224
1517	0.519042969
1518	0.545166016
1519	0.517903646
1520	0.539632161
1521	0.510091146
1522	0.546630859
1523	0.519042969
1524	0.499593099
1525	0.538004557
1526	0.53515625
1527	0.537760417
1528	0.56648763
1529	0.561442057
1530	0.530924479
1531	0.491861979
1532	0.497639974
1533	0.541503906
1534	0.53889974
1535	0.503499349
1536	0.53108724
1537	0.527669271
1538	0.529622396
1539	0.518310547
1540	0.509440104
1541	0.532307943
1542	0.527587891
1543	0.504557292
1544	0.523193359
1545	0.506429036
1546	0.509195964
1547	0.52351888
1548	0.521158854
1549	0.512695313
1550	0.540690104
1551	0.549967448
1552	0.491536458
1553	0.512451172
1554	0.504720052
1555	0.530517578
1556	0.526774089
1557	0.509521484
1558	0.52718099
1559	0.518554688
1560	0.520914714
1561	0.513264974
1562	0.498453776
1563	0.489095052
1564	0.494628906
1565	0.548583984
1566	0.532552083
1567	0.507242839
1568	0.528889974
1569	0.506673177
1570	0.541992188
1571	0.536132813
1572	0.50016276
1573	0.506429036
1574	0.490315755
1575	0.510579427
1576	0.513671875
1577	0.512776693
1578	0.531982422
1579	0.560384115
1580	0.516845703
1581	0.498209635
1582	0.516927083
1583	0.545572917
1584	0.526855469
1585	0.514648438
1586	0.51953125
1587	0.505045573
1588	0.502034505
1589	0.509602865
1590	0.506347656
1591	0.548339844
1592	0.52335612
1593	0.51163737
1594	0.533610026
1595	0.540608724
1596	0.524576823
1597	0.521240234
1598	0.511474609
1599	0.524169922
1600	0.532714844
1601	0.5234375
1602	0.507486979
1603	0.508789063
1604	0.518473307
1605	0.544026693
1606	0.526855469
1607	0.507161458
1608	0.503662109
1609	0.538411458
1610	0.538330078
1611	0.526529948
1612	0.528157552
1613	0.512207031
1614	0.517089844
1615	0.518391927
1616	0.510335286
1617	0.504638672
1618	0.51953125
1619	0.535563151
1620	0.527099609
1621	0.539632161
1622	0.515055339
1623	0.519938151
1624	0.506998698
1625	0.495198568
1626	0.518554688
1627	0.515055339
1628	0.507324219
1629	0.532307943
1630	0.512858073
1631	0.513346354
1632	0.532145182
1633	0.526936849
1634	0.538411458
1635	0.54313151
1636	0.512532552
1637	0.49235026
1638	0.526936849
1639	0.543945313
1640	0.522379557
1641	0.528076172
1642	0.504557292
1643	0.527832031
1644	0.521321615
1645	0.536132813
1646	0.495524089
1647	0.530680339
1648	0.50374349
1649	0.520507813
1650	0.518473307
1651	0.517903646
1652	0.513997396
1653	0.51570638
1654	0.551595052
1655	0.55094401
1656	0.513834635
1657	0.531819661
1658	0.510172526
1659	0.568603516
1660	0.553710938
1661	0.540690104
1662	0.524820964
1663	0.540527344
1664	0.523111979
1665	0.525227865
1666	0.534261068
1667	0.533772786
1668	0.545735677
1669	0.555745443
1670	0.524088542
1671	0.522460938
1672	0.541341146
1673	0.517659505
1674	0.516520182
1675	0.506429036
1676	0.514567057
1677	0.527669271
1678	0.529296875
1679	0.542154948
1680	0.51570638
1681	0.53889974
1682	0.506184896
1683	0.524983724
1684	0.51554362
1685	0.512288411
1686	0.510742188
1687	0.532063802
1688	0.53116862
1689	0.522623698
1690	0.528401693
1691	0.521647135
1692	0.511393229
1693	0.54703776
1694	0.530598958
1695	0.494873047
1696	0.493001302
1697	0.541748047
1698	0.526123047
1699	0.516031901
1700	0.512858073
1701	0.537760417
1702	0.515380859
1703	0.50764974
1704	0.538574219
1705	0.541015625
1706	0.514485677
1707	0.530598958
1708	0.537679036
1709	0.565511068
1710	0.536214193
1711	0.51961263
1712	0.524251302
1713	0.526041667
1714	0.525472005
1715	0.538411458
1716	0.57405599
1717	0.552571615
1718	0.567789714
1719	0.549560547
1720	0.54296875
1721	0.533203125
1722	0.548258464
1723	0.522705078
1724	0.527750651
1725	0.52726237
1726	0.525309245
1727	0.518554688
1728	0.529378255
1729	0.537272135
1730	0.520670573
1731	0.534261068
1732	0.517985026
1733	0.543945313
1734	0.541748047
1735	0.528238932
1736	0.51944987
1737	0.545003255
1738	0.516927083
1739	0.498535156
1740	0.513671875
1741	0.526367188
1742	0.536214193
1743	0.558186849
1744	0.540283203
1745	0.523681641
1746	0.530924479
1747	0.537841797
1748	0.524495443
1749	0.528483073
1750	0.509684245
1751	0.530273438
1752	0.545003255
1753	0.536621094
1754	0.521077474
1755	0.510823568
1756	0.521240234
1757	0.544189453
1758	0.545328776
1759	0.564127604
1760	0.553141276
1761	0.537597656
1762	0.540852865
1763	0.521972656
1764	0.52726237
1765	0.51546224
1766	0.558268229
1767	0.53108724
1768	0.555175781
1769	0.536865234
1770	0.560302734
1771	0.538574219
1772	0.55859375
1773	0.536946615
1774	0.537841797
1775	0.534667969
1776	0.530843099
1777	0.509277344
1778	0.513346354
1779	0.544108073
1780	0.531901042
1781	0.528971354
1782	0.53531901
1783	0.534098307
1784	0.56632487
1785	0.57438151
1786	0.549804688
1787	0.531738281
1788	0.512776693
1789	0.520996094
1790	0.531005859
1791	0.52360026
1792	0.53531901
1793	0.531494141
1794	0.532714844
1795	0.548177083
1796	0.539876302
1797	0.54288737
1798	0.556722005
1799	0.536702474
1800	0.514078776
1801	0.498453776
1802	0.530761719
1803	0.557617188
1804	0.529622396
1805	0.512858073
1806	0.518717448
1807	0.514160156
1808	0.531656901
1809	0.544026693
1810	0.54695638
1811	0.557779948
1812	0.55859375
1813	0.531575521
1814	0.535970052
1815	0.509521484
1816	0.513427734
1817	0.529378255
1818	0.510660807
1819	0.519287109
1820	0.560465495
1821	0.535481771
1822	0.560384115
1823	0.540527344
1824	0.533447266
1825	0.556803385
1826	0.530273438
1827	0.524983724
1828	0.535481771
1829	0.553141276
1830	0.528076172
1831	0.517985026
1832	0.524576823
1833	0.516357422
1834	0.52718099
1835	0.554280599
1836	0.536214193
1837	0.511962891
1838	0.521972656
1839	0.520914714
1840	0.533691406
1841	0.544596354
1842	0.541097005
1843	0.530192057
1844	0.53531901
1845	0.541422526
1846	0.53889974
1847	0.544270833
1848	0.566813151
1849	0.533040365
1850	0.544352214
1851	0.510009766
1852	0.505533854
1853	0.544596354
1854	0.539876302
1855	0.514567057
1856	0.518554688
1857	0.503580729
1858	0.505126953
1859	0.533610026
1860	0.510904948
1861	0.523844401
1862	0.558268229
1863	0.544921875
1864	0.533528646
1865	0.495035807
1866	0.504964193
1867	0.517903646
1868	0.487060547
1869	0.527587891
1870	0.529052734
1871	0.516357422
1872	0.543701172
1873	0.538492839
1874	0.539876302
1875	0.572347005
1876	0.543782552
1877	0.545898438
1878	0.536458333
1879	0.509195964
1880	0.515625
1881	0.533854167
1882	0.543457031
1883	0.533447266
1884	0.500244141
1885	0.526774089
1886	0.502848307
1887	0.492594401
1888	0.520182292
1889	0.521321615
1890	0.505777995
1891	0.542724609
1892	0.538736979
1893	0.545247396
1894	0.516845703
1895	0.521972656
1896	0.512613932
1897	0.529459635
1898	0.523193359
1899	0.535400391
1900	0.53922526
1901	0.5234375
1902	0.528808594
1903	0.566080729
1904	0.551676432
1905	0.531901042
1906	0.524576823
1907	0.551432292
1908	0.497802734
1909	0.527832031
1910	0.521240234
1911	0.505371094
1912	0.535970052
1913	0.538492839
1914	0.52726237
1915	0.507405599
1916	0.53141276
1917	0.510986328
1918	0.513102214
1919	0.522623698
1920	0.505371094
1921	0.500732422
1922	0.53898112
1923	0.527994792
1924	0.550130208
1925	0.561116536
1926	0.54671224
1927	0.538167318
1928	0.50789388
1929	0.491129557
1930	0.534016927
1931	0.55061849
1932	0.576334635
1933	0.555501302
1934	0.516357422
1935	0.512451172
1936	0.521240234
1937	0.52734375
1938	0.514241536
1939	0.53889974
1940	0.510579427
1941	0.545003255
1942	0.549804688
1943	0.581136068
1944	0.532470703
1945	0.52360026
1946	0.495117188
1947	0.529296875
1948	0.523763021
1949	0.562825521
1950	0.526204427
1951	0.53116862
1952	0.533040365
1953	0.552408854
1954	0.532714844
1955	0.551595052
1956	0.534098307
1957	0.54313151
1958	0.536946615
1959	0.508463542
1960	0.510660807
1961	0.522054036
1962	0.519856771
1963	0.510579427
1964	0.533284505
1965	0.534830729
1966	0.524088542
1967	0.524820964
1968	0.526448568
1969	0.520589193
1970	0.513997396
1971	0.52360026
1972	0.541341146
1973	0.530029297
1974	0.533040365
1975	0.563557943
1976	0.571451823
1977	0.558837891
1978	0.526285807
1979	0.533040365
1980	0.541178385
1981	0.522705078
1982	0.559895833
1983	0.515950521
1984	0.528157552
1985	0.524658203
1986	0.528971354
1987	0.540201823
1988	0.524332682
1989	0.529541016
1990	0.530110677
1991	0.560221354
1992	0.557128906
1993	0.578938802
1994	0.528971354
1995	0.544759115
1996	0.529785156
1997	0.552408854
1998	0.541910807
1999	0.552571615
2000	0.536376953
2001	0.535563151
2002	0.528645833
2003	0.525472005
2004	0.516682943
2005	0.517740885
2006	0.552490234
2007	0.514811198
2008	0.534586589
2009	0.518066406
2010	0.510986328
2011	0.555013021
2012	0.516682943
2013	0.52335612
2014	0.53108724
2015	0.532714844
2016	0.501302083
2017	0.510660807
2018	0.490722656
2019	0.519287109
2020	0.526367188
2021	0.526448568
2022	0.525634766
2023	0.551269531
2024	0.515136719
2025	0.532389323
2026	0.546142578
2027	0.556559245
2028	0.53507487
2029	0.529785156
2030	0.506266276
2031	0.521565755
2032	0.552490234
2033	0.500732422
2034	0.517822266
2035	0.534505208
2036	0.510904948
2037	0.513671875
2038	0.525227865
2039	0.517333984
2040	0.54679362
2041	0.530517578
2042	0.529296875
2043	0.551350911
2044	0.52734375
2045	0.536539714
2046	0.559488932
2047	0.580403646
2048	0.580566406
2049	0.544270833
2050	0.545735677
2051	0.549235026
2052	0.565917969
2053	0.552246094
2054	0.54679362
2055	0.532307943
2056	0.540852865
2057	0.524007161
2058	0.51936849
2059	0.552001953
2060	0.544759115
2061	0.556966146
2062	0.557617188
2063	0.553222656
2064	0.555501302
2065	0.527913411
2066	0.514648438
2067	0.520100911
2068	0.517659505
2069	0.532145182
2070	0.547526042
2071	0.543375651
2072	0.532470703
2073	0.54296875
2074	0.525797526
2075	0.520996094
2076	0.516357422
2077	0.524251302
2078	0.514648438
2079	0.53141276
2080	0.527018229
2081	0.549723307
2082	0.559977214
2083	0.543945313
2084	0.531494141
2085	0.545410156
2086	0.53108724
2087	0.520345052
2088	0.536539714
2089	0.539876302
2090	0.546630859
2091	0.511393229
2092	0.529947917
2093	0.559814453
2094	0.53499349
2095	0.516194661
2096	0.56233724
2097	0.553955078
2098	0.565592448
2099	0.541015625
2100	0.541178385
2101	0.557861328
2102	0.550455729
2103	0.559977214
2104	0.554361979
2105	0.552897135
2106	0.538818359
2107	0.539632161
2108	0.531575521
2109	0.555338542
2110	0.547281901
2111	0.535400391
2112	0.547526042
2113	0.528808594
2114	0.544840495
2115	0.537516276
2116	0.521484375
2117	0.553873698
2118	0.546223958
2119	0.54703776
2120	0.531656901
2121	0.541259766
2122	0.549886068
2123	0.564046224
2124	0.538818359
2125	0.524088542
2126	0.509277344
2127	0.521402995
2128	0.532307943
2129	0.547932943
2130	0.546875
2131	0.547281901
2132	0.560465495
2133	0.556640625
2134	0.548177083
2135	0.560953776
2136	0.548583984
2137	0.542643229
2138	0.536702474
2139	0.534505208
2140	0.552571615
2141	0.532470703
2142	0.537272135
2143	0.523681641
2144	0.538004557
2145	0.51554362
2146	0.545491536
2147	0.513997396
2148	0.517333984
2149	0.518391927
2150	0.53125
2151	0.548095703
2152	0.502604167
2153	0.530843099
2154	0.510823568
2155	0.529622396
2156	0.534098307
2157	0.522216797
2158	0.509684245
2159	0.524169922
2160	0.540283203
2161	0.512858073
2162	0.512125651
2163	0.49210612
2164	0.494954427
2165	0.526611328
2166	0.506022135
2167	0.559163411
2168	0.524820964
2169	0.532145182
2170	0.533854167
2171	0.510986328
2172	0.513753255
2173	0.549479167
2174	0.53531901
2175	0.494954427
2176	0.48836263
2177	0.501953125
2178	0.527750651
2179	0.504720052
2180	0.520996094
2181	0.517171224
2182	0.522379557
2183	0.548258464
2184	0.519205729
2185	0.541178385
2186	0.515055339
2187	0.520182292
2188	0.521565755
2189	0.488932292
2190	0.542480469
2191	0.506266276
2192	0.524739583
2193	0.488850911
2194	0.541503906
2195	0.505777995
2196	0.506022135
2197	0.503336589
2198	0.499348958
2199	0.49601237
2200	0.496582031
2201	0.515869141
2202	0.485432943
2203	0.508789063
2204	0.492513021
2205	0.518229167
2206	0.524169922
2207	0.498209635
2208	0.50390625
2209	0.49625651
2210	0.517089844
2211	0.497558594
2212	0.497233073
2213	0.478434245
2214	0.501057943
2215	0.518717448
2216	0.497558594
2217	0.553385417
2218	0.511311849
2219	0.513264974
2220	0.548339844
2221	0.500813802
2222	0.483561198
2223	0.503580729
2224	0.50406901
2225	0.499348958
2226	0.489501953
2227	0.507405599
2228	0.489908854
2229	0.503011068
2230	0.519042969
2231	0.498942057
2232	0.479410807
2233	0.520833333
2234	0.495686849
2235	0.500488281
2236	0.480794271
2237	0.498779297
2238	0.506103516
2239	0.488037109
2240	0.500895182
2241	0.483398438
2242	0.502766927
2243	0.503580729
2244	0.508870443
2245	0.505859375
2246	0.508789063
2247	0.521402995
2248	0.500325521
2249	0.501057943
2250	0.506835938
2251	0.510904948
2252	0.49235026
2253	0.521484375
2254	0.519124349
2255	0.510904948
2256	0.505371094
2257	0.497477214
2258	0.491943359
2259	0.483642578
2260	0.515055339
2261	0.511067708
2262	0.486735026
2263	0.493733724
2264	0.522623698
2265	0.521891276
2266	0.511962891
2267	0.517659505
2268	0.51578776
2269	0.508382161
2270	0.510986328
2271	0.508300781
2272	0.498209635
2273	0.498453776
2274	0.490397135
2275	0.517740885
2276	0.485839844
2277	0.520426432
2278	0.508463542
2279	0.50797526
2280	0.527994792
2281	0.50382487
2282	0.499430339
2283	0.502766927
2284	0.521158854
2285	0.493082682
2286	0.491373698
2287	0.513102214
2288	0.506673177
2289	0.49609375
2290	0.516682943
2291	0.494954427
2292	0.480957031
2293	0.516357422
2294	0.491455078
2295	0.499593099
2296	0.534749349
2297	0.529866536
2298	0.531901042
2299	0.50789388
2300	0.523193359
2301	0.525472005
2302	0.517171224
2303	0.53116862
2304	0.564860026
2305	0.51944987
2306	0.500651042
2307	0.50797526
2308	0.500651042
2309	0.510253906
2310	0.541748047
2311	0.510823568
2312	0.490804036
2313	0.513671875
2314	0.509358724
2315	0.498128255
2316	0.497395833
2317	0.511474609
2318	0.507568359
2319	0.520996094
2320	0.500488281
2321	0.540283203
2322	0.55061849
2323	0.538248698
2324	0.53108724
2325	0.552083333
2326	0.51953125
2327	0.54703776
2328	0.533610026
2329	0.526204427
2330	0.549560547
2331	0.517171224
2332	0.530924479
2333	0.509277344
2334	0.523111979
2335	0.49991862
2336	0.497965495
2337	0.507405599
2338	0.5078125
2339	0.470865885
2340	0.526448568
2341	0.497395833
2342	0.497721354
2343	0.495035807
2344	0.508951823
2345	0.499511719
2346	0.508951823
2347	0.500813802
2348	0.530110677
2349	0.501302083
2350	0.50406901
2351	0.510498047
2352	0.519205729
2353	0.548665365
2354	0.565673828
2355	0.536458333
2356	0.527099609
2357	0.52335612
2358	0.526611328
2359	0.520182292
2360	0.518066406
2361	0.485921224
2362	0.49601237
2363	0.489990234
2364	0.491455078
2365	0.478515625
2366	0.487467448
2367	0.517008464
2368	0.503092448
2369	0.52327474
2370	0.50406901
2371	0.513427734
2372	0.54703776
2373	0.547281901
2374	0.551676432
2375	0.538818359
2376	0.545735677
2377	0.549723307
2378	0.524739583
2379	0.552001953
2380	0.537272135
2381	0.513590495
2382	0.516764323
2383	0.513916016
2384	0.517252604
2385	0.520589193
2386	0.534830729
2387	0.516845703
2388	0.537516276
2389	0.496744792
2390	0.514078776
2391	0.486653646
2392	0.537434896
2393	0.506998698
2394	0.538248698
2395	0.516438802
2396	0.514729818
2397	0.508463542
2398	0.538492839
2399	0.522298177
2400	0.522460938
2401	0.549641927
2402	0.533284505
2403	0.55452474
2404	0.56640625
2405	0.546630859
2406	0.553304036
2407	0.531494141
2408	0.510253906
2409	0.505615234
2410	0.512939453
2411	0.507568359
2412	0.523030599
2413	0.501953125
2414	0.503011068
2415	0.49226888
2416	0.510253906
2417	0.506673177
2418	0.546630859
2419	0.539306641
2420	0.528808594
2421	0.531656901
2422	0.517008464
2423	0.520833333
2424	0.525797526
2425	0.514404297
2426	0.55094401
2427	0.541259766
2428	0.531738281
2429	0.534912109
2430	0.511230469
2431	0.504720052
2432	0.489664714
2433	0.51554362
2434	0.520263672
2435	0.547851563
2436	0.544108073
2437	0.523925781
2438	0.539550781
2439	0.515869141
2440	0.542724609
2441	0.493815104
2442	0.544189453
2443	0.513346354
2444	0.542480469
2445	0.514078776
2446	0.522867839
2447	0.549804688
2448	0.546061198
2449	0.531982422
2450	0.545003255
2451	0.563883464
2452	0.537516276
2453	0.539632161
2454	0.545654297
2455	0.539957682
2456	0.535725911
2457	0.533121745
2458	0.518147786
2459	0.508951823
2460	0.506754557
2461	0.517171224
2462	0.542317708
2463	0.526936849
2464	0.523844401
2465	0.500569661
2466	0.521077474
2467	0.537434896
2468	0.544433594
2469	0.554199219
2470	0.525146484
2471	0.540527344
2472	0.501139323
2473	0.496744792
2474	0.495279948
2475	0.500976563
2476	0.552815755
2477	0.529541016
2478	0.521891276
2479	0.518473307
2480	0.528645833
2481	0.501139323
2482	0.483479818
2483	0.488932292
2484	0.493001302
2485	0.528564453
2486	0.504638672
2487	0.49625651
2488	0.505533854
2489	0.48828125
2490	0.528645833
2491	0.494954427
2492	0.508870443
2493	0.502766927
2494	0.516845703
2495	0.51578776
2496	0.503173828
2497	0.528564453
2498	0.505777995
2499	0.506754557
2500	0.524983724
2501	0.516357422
2502	0.508056641
2503	0.499348958
2504	0.493733724
2505	0.519775391
2506	0.477050781
2507	0.514648438
2508	0.517578125
2509	0.530598958
2510	0.508707682
2511	0.482584635
2512	0.515950521
2513	0.510335286
2514	0.534830729
2515	0.494384766
2516	0.498291016
2517	0.53523763
2518	0.493001302
2519	0.509765625
2520	0.491780599
2521	0.508056641
2522	0.482666016
2523	0.483968099
2524	0.526367188
2525	0.504231771
2526	0.514404297
2527	0.495117188
2528	0.495035807
2529	0.501139323
2530	0.530192057
2531	0.501708984
2532	0.471923828
2533	0.476155599
2534	0.474527995
2535	0.501627604
2536	0.502360026
2537	0.486897786
2538	0.489908854
2539	0.471679688
2540	0.510172526
2541	0.501464844
2542	0.485107422
2543	0.510986328
2544	0.501708984
2545	0.496907552
2546	0.489095052
2547	0.482014974
2548	0.515218099
2549	0.499755859
2550	0.503580729
2551	0.505615234
2552	0.506591797
2553	0.47639974
2554	0.484944661
2555	0.523030599
2556	0.482666016
2557	0.487304688
2558	0.487467448
2559	0.520263672
2560	0.514811198
2561	0.502278646
2562	0.501790365
2563	0.497802734
2564	0.511962891
2565	0.496582031
2566	0.493245443
2567	0.48811849
2568	0.49601237
2569	0.467610677
2570	0.500325521
2571	0.500732422
2572	0.499104818
2573	0.511393229
2574	0.547200521
2575	0.547770182
2576	0.51180013
2577	0.528320313
2578	0.513834635
2579	0.506673177
2580	0.521240234
2581	0.504394531
2582	0.515055339
2583	0.543538411
2584	0.553466797
2585	0.552001953
2586	0.544759115
2587	0.537923177
2588	0.541910807
2589	0.51961263
2590	0.532552083
2591	0.537516276
2592	0.511149089
2593	0.505696615
2594	0.51578776
2595	0.51546224
2596	0.518391927
2597	0.502522786
2598	0.538411458
2599	0.543701172
2600	0.527994792
2601	0.506347656
2602	0.528645833
2603	0.49235026
2604	0.495279948
2605	0.514811198
2606	0.506998698
2607	0.502685547
2608	0.510172526
2609	0.531494141
2610	0.516764323
2611	0.517171224
2612	0.499104818
2613	0.489583333
2614	0.517659505
2615	0.502685547
2616	0.51546224
2617	0.478841146
2618	0.525553385
2619	0.49991862
2620	0.535400391
2621	0.509684245
2622	0.51570638
2623	0.517903646
2624	0.500406901
2625	0.514811198
2626	0.514729818
2627	0.540364583
2628	0.523844401
2629	0.525227865
2630	0.520751953
2631	0.534261068
2632	0.527913411
2633	0.550130208
2634	0.559814453
2635	0.560953776
2636	0.54313151
2637	0.547200521
2638	0.574951172
2639	0.536132813
2640	0.516520182
2641	0.540201823
2642	0.516927083
2643	0.500325521
2644	0.52327474
2645	0.538574219
2646	0.521647135
2647	0.503336589
2648	0.51180013
2649	0.55460612
2650	0.533528646
2651	0.52327474
2652	0.51944987
2653	0.507568359
2654	0.500406901
2655	0.498291016
2656	0.498209635
2657	0.510416667
2658	0.517171224
2659	0.530273438
2660	0.502522786
2661	0.487874349
2662	0.478597005
2663	0.469563802
2664	0.516438802
2665	0.488525391
2666	0.494466146
2667	0.510986328
2668	0.518066406
2669	0.509602865
2670	0.54313151
2671	0.51155599
2672	0.504882813
2673	0.483561198
2674	0.46858724
2675	0.502522786
2676	0.504557292
2677	0.49617513
2678	0.494303385
2679	0.512207031
2680	0.508544922
2681	0.517578125
2682	0.508382161
2683	0.503499349
2684	0.500976563
2685	0.503092448
2686	0.505126953
2687	0.504882813
2688	0.513834635
2689	0.489501953
2690	0.491048177
2691	0.503417969
2692	0.502522786
2693	0.504882813
2694	0.50773112
2695	0.520751953
2696	0.498209635
2697	0.478352865
2698	0.494059245
2699	0.515380859
2700	0.517659505
2701	0.509358724
2702	0.481526693
2703	0.499755859
2704	0.51180013
2705	0.523763021
2706	0.502441406
2707	0.491292318
2708	0.495524089
2709	0.517089844
2710	0.478027344
2711	0.492431641
2712	0.477132161
2713	0.511474609
2714	0.503255208
2715	0.468343099
2716	0.470703125
2717	0.51554362
2718	0.49601237
2719	0.490641276
2720	0.512044271
2721	0.481282552
2722	0.479166667
2723	0.463541667
2724	0.483235677
2725	0.513264974
2726	0.502115885
2727	0.497884115
2728	0.529459635
2729	0.532307943
2730	0.545735677
2731	0.503173828
2732	0.514567057
2733	0.489908854
2734	0.51188151
2735	0.50390625
2736	0.490397135
2737	0.489990234
2738	0.490559896
2739	0.477945964
2740	0.489664714
2741	0.486572266
2742	0.516031901
2743	0.50773112
2744	0.49202474
2745	0.509684245
2746	0.51578776
2747	0.487548828
2748	0.501790365
2749	0.509684245
2750	0.512532552
2751	0.497558594
2752	0.494222005
2753	0.499023438
2754	0.520833333
2755	0.52734375
2756	0.501790365
2757	0.499023438
2758	0.507324219
2759	0.542154948
2760	0.515625
2761	0.519042969
2762	0.490478516
2763	0.534830729
2764	0.505696615
2765	0.476155599
2766	0.472249349
2767	0.506429036
2768	0.498860677
2769	0.496663411
2770	0.520833333
2771	0.491943359
2772	0.479166667
2773	0.48038737
2774	0.497477214
2775	0.497314453
2776	0.50764974
2777	0.510742188
2778	0.530680339
2779	0.539469401
2780	0.545166016
2781	0.500976563
2782	0.506835938
2783	0.498942057
2784	0.498697917
2785	0.490722656
2786	0.474446615
2787	0.472412109
2788	0.500651042
2789	0.481282552
2790	0.496663411
2791	0.480957031
2792	0.491210938
2793	0.510498047
2794	0.510904948
2795	0.499430339
2796	0.49625651
2797	0.476888021
2798	0.489746094
2799	0.502278646
2800	0.503336589
2801	0.494140625
2802	0.507486979
2803	0.500813802
2804	0.493896484
2805	0.515136719
2806	0.487141927
2807	0.501057943
2808	0.517089844
2809	0.538085938
2810	0.520670573
2811	0.500488281
2812	0.506184896
2813	0.486572266
2814	0.504475911
2815	0.501953125
2816	0.518066406
2817	0.508219401
2818	0.526855469
2819	0.521891276
2820	0.528727214
2821	0.524902344
2822	0.491048177
2823	0.493733724
2824	0.502360026
2825	0.516927083
2826	0.53898112
2827	0.516601563
2828	0.481282552
2829	0.52360026
2830	0.520019531
2831	0.482584635
2832	0.513916016
2833	0.51163737
2834	0.502441406
2835	0.51944987
2836	0.508056641
2837	0.48429362
2838	0.528076172
2839	0.510579427
2840	0.531494141
2841	0.512776693
2842	0.49226888
2843	0.506754557
2844	0.521809896
2845	0.495524089
2846	0.511474609
2847	0.505126953
2848	0.50382487
2849	0.524902344
2850	0.551025391
2851	0.505289714
2852	0.510335286
2853	0.504394531
2854	0.496988932
2855	0.547770182
2856	0.505615234
2857	0.519124349
2858	0.526367188
2859	0.525227865
2860	0.517985026
2861	0.530110677
2862	0.525878906
2863	0.508870443
2864	0.523763021
2865	0.506835938
2866	0.539306641
2867	0.514322917
2868	0.519287109
2869	0.534016927
2870	0.5078125
2871	0.553955078
2872	0.510742188
2873	0.509928385
2874	0.545572917
2875	0.530192057
2876	0.565022786
2877	0.538248698
2878	0.487141927
2879	0.539957682
2880	0.542236328
2881	0.491373698
2882	0.52360026
2883	0.499104818
2884	0.541992188
2885	0.571370443
2886	0.567952474
2887	0.544677734
2888	0.556803385
2889	0.553873698
2890	0.552571615
2891	0.544840495
2892	0.51936849
2893	0.520263672
2894	0.50797526
2895	0.509195964
2896	0.545572917
2897	0.541666667
2898	0.513509115
2899	0.530354818
2900	0.543212891
2901	0.51180013
2902	0.506835938
2903	0.544759115
2904	0.54703776
2905	0.547932943
2906	0.518798828
2907	0.547281901
2908	0.528076172
2909	0.504638672
2910	0.513509115
2911	0.549804688
2912	0.513997396
2913	0.5390625
2914	0.533610026
2915	0.50382487
2916	0.514811198
2917	0.510986328
2918	0.510986328
2919	0.526529948
2920	0.541178385
2921	0.55078125
2922	0.517171224
2923	0.521647135
2924	0.536783854
2925	0.525390625
2926	0.554117839
2927	0.513020833
2928	0.51188151
2929	0.524576823
2930	0.524332682
2931	0.492757161
2932	0.522379557
2933	0.518717448
2934	0.545491536
2935	0.539550781
2936	0.53116862
2937	0.562174479
2938	0.530192057
2939	0.522135417
2940	0.53507487
2941	0.53125
2942	0.517171224
2943	0.527099609
2944	0.498046875
2945	0.538574219
2946	0.523030599
2947	0.505696615
2948	0.491617839
2949	0.48836263
2950	0.487955729
2951	0.516682943
2952	0.515055339
2953	0.534586589
2954	0.530029297
2955	0.496826172
2956	0.494384766
2957	0.540934245
2958	0.519205729
2959	0.497395833
2960	0.512858073
2961	0.528076172
2962	0.505615234
2963	0.508056641
2964	0.522949219
2965	0.518636068
2966	0.531901042
2967	0.535807292
2968	0.525472005
2969	0.527750651
2970	0.562011719
2971	0.54296875
2972	0.537597656
2973	0.533040365
2974	0.508707682
2975	0.533528646
2976	0.518961589
2977	0.502197266
2978	0.522135417
2979	0.505371094
2980	0.532552083
2981	0.564290365
2982	0.541992188
2983	0.521240234
2984	0.499267578
2985	0.494303385
2986	0.510335286
2987	0.523111979
2988	0.518636068
2989	0.491780599
2990	0.50390625
2991	0.514241536
2992	0.531575521
2993	0.534749349
2994	0.521728516
2995	0.512451172
2996	0.503580729
2997	0.493652344
2998	0.51171875
2999	0.498779297
3000	0.48811849
3001	0.514078776
3002	0.537597656
3003	0.515950521
3004	0.48844401
3005	0.497314453
3006	0.513020833
3007	0.544677734
3008	0.540445964
3009	0.513264974
3010	0.524251302
3011	0.512858073
3012	0.522623698
3013	0.506510417
3014	0.512776693
3015	0.513020833
3016	0.529703776
3017	0.548828125
3018	0.536295573
3019	0.527832031
3020	0.527018229
3021	0.537027995
3022	0.562988281
3023	0.540608724
3024	0.534505208
3025	0.543538411
3026	0.531819661
3027	0.526285807
3028	0.530192057
3029	0.514404297
3030	0.544026693
3031	0.595947266
3032	0.544026693
3033	0.506835938
3034	0.486979167
3035	0.485026042
3036	0.516438802
3037	0.51546224
3038	0.52327474
3039	0.539876302
3040	0.542073568
3041	0.524414063
3042	0.540608724
3043	0.545003255
3044	0.556477865
3045	0.50406901
3046	0.50008138
3047	0.514892578
3048	0.537027995
3049	0.502197266
3050	0.530110677
3051	0.490071615
3052	0.517578125
3053	0.50789388
3054	0.502034505
3055	0.540039063
3056	0.549235026
3057	0.54313151
3058	0.528889974
3059	0.533447266
3060	0.530029297
3061	0.509684245
3062	0.555013021
3063	0.520182292
3064	0.519938151
3065	0.495524089
3066	0.51969401
3067	0.525309245
3068	0.51578776
3069	0.516113281
3070	0.528157552
3071	0.525065104
3072	0.561767578
3073	0.529866536
3074	0.540120443
3075	0.568766276
3076	0.540934245
3077	0.544026693
3078	0.556559245
3079	0.545979818
3080	0.528727214
3081	0.562825521
3082	0.52360026
3083	0.50797526
3084	0.499674479
3085	0.491373698
3086	0.479654948
3087	0.526855469
3088	0.501302083
3089	0.567708333
3090	0.603027344
3091	0.55061849
3092	0.53889974
3093	0.534016927
3094	0.561197917
3095	0.531575521
3096	0.494791667
3097	0.51936849
3098	0.537923177
3099	0.490071615
3100	0.568196615
3101	0.492675781
3102	0.501953125
3103	0.484700521
3104	0.505696615
3105	0.559570313


==> data/HEM_comm_savings.csv <==
iteration	average comm savings
0	0.50797526
1	0.520507813
2	0.50390625
3	0.507486979
4	0.504882813
5	0.501790365
6	0.520019531
7	0.504394531
8	0.512695313
9	0.489257813
10	0.5
11	0.502766927
12	0.503092448
13	0.499186198
14	0.486653646
15	0.48844401
16	0.48811849
17	0.48844401
18	0.49235026
19	0.498372396
20	0.4921875
21	0.489908854
22	0.492513021
23	0.497558594
24	0.488769531
25	0.513020833
26	0.534586589
27	0.517008464
28	0.517985026
29	0.512613932
30	0.517740885
31	0.50390625
32	0.513102214
33	0.514811198
34	0.513753255
35	0.520182292
36	0.524251302
37	0.518229167
38	0.51546224
39	0.509684245
40	0.515625
41	0.520019531
42	0.513427734
43	0.513427734
44	0.516520182
45	0.521484375
46	0.514567057
47	0.515055339
48	0.50374349
49	0.496744792
50	0.495524089
51	0.506429036
52	0.505371094
53	0.50008138
54	0.496419271
55	0.504394531
56	0.504801432
57	0.496988932
58	0.504150391
59	0.494547526
60	0.497639974
61	0.495198568
62	0.504150391
63	0.493408203
64	0.489746094
65	0.490234375
66	0.491780599
67	0.487874349
68	0.49210612
69	0.490966797
70	0.499023438
71	0.49593099
72	0.494466146
73	0.497639974
74	0.494710286
75	0.492431641
76	0.487955729
77	0.488606771
78	0.486897786
79	0.491129557
80	0.48836263
81	0.484944661
82	0.483154297
83	0.489908854
84	0.487467448
85	0.488037109
86	0.495279948
87	0.491210938
88	0.487060547
89	0.485514323
90	0.490641276
91	0.494140625
92	0.48836263
93	0.49202474
94	0.485026042
95	0.496419271
96	0.494710286
97	0.495605469
98	0.485758464
99	0.486409505
100	0.48453776
101	0.489908854
102	0.495117188
103	0.489664714
104	0.487792969
105	0.501546224
106	0.491129557
107	0.490804036
108	0.50374349
109	0.491943359
110	0.493489583
111	0.489013672
112	0.495361328
113	0.487874349
114	0.494547526
115	0.495279948
116	0.498697917
117	0.492757161
118	0.494384766
119	0.485351563
120	0.495686849
121	0.495524089
122	0.495524089
123	0.494710286
124	0.496419271
125	0.49593099
126	0.490315755
127	0.493164063
128	0.492919922
129	0.490234375
130	0.487467448
131	0.491699219
132	0.496419271
133	0.485595703
134	0.493164063
135	0.492675781
136	0.50008138
137	0.498535156
138	0.48819987
139	0.497721354
140	0.50016276
141	0.490397135
142	0.486246745
143	0.486490885
144	0.484944661
145	0.48445638
146	0.482096354
147	0.487630208
148	0.48453776
149	0.486328125
150	0.485514323
151	0.486246745
152	0.483235677
153	0.485677083
154	0.491373698
155	0.490234375
156	0.489908854
157	0.486979167
158	0.498372396
159	0.485921224
160	0.487874349
161	0.489095052
162	0.487386068
163	0.4921875
164	0.490234375
165	0.493652344
166	0.494222005
167	0.492594401
168	0.494466146
169	0.494140625
170	0.487548828
171	0.490559896
172	0.498697917
173	0.494547526
174	0.48819987
175	0.49210612
176	0.489746094
177	0.489013672
178	0.493082682
179	0.487792969
180	0.498779297
181	0.490722656
182	0.509928385
183	0.489176432
184	0.498535156
185	0.490641276
186	0.493082682
187	0.497233073
188	0.489746094
189	0.506184896
190	0.498046875
191	0.487141927
192	0.487874349
193	0.488769531
194	0.488688151
195	0.485758464
196	0.48445638
197	0.493652344
198	0.488606771
199	0.486979167
200	0.485758464
201	0.491617839
202	0.48421224
203	0.489420573
204	0.493164063
205	0.487630208
206	0.487955729
207	0.484375
208	0.48445638
209	0.492838542
210	0.487792969
211	0.493082682
212	0.491699219
213	0.489501953
214	0.491292318
215	0.489501953
216	0.49226888
217	0.484781901
218	0.489339193
219	0.495117188
220	0.488525391
221	0.494628906
222	0.501708984
223	0.503092448
224	0.48819987
225	0.489095052
226	0.485188802
227	0.487467448
228	0.489746094
229	0.485758464
230	0.499104818
231	0.495198568
232	0.496744792
233	0.486572266
234	0.493408203
235	0.489013672
236	0.489664714
237	0.492513021
238	0.490885417
239	0.501057943
240	0.489664714
241	0.49226888
242	0.490804036
243	0.490315755
244	0.498046875
245	0.489827474
246	0.4921875
247	0.490885417
248	0.490071615
249	0.486165365
250	0.485351563
251	0.501464844
252	0.489501953
253	0.493652344
254	0.489908854
255	0.488688151
256	0.491699219
257	0.489420573
258	0.48819987
259	0.498779297
260	0.497884115
261	0.494222005
262	0.491292318
263	0.492431641
264	0.497314453
265	0.488606771
266	0.491536458
267	0.48453776
268	0.486653646
269	0.487711589
270	0.488850911
271	0.493245443
272	0.496988932
273	0.49609375
274	0.491048177
275	0.488850911
276	0.483235677
277	0.487223307
278	0.489420573
279	0.485758464
280	0.49235026
281	0.500895182
282	0.486572266
283	0.486165365
284	0.490315755
285	0.489339193
286	0.487955729
287	0.486328125
288	0.48828125
289	0.492675781
290	0.489583333
291	0.49202474
292	0.491943359
293	0.485351563
294	0.494547526
295	0.486816406
296	0.48819987
297	0.486409505
298	0.487792969
299	0.482747396
300	0.484619141
301	0.495117188
302	0.490397135
303	0.495605469
304	0.48811849
305	0.485188802
306	0.489990234
307	0.493082682
308	0.491373698
309	0.494303385
310	0.493245443
311	0.486572266
312	0.486897786
313	0.49617513
314	0.490397135
315	0.486490885
316	0.485921224
317	0.483886719
318	0.483235677
319	0.48421224
320	0.486572266
321	0.489583333
322	0.492919922
323	0.484049479
324	0.488037109
325	0.487223307
326	0.482584635
327	0.486246745
328	0.489095052
329	0.48819987
330	0.493164063
331	0.496907552
332	0.485595703
333	0.487548828
334	0.486246745
335	0.486002604
336	0.491210938
337	0.485026042
338	0.487467448
339	0.489746094
340	0.491292318
341	0.485839844
342	0.489013672
343	0.485677083
344	0.48429362
345	0.481689453
346	0.487223307
347	0.493082682
348	0.483642578
349	0.483642578
350	0.488932292
351	0.485188802
352	0.483723958
353	0.49202474
354	0.489420573
355	0.48836263
356	0.491455078
357	0.490641276
358	0.489827474
359	0.492675781
360	0.486328125
361	0.48453776
362	0.484944661
363	0.486735026
364	0.489908854
365	0.486002604
366	0.483968099
367	0.483154297
368	0.487060547
369	0.48445638
370	0.48429362
371	0.491210938
372	0.495605469
373	0.48819987
374	0.486979167
375	0.48453776
376	0.48819987
377	0.490804036
378	0.490641276
379	0.491455078
380	0.492919922
381	0.491292318
382	0.486490885
383	0.490641276
384	0.489746094
385	0.489013672
386	0.495117188
387	0.489176432
388	0.48819987
389	0.494384766
390	0.495768229
391	0.492513021
392	0.486653646
393	0.489339193
394	0.483235677
395	0.486083984
396	0.489746094
397	0.500325521
398	0.48811849
399	0.486083984
400	0.490234375
401	0.487874349
402	0.489339193
403	0.487304688
404	0.489420573
405	0.491536458
406	0.490559896
407	0.491943359
408	0.485595703
409	0.490478516
410	0.487874349
411	0.486165365
412	0.486083984
413	0.487467448
414	0.490234375
415	0.485839844
416	0.483072917
417	0.485677083
418	0.490152995
419	0.48844401
420	0.484049479
421	0.493815104
422	0.493733724
423	0.48811849
424	0.490071615
425	0.485677083
426	0.48811849
427	0.490397135
428	0.486490885
429	0.491943359
430	0.501383464
431	0.493977865
432	0.491455078
433	0.490152995
434	0.497070313
435	0.48811849
436	0.491373698
437	0.490804036
438	0.487223307
439	0.493733724
440	0.496663411
441	0.497233073
442	0.491373698
443	0.491373698
444	0.484700521
445	0.489583333
446	0.484619141
447	0.492757161
448	0.487141927
449	0.490152995
450	0.490559896
451	0.489990234
452	0.493733724
453	0.491943359
454	0.487141927
455	0.490397135
456	0.488932292
457	0.494303385
458	0.482503255
459	0.493164063
460	0.490641276
461	0.493977865
462	0.48836263
463	0.491943359
464	0.485351563
465	0.489664714
466	0.486002604
467	0.488606771
468	0.493082682
469	0.493570964
470	0.48836263
471	0.502685547
472	0.495279948
473	0.495768229
474	0.493245443
475	0.485270182
476	0.488688151
477	0.487223307
478	0.495279948
479	0.493326823
480	0.497721354
481	0.49625651
482	0.495035807
483	0.48819987
484	0.493896484
485	0.486653646
486	0.492757161
487	0.490397135
488	0.491373698
489	0.500651042
490	0.491699219
491	0.48844401
492	0.491617839
493	0.48811849
494	0.497070313
495	0.496907552
496	0.491455078
497	0.495279948
498	0.489013672
499	0.495524089
500	0.495035807
501	0.493652344
502	0.492675781
503	0.493733724
504	0.492513021
505	0.500325521
506	0.502766927
507	0.495686849
508	0.494791667
509	0.505371094
510	0.506754557
511	0.505126953
512	0.49625651
513	0.494954427
514	0.489583333
515	0.501953125
516	0.491129557
517	0.490966797
518	0.497639974
519	0.5
520	0.496988932
521	0.501627604
522	0.495035807
523	0.504557292
524	0.492513021
525	0.488688151
526	0.491536458
527	0.489990234
528	0.499104818
529	0.490966797
530	0.489420573
531	0.493652344
532	0.497151693
533	0.489664714
534	0.489664714
535	0.48836263
536	0.494140625
537	0.490234375
538	0.490152995
539	0.499430339
540	0.48836263
541	0.486328125
542	0.48828125
543	0.48844401
544	0.499023438
545	0.498291016
546	0.497395833
547	0.502034505
548	0.496337891
549	0.492513021
550	0.493977865
551	0.495035807
552	0.497802734
553	0.491780599
554	0.501220703
555	0.502848307
556	0.503662109
557	0.499755859
558	0.500244141
559	0.498535156
560	0.513102214
561	0.500325521
562	0.49625651
563	0.492513021
564	0.490234375
565	0.503417969
566	0.491699219
567	0.490234375
568	0.49617513
569	0.501139323
570	0.494222005
571	0.491943359
572	0.493652344
573	0.496744792
574	0.497233073
575	0.489990234
576	0.493489583
577	0.493245443
578	0.494547526
579	0.486409505
580	0.489583333
581	0.493001302
582	0.492513021
583	0.486490885
584	0.48828125
585	0.494140625
586	0.494140625
587	0.489420573
588	0.486653646
589	0.488525391
590	0.48828125
591	0.489990234
592	0.493326823
593	0.489501953
594	0.490885417
595	0.488769531
596	0.490152995
597	0.49617513
598	0.495605469
599	0.489501953
600	0.490641276
601	0.490152995
602	0.491943359
603	0.48844401
604	0.495849609
605	0.493326823
606	0.493652344
607	0.49235026
608	0.491210938
609	0.486735026
610	0.49991862
611	0.494710286
612	0.486328125
613	0.483154297
614	0.486083984
615	0.496663411
616	0.487792969
617	0.489420573
618	0.495768229
619	0.495279948
620	0.490641276
621	0.500244141
622	0.498860677
623	0.489257813
624	0.500569661
625	0.489583333
626	0.495198568
627	0.490559896
628	0.495442708
629	0.493815104
630	0.495686849
631	0.489420573
632	0.49593099
633	0.49226888
634	0.492431641
635	0.495524089
636	0.491780599
637	0.492757161
638	0.490885417
639	0.493164063
640	0.493082682
641	0.494303385
642	0.494059245
643	0.489420573
644	0.490885417
645	0.484781901
646	0.486816406
647	0.491861979
648	0.493408203
649	0.491536458
650	0.488850911
651	0.492675781
652	0.486897786
653	0.495605469
654	0.489095052
655	0.49226888
656	0.491292318
657	0.487955729
658	0.490641276
659	0.486572266
660	0.493245443
661	0.498942057
662	0.491048177
663	0.48844401
664	0.486897786
665	0.498128255
666	0.488850911
667	0.492594401
668	0.49202474
669	0.49202474
670	0.496663411
671	0.500732422
672	0.49593099
673	0.501464844
674	0.495117188
675	0.491210938
676	0.491210938
677	0.489339193
678	0.49617513
679	0.498453776
680	0.49593099
681	0.496500651
682	0.500406901
683	0.498779297
684	0.498291016
685	0.494222005
686	0.495442708
687	0.501057943
688	0.500813802
689	0.501546224
690	0.497802734
691	0.497965495
692	0.492431641
693	0.490804036
694	0.495605469
695	0.499104818
696	0.495198568
697	0.494140625
698	0.504475911
699	0.502441406
700	0.489257813
701	0.494222005
702	0.489990234
703	0.49617513
704	0.497070313
705	0.5
706	0.49210612
707	0.494791667
708	0.491780599
709	0.497070313
710	0.494059245
711	0.499674479
712	0.499023438
713	0.499104818
714	0.491617839
715	0.498128255
716	0.489339193
717	0.502766927
718	0.49235026
719	0.499348958
720	0.498372396
721	0.492838542
722	0.497477214
723	0.509277344
724	0.490804036
725	0.492675781
726	0.496419271
727	0.498697917
728	0.498697917
729	0.501057943
730	0.493001302
731	0.500569661
732	0.501057943
733	0.503092448
734	0.492838542
735	0.501627604
736	0.502034505
737	0.496663411
738	0.503011068
739	0.503417969
740	0.500732422
741	0.504720052
742	0.50374349
743	0.500895182
744	0.503336589
745	0.513509115
746	0.499755859
747	0.497639974
748	0.505126953
749	0.499674479
750	0.490315755
751	0.487874349
752	0.491292318
753	0.489908854
754	0.504394531
755	0.504475911
756	0.496826172
757	0.497721354
758	0.495686849
759	0.499186198
760	0.493001302
761	0.497965495
762	0.498535156
763	0.499511719
764	0.497151693
765	0.493977865
766	0.493815104
767	0.500569661
768	0.493245443
769	0.501464844
770	0.491617839
771	0.491048177
772	0.495605469
773	0.498616536
774	0.491780599
775	0.491210938
776	0.498942057
777	0.499023438
778	0.494710286
779	0.505452474
780	0.498535156
781	0.496744792
782	0.497639974
783	0.505289714
784	0.498372396
785	0.505208333
786	0.496500651
787	0.490071615
788	0.498860677
789	0.501871745
790	0.501871745
791	0.503011068
792	0.499186198
793	0.503336589
794	0.496663411
795	0.501627604
796	0.498535156
797	0.501546224
798	0.493489583
799	0.485026042
800	0.493082682
801	0.487060547
802	0.491455078
803	0.490559896
804	0.498942057
805	0.500244141
806	0.498616536
807	0.49983724
808	0.495442708
809	0.495361328
810	0.49625651
811	0.495605469
812	0.494954427
813	0.495524089
814	0.49593099
815	0.491129557
816	0.495361328
817	0.491617839
818	0.498291016
819	0.499430339
820	0.492919922
821	0.488525391
822	0.494384766
823	0.498860677
824	0.494710286
825	0.486572266
826	0.493652344
827	0.494140625
828	0.494222005
829	0.497639974
830	0.501057943
831	0.499186198
832	0.494873047
833	0.495849609
834	0.507405599
835	0.497151693
836	0.492919922
837	0.490559896
838	0.494222005
839	0.498209635
840	0.49983724
841	0.495768229
842	0.494791667
843	0.494710286
844	0.491536458
845	0.496582031
846	0.499674479
847	0.501220703
848	0.489827474
849	0.489420573
850	0.495198568
851	0.490234375
852	0.495442708
853	0.494628906
854	0.499593099
855	0.506347656
856	0.494547526
857	0.49601237
858	0.487711589
859	0.494547526
860	0.497639974
861	0.494710286
862	0.490478516
863	0.49226888
864	0.495849609
865	0.495849609
866	0.490152995
867	0.489990234
868	0.498046875
869	0.498697917
870	0.494954427
871	0.492431641
872	0.494222005
873	0.493326823
874	0.49202474
875	0.494384766
876	0.497151693
877	0.497639974
878	0.496337891
879	0.494873047
880	0.500895182
881	0.496907552
882	0.499674479
883	0.491536458
884	0.502360026
885	0.490966797
886	0.495686849
887	0.489420573
888	0.490559896
889	0.500895182
890	0.502848307
891	0.499267578
892	0.505452474
893	0.497884115
894	0.4921875
895	0.500325521
896	0.499755859
897	0.494140625
898	0.491943359
899	0.500732422
900	0.497965495
901	0.497639974
902	0.500895182
903	0.49601237
904	0.502522786
905	0.502766927
906	0.494059245
907	0.491292318
908	0.489420573
909	0.496988932
910	0.494628906
911	0.498209635
912	0.498128255
913	0.492757161
914	0.496582031
915	0.50008138
916	0.495361328
917	0.491373698
918	0.500488281
919	0.500488281
920	0.511067708
921	0.500976563
922	0.490071615
923	0.489339193
924	0.490722656
925	0.504882813
926	0.498535156
927	0.503417969
928	0.501953125
929	0.504557292
930	0.503092448
931	0.497884115
932	0.501708984
933	0.49593099
934	0.492431641
935	0.49609375
936	0.502929688
937	0.490966797
938	0.493977865
939	0.498046875
940	0.507486979
941	0.501546224
942	0.510009766
943	0.498128255
944	0.497802734
945	0.503580729
946	0.497314453
947	0.504882813
948	0.508056641
949	0.509928385
950	0.502522786
951	0.510253906
952	0.511149089
953	0.510742188
954	0.505859375
955	0.500569661
956	0.502766927
957	0.501953125
958	0.503662109
959	0.503336589
960	0.498372396
961	0.504150391
962	0.506754557
963	0.497884115
964	0.500244141
965	0.503255208
966	0.504882813
967	0.504720052
968	0.506917318
969	0.514485677
970	0.520996094
971	0.506184896
972	0.496337891
973	0.504231771
974	0.504801432
975	0.513590495
976	0.500813802
977	0.505940755
978	0.513264974
979	0.503417969
980	0.502360026
981	0.502278646
982	0.498942057
983	0.498128255
984	0.496744792
985	0.49593099
986	0.499430339
987	0.493489583
988	0.506510417
989	0.494384766
990	0.503499349
991	0.506510417
992	0.51180013
993	0.505940755
994	0.517496745
995	0.51578776
996	0.497558594
997	0.516520182
998	0.513102214
999	0.509440104
1000	0.502848307
1001	0.515136719
1002	0.518798828
1003	0.527669271
1004	0.511311849
1005	0.50797526
1006	0.507080078
1007	0.510009766
1008	0.507568359
1009	0.500488281
1010	0.512125651
1011	0.502034505
1012	0.500651042
1013	0.497965495
1014	0.509684245
1015	0.50789388
1016	0.508626302
1017	0.504801432
1018	0.504882813
1019	0.514973958
1020	0.510091146
1021	0.51155599
1022	0.505452474
1023	0.518473307
1024	0.514648438
1025	0.509033203
1026	0.511149089
1027	0.505126953
1028	0.509277344
1029	0.503092448
1030	0.495361328
1031	0.505940755
1032	0.501057943
1033	0.499511719
1034	0.502766927
1035	0.505452474
1036	0.508056641
1037	0.495849609
1038	0.521809896
1039	0.493977865
1040	0.501383464
1041	0.513020833
1042	0.505371094
1043	0.508870443
1044	0.521240234
1045	0.510416667
1046	0.497151693
1047	0.50773112
1048	0.505615234
1049	0.516927083
1050	0.519124349
1051	0.514648438
1052	0.514241536
1053	0.520263672
1054	0.50374349
1055	0.498860677
1056	0.503011068
1057	0.510416667
1058	0.503662109
1059	0.5
1060	0.510172526
1061	0.497802734
1062	0.494791667
1063	0.497314453
1064	0.517008464
1065	0.517985026
1066	0.510416667
1067	0.510579427
1068	0.507486979
1069	0.504720052
1070	0.514322917
1071	0.511067708
1072	0.520507813
1073	0.517252604
1074	0.507405599
1075	0.499267578
1076	0.506266276
1077	0.503011068
1078	0.505615234
1079	0.508382161
1080	0.50406901
1081	0.509440104
1082	0.505533854
1083	0.502604167
1084	0.512532552
1085	0.514241536
1086	0.526041667
1087	0.513509115
1088	0.518066406
1089	0.501383464
1090	0.508219401
1091	0.512369792
1092	0.509358724
1093	0.504964193
1094	0.514648438
1095	0.504394531
1096	0.512939453
1097	0.507405599
1098	0.506591797
1099	0.518473307
1100	0.530354818
1101	0.517903646
1102	0.518229167
1103	0.510091146
1104	0.50390625
1105	0.498942057
1106	0.51944987
1107	0.508056641
1108	0.512613932
1109	0.522135417
1110	0.508219401
1111	0.502522786
1112	0.493733724
1113	0.514322917
1114	0.513102214
1115	0.520914714
1116	0.517333984
1117	0.517822266
1118	0.514485677
1119	0.510498047
1120	0.525227865
1121	0.51163737
1122	0.526774089
1123	0.511393229
1124	0.502441406
1125	0.501953125
1126	0.505615234
1127	0.505126953
1128	0.513997396
1129	0.51155599
1130	0.514892578
1131	0.503336589
1132	0.51578776
1133	0.512776693
1134	0.516031901
1135	0.505289714
1136	0.517171224
1137	0.526692708
1138	0.50390625
1139	0.509195964
1140	0.505859375
1141	0.512858073
1142	0.52351888
1143	0.510009766
1144	0.524169922
1145	0.502034505
1146	0.51936849
1147	0.512613932
1148	0.507324219
1149	0.504801432
1150	0.513916016
1151	0.515380859
1152	0.517089844
1153	0.507568359
1154	0.510172526
1155	0.504964193
1156	0.521402995
1157	0.509765625
1158	0.509277344
1159	0.528320313
1160	0.511230469
1161	0.500488281
1162	0.510416667
1163	0.52734375
1164	0.50390625
1165	0.506510417
1166	0.510091146
1167	0.5078125
1168	0.513183594
1169	0.518391927
1170	0.510986328
1171	0.516357422
1172	0.516764323
1173	0.509928385
1174	0.50374349
1175	0.510009766
1176	0.512695313
1177	0.5078125
1178	0.513183594
1179	0.505452474
1180	0.514892578
1181	0.505126953
1182	0.525634766
1183	0.521565755
1184	0.501220703
1185	0.498616536
1186	0.503011068
1187	0.510253906
1188	0.499348958
1189	0.503417969
1190	0.495361328
1191	0.506835938
1192	0.51578776
1193	0.50390625
1194	0.51554362
1195	0.512695313
1196	0.503173828
1197	0.504557292
1198	0.494140625
1199	0.502197266
1200	0.493164063
1201	0.505289714
1202	0.501383464
1203	0.51155599
1204	0.505289714
1205	0.500488281
1206	0.512207031
1207	0.504638672
1208	0.505940755
1209	0.505289714
1210	0.505940755
1211	0.503011068
1212	0.508219401
1213	0.517008464
1214	0.5078125
1215	0.497395833
1216	0.498860677
1217	0.510498047
1218	0.502522786
1219	0.505696615
1220	0.49226888
1221	0.502848307
1222	0.51180013
1223	0.507486979
1224	0.497639974
1225	0.505371094
1226	0.505371094
1227	0.500651042
1228	0.507324219
1229	0.498616536
1230	0.504882813
1231	0.513183594
1232	0.504720052
1233	0.511311849
1234	0.506917318
1235	0.500488281
1236	0.498372396
1237	0.494059245
1238	0.493815104
1239	0.498616536
1240	0.501464844
1241	0.499674479
1242	0.496500651
1243	0.495524089
1244	0.496907552
1245	0.525390625
1246	0.512939453
1247	0.515625
1248	0.494873047
1249	0.511962891
1250	0.492513021
1251	0.514241536
1252	0.502441406
1253	0.503255208
1254	0.502604167
1255	0.496663411
1256	0.513997396
1257	0.504638672
1258	0.510904948
1259	0.493815104
1260	0.499186198
1261	0.505289714
1262	0.506917318
1263	0.508544922
1264	0.504638672
1265	0.491048177
1266	0.499023438
1267	0.497151693
1268	0.497151693
1269	0.48836263
1270	0.496582031
1271	0.506347656
1272	0.508951823
1273	0.517740885
1274	0.493896484
1275	0.504801432
1276	0.508789063
1277	0.497233073
1278	0.502685547
1279	0.510416667
1280	0.502278646
1281	0.513590495
1282	0.498697917
1283	0.502929688
1284	0.513346354
1285	0.505045573
1286	0.50764974
1287	0.512369792
1288	0.50773112
1289	0.499430339
1290	0.50764974
1291	0.506998698
1292	0.496907552
1293	0.498942057
1294	0.497965495
1295	0.520507813
1296	0.517578125
1297	0.524739583
1298	0.507324219
1299	0.509440104
1300	0.502115885
1301	0.512207031
1302	0.508789063
1303	0.486572266
1304	0.497395833
1305	0.489908854
1306	0.508870443
1307	0.50789388
1308	0.50374349
1309	0.490478516
1310	0.484781901
1311	0.498942057
1312	0.525227865
1313	0.512532552
1314	0.494873047
1315	0.492594401
1316	0.495035807
1317	0.494710286
1318	0.495035807
1319	0.488769531
1320	0.507080078
1321	0.519124349
1322	0.527587891
1323	0.51570638
1324	0.494873047
1325	0.506754557
1326	0.505615234
1327	0.495279948
1328	0.502848307
1329	0.508219401
1330	0.496419271
1331	0.496826172
1332	0.496826172
1333	0.512207031
1334	0.523030599
1335	0.509277344
1336	0.512939453
1337	0.528320313
1338	0.523111979
1339	0.501953125
1340	0.507568359
1341	0.506103516
1342	0.50398763
1343	0.49601237
1344	0.521402995
1345	0.531005859
1346	0.504964193
1347	0.508544922
1348	0.503255208
1349	0.501790365
1350	0.514567057
1351	0.490559896
1352	0.499511719
1353	0.485758464
1354	0.483968099
1355	0.481770833
1356	0.513427734
1357	0.505452474
1358	0.522623698
1359	0.501302083
1360	0.480875651
1361	0.507080078
1362	0.527587891
1363	0.513834635
1364	0.509602865
1365	0.504882813
1366	0.502522786
1367	0.502360026
1368	0.491373698
1369	0.501546224
1370	0.524088542
1371	0.514322917
1372	0.526285807
1373	0.497558594
1374	0.502848307
1375	0.512288411
1376	0.502197266
1377	0.490315755
1378	0.493245443
1379	0.492431641
1380	0.490641276
1381	0.505452474
1382	0.500732422
1383	0.503417969
1384	0.504638672
1385	0.507405599
1386	0.504801432
1387	0.523111979
1388	0.515055339
1389	0.496663411
1390	0.497721354
1391	0.490559896
1392	0.492431641
1393	0.493977865
1394	0.534667969
1395	0.543701172
1396	0.512125651
1397	0.503499349
1398	0.499674479
1399	0.505045573
1400	0.50382487
1401	0.478922526
1402	0.50382487
1403	0.515136719
1404	0.496988932
1405	0.48836263
1406	0.507080078
1407	0.516031901
1408	0.541259766
1409	0.507568359
1410	0.507161458
1411	0.520182292
1412	0.524820964
1413	0.513834635
1414	0.516601563
1415	0.505289714
1416	0.495279948
1417	0.497151693
1418	0.508056641
1419	0.507242839
1420	0.504720052
1421	0.524658203
1422	0.51953125
1423	0.51163737
1424	0.514811198
1425	0.521891276
1426	0.523193359
1427	0.503011068
1428	0.495035807
1429	0.50374349
1430	0.495524089
1431	0.512044271
1432	0.510986328
1433	0.497884115
1434	0.510579427
1435	0.510172526
1436	0.506266276
1437	0.527669271
1438	0.508463542
1439	0.50797526
1440	0.49235026
1441	0.495605469
1442	0.492675781
1443	0.514078776
1444	0.511149089
1445	0.53125
1446	0.503417969
1447	0.509602865
1448	0.507568359
1449	0.529215495
1450	0.493326823
1451	0.478515625
1452	0.506673177
1453	0.52360026
1454	0.516113281
1455	0.516438802
1456	0.504638672
1457	0.501464844
1458	0.517252604
1459	0.504801432
1460	0.525797526
1461	0.505208333
1462	0.508138021
1463	0.50797526
1464	0.51180013
1465	0.503417969
1466	0.508707682
1467	0.516113281
1468	0.529622396
1469	0.512532552
1470	0.506022135
1471	0.521565755
1472	0.562174479
1473	0.54280599
1474	0.516113281
1475	0.529378255
1476	0.54288737
1477	0.532063802
1478	0.538085938
1479	0.530598958
1480	0.516276042
1481	0.488932292
1482	0.506917318
1483	0.522216797
1484	0.559326172
1485	0.516031901
1486	0.51969401
1487	0.528727214
1488	0.534098307
1489	0.533854167
1490	0.506103516
1491	0.517252604
1492	0.516194661
1493	0.518554688
1494	0.508544922
1495	0.516113281
1496	0.487711589
1497	0.522623698
1498	0.516031901
1499	0.535563151
1500	0.535725911
1501	0.536295573
1502	0.500488281
1503	0.523925781
1504	0.515380859
1505	0.525878906
1506	0.513997396
1507	0.511393229
1508	0.51578776
1509	0.518880208
1510	0.523844401
1511	0.503662109
1512	0.494791667
1513	0.501139323
1514	0.498697917
1515	0.532063802
1516	0.54671224
1517	0.519042969
1518	0.545166016
1519	0.517903646
1520	0.539632161
1521	0.510091146
1522	0.546630859
1523	0.519042969
1524	0.499593099
1525	0.538004557
1526	0.53515625
1527	0.537760417
1528	0.56648763
1529	0.561442057
1530	0.530924479
1531	0.491861979
1532	0.497639974
1533	0.541503906
1534	0.53889974
1535	0.503499349
1536	0.53108724
1537	0.527669271
1538	0.529622396
1539	0.518310547
1540	0.509440104
1541	0.532307943
1542	0.527587891
1543	0.504557292
1544	0.523193359
1545	0.506429036
1546	0.509195964
1547	0.52351888
1548	0.521158854
1549	0.512695313
1550	0.540690104
1551	0.549967448
1552	0.491536458
1553	0.512451172
1554	0.504720052
1555	0.530517578
1556	0.526774089
1557	0.509521484
1558	0.52718099
1559	0.518554688
1560	0.520914714
1561	0.513264974
1562	0.498453776
1563	0.489095052
1564	0.494628906
1565	0.548583984
1566	0.532552083
1567	0.507242839
1568	0.528889974
1569	0.506673177
1570	0.541992188
1571	0.536132813
1572	0.50016276
1573	0.506429036
1574	0.490315755
1575	0.510579427
1576	0.513671875
1577	0.512776693
1578	0.531982422
1579	0.560384115
1580	0.516845703
1581	0.498209635
1582	0.516927083
1583	0.545572917
1584	0.526855469
1585	0.514648438
1586	0.51953125
1587	0.505045573
1588	0.502034505
1589	0.509602865
1590	0.506347656
1591	0.548339844
1592	0.52335612
1593	0.51163737
1594	0.533610026
1595	0.540608724
1596	0.524576823
1597	0.521240234
1598	0.511474609
1599	0.524169922
1600	0.532714844
1601	0.5234375
1602	0.507486979
1603	0.508789063
1604	0.518473307
1605	0.544026693
1606	0.526855469
1607	0.507161458
1608	0.503662109
1609	0.538411458
1610	0.538330078
1611	0.526529948
1612	0.528157552
1613	0.512207031
1614	0.517089844
1615	0.518391927
1616	0.510335286
1617	0.504638672
1618	0.51953125
1619	0.535563151
1620	0.527099609
1621	0.539632161
1622	0.515055339
1623	0.519938151
1624	0.506998698
1625	0.495198568
1626	0.518554688
1627	0.515055339
1628	0.507324219
1629	0.532307943
1630	0.512858073
1631	0.513346354
1632	0.532145182
1633	0.526936849
1634	0.538411458
1635	0.54313151
1636	0.512532552
1637	0.49235026
1638	0.526936849
1639	0.543945313
1640	0.522379557
1641	0.528076172
1642	0.504557292
1643	0.527832031
1644	0.521321615
1645	0.536132813
1646	0.495524089
1647	0.530680339
1648	0.50374349
1649	0.520507813
1650	0.518473307
1651	0.517903646
1652	0.513997396
1653	0.51570638
1654	0.551595052
1655	0.55094401
1656	0.513834635
1657	0.531819661
1658	0.510172526
1659	0.568603516
1660	0.553710938
1661	0.540690104
1662	0.524820964
1663	0.540527344
1664	0.523111979
1665	0.525227865
1666	0.534261068
1667	0.533772786
1668	0.545735677
1669	0.555745443
1670	0.524088542
1671	0.522460938
1672	0.541341146
1673	0.517659505
1674	0.516520182
1675	0.506429036
1676	0.514567057
1677	0.527669271
1678	0.529296875
1679	0.542154948
1680	0.51570638
1681	0.53889974
1682	0.506184896
1683	0.524983724
1684	0.51554362
1685	0.512288411
1686	0.510742188
1687	0.532063802
1688	0.53116862
1689	0.522623698
1690	0.528401693
1691	0.521647135
1692	0.511393229
1693	0.54703776
1694	0.530598958
1695	0.494873047
1696	0.493001302
1697	0.541748047
1698	0.526123047
1699	0.516031901
1700	0.512858073
1701	0.537760417
1702	0.515380859
1703	0.50764974
1704	0.538574219
1705	0.541015625
1706	0.514485677
1707	0.530598958
1708	0.537679036
1709	0.565511068
1710	0.536214193
1711	0.51961263
1712	0.524251302
1713	0.526041667
1714	0.525472005
1715	0.538411458
1716	0.57405599
1717	0.552571615
1718	0.567789714
1719	0.549560547
1720	0.54296875
1721	0.533203125
1722	0.548258464
1723	0.522705078
1724	0.527750651
1725	0.52726237
1726	0.525309245
1727	0.518554688
1728	0.529378255
1729	0.537272135
1730	0.520670573
1731	0.534261068
1732	0.517985026
1733	0.543945313
1734	0.541748047
1735	0.528238932
1736	0.51944987
1737	0.545003255
1738	0.516927083
1739	0.498535156
1740	0.513671875
1741	0.526367188
1742	0.536214193
1743	0.558186849
1744	0.540283203
1745	0.523681641
1746	0.530924479
1747	0.537841797
1748	0.524495443
1749	0.528483073
1750	0.509684245
1751	0.530273438
1752	0.545003255
1753	0.536621094
1754	0.521077474
1755	0.510823568
1756	0.521240234
1757	0.544189453
1758	0.545328776
1759	0.564127604
1760	0.553141276
1761	0.537597656
1762	0.540852865
1763	0.521972656
1764	0.52726237
1765	0.51546224
1766	0.558268229
1767	0.53108724
1768	0.555175781
1769	0.536865234
1770	0.560302734
1771	0.538574219
1772	0.55859375
1773	0.536946615
1774	0.537841797
1775	0.534667969
1776	0.530843099
1777	0.509277344
1778	0.513346354
1779	0.544108073
1780	0.531901042
1781	0.528971354
1782	0.53531901
1783	0.534098307
1784	0.56632487
1785	0.57438151
1786	0.549804688
1787	0.531738281
1788	0.512776693
1789	0.520996094
1790	0.531005859
1791	0.52360026
1792	0.53531901
1793	0.531494141
1794	0.532714844
1795	0.548177083
1796	0.539876302
1797	0.54288737
1798	0.556722005
1799	0.536702474
1800	0.514078776
1801	0.498453776
1802	0.530761719
1803	0.557617188
1804	0.529622396
1805	0.512858073
1806	0.518717448
1807	0.514160156
1808	0.531656901
1809	0.544026693
1810	0.54695638
1811	0.557779948
1812	0.55859375
1813	0.531575521
1814	0.535970052
1815	0.509521484
1816	0.513427734
1817	0.529378255
1818	0.510660807
1819	0.519287109
1820	0.560465495
1821	0.535481771
1822	0.560384115
1823	0.540527344
1824	0.533447266
1825	0.556803385
1826	0.530273438
1827	0.524983724
1828	0.535481771
1829	0.553141276
1830	0.528076172
1831	0.517985026
1832	0.524576823
1833	0.516357422
1834	0.52718099
1835	0.554280599
1836	0.536214193
1837	0.511962891
1838	0.521972656
1839	0.520914714
1840	0.533691406
1841	0.544596354
1842	0.541097005
1843	0.530192057
1844	0.53531901
1845	0.541422526
1846	0.53889974
1847	0.544270833
1848	0.566813151
1849	0.533040365
1850	0.544352214
1851	0.510009766
1852	0.505533854
1853	0.544596354
1854	0.539876302
1855	0.514567057
1856	0.518554688
1857	0.503580729
1858	0.505126953
1859	0.533610026
1860	0.510904948
1861	0.523844401
1862	0.558268229
1863	0.544921875
1864	0.533528646
1865	0.495035807
1866	0.504964193
1867	0.517903646
1868	0.487060547
1869	0.527587891
1870	0.529052734
1871	0.516357422
1872	0.543701172
1873	0.538492839
1874	0.539876302
1875	0.572347005
1876	0.543782552
1877	0.545898438
1878	0.536458333
1879	0.509195964
1880	0.515625
1881	0.533854167
1882	0.543457031
1883	0.533447266
1884	0.500244141
1885	0.526774089
1886	0.502848307
1887	0.492594401
1888	0.520182292
1889	0.521321615
1890	0.505777995
1891	0.542724609
1892	0.538736979
1893	0.545247396
1894	0.516845703
1895	0.521972656
1896	0.512613932
1897	0.529459635
1898	0.523193359
1899	0.535400391
1900	0.53922526
1901	0.5234375
1902	0.528808594
1903	0.566080729
1904	0.551676432
1905	0.531901042
1906	0.524576823
1907	0.551432292
1908	0.497802734
1909	0.527832031
1910	0.521240234
1911	0.505371094
1912	0.535970052
1913	0.538492839
1914	0.52726237
1915	0.507405599
1916	0.53141276
1917	0.510986328
1918	0.513102214
1919	0.522623698
1920	0.505371094
1921	0.500732422
1922	0.53898112
1923	0.527994792
1924	0.550130208
1925	0.561116536
1926	0.54671224
1927	0.538167318
1928	0.50789388
1929	0.491129557
1930	0.534016927
1931	0.55061849
1932	0.576334635
1933	0.555501302
1934	0.516357422
1935	0.512451172
1936	0.521240234
1937	0.52734375
1938	0.514241536
1939	0.53889974
1940	0.510579427
1941	0.545003255
1942	0.549804688
1943	0.581136068
1944	0.532470703
1945	0.52360026
1946	0.495117188
1947	0.529296875
1948	0.523763021
1949	0.562825521
1950	0.526204427
1951	0.53116862
1952	0.533040365
1953	0.552408854
1954	0.532714844
1955	0.551595052
1956	0.534098307
1957	0.54313151
1958	0.536946615
1959	0.508463542
1960	0.510660807
1961	0.522054036
1962	0.519856771
1963	0.510579427
1964	0.533284505
1965	0.534830729
1966	0.524088542
1967	0.524820964
1968	0.526448568
1969	0.520589193
1970	0.513997396
1971	0.52360026
1972	0.541341146
1973	0.530029297
1974	0.533040365
1975	0.563557943
1976	0.571451823
1977	0.558837891
1978	0.526285807
1979	0.533040365
1980	0.541178385
1981	0.522705078
1982	0.559895833
1983	0.515950521
1984	0.528157552
1985	0.524658203
1986	0.528971354
1987	0.540201823
1988	0.524332682
1989	0.529541016
1990	0.530110677
1991	0.560221354
1992	0.557128906
1993	0.578938802
1994	0.528971354
1995	0.544759115
1996	0.529785156
1997	0.552408854
1998	0.541910807
1999	0.552571615
2000	0.536376953
2001	0.535563151
2002	0.528645833
2003	0.525472005
2004	0.516682943
2005	0.517740885
2006	0.552490234
2007	0.514811198
2008	0.534586589
2009	0.518066406
2010	0.510986328
2011	0.555013021
2012	0.516682943
2013	0.52335612
2014	0.53108724
2015	0.532714844
2016	0.501302083
2017	0.510660807
2018	0.490722656
2019	0.519287109
2020	0.526367188
2021	0.526448568
2022	0.525634766
2023	0.551269531
2024	0.515136719
2025	0.532389323
2026	0.546142578
2027	0.556559245
2028	0.53507487
2029	0.529785156
2030	0.506266276
2031	0.521565755
2032	0.552490234
2033	0.500732422
2034	0.517822266
2035	0.534505208
2036	0.510904948
2037	0.513671875
2038	0.525227865
2039	0.517333984
2040	0.54679362
2041	0.530517578
2042	0.529296875
2043	0.551350911
2044	0.52734375
2045	0.536539714
2046	0.559488932
2047	0.580403646
2048	0.580566406
2049	0.544270833
2050	0.545735677
2051	0.549235026
2052	0.565917969
2053	0.552246094
2054	0.54679362
2055	0.532307943
2056	0.540852865
2057	0.524007161
2058	0.51936849
2059	0.552001953
2060	0.544759115
2061	0.556966146
2062	0.557617188
2063	0.553222656
2064	0.555501302
2065	0.527913411
2066	0.514648438
2067	0.520100911
2068	0.517659505
2069	0.532145182
2070	0.547526042
2071	0.543375651
2072	0.532470703
2073	0.54296875
2074	0.525797526
2075	0.520996094
2076	0.516357422
2077	0.524251302
2078	0.514648438
2079	0.53141276
2080	0.527018229
2081	0.549723307
2082	0.559977214
2083	0.543945313
2084	0.531494141
2085	0.545410156
2086	0.53108724
2087	0.520345052
2088	0.536539714
2089	0.539876302
2090	0.546630859
2091	0.511393229
2092	0.529947917
2093	0.559814453
2094	0.53499349
2095	0.516194661
2096	0.56233724
2097	0.553955078
2098	0.565592448
2099	0.541015625
2100	0.541178385
2101	0.557861328
2102	0.550455729
2103	0.559977214
2104	0.554361979
2105	0.552897135
2106	0.538818359
2107	0.539632161
2108	0.531575521
2109	0.555338542
2110	0.547281901
2111	0.535400391
2112	0.547526042
2113	0.528808594
2114	0.544840495
2115	0.537516276
2116	0.521484375
2117	0.553873698
2118	0.546223958
2119	0.54703776
2120	0.531656901
2121	0.541259766
2122	0.549886068
2123	0.564046224
2124	0.538818359
2125	0.524088542
2126	0.509277344
2127	0.521402995
2128	0.532307943
2129	0.547932943
2130	0.546875
2131	0.547281901
2132	0.560465495
2133	0.556640625
2134	0.548177083
2135	0.560953776
2136	0.548583984
2137	0.542643229
2138	0.536702474
2139	0.534505208
2140	0.552571615
2141	0.532470703
2142	0.537272135
2143	0.523681641
2144	0.538004557
2145	0.51554362
2146	0.545491536
2147	0.513997396
2148	0.517333984
2149	0.518391927
2150	0.53125
2151	0.548095703
2152	0.502604167
2153	0.530843099
2154	0.510823568
2155	0.529622396
2156	0.534098307
2157	0.522216797
2158	0.509684245
2159	0.524169922
2160	0.540283203
2161	0.512858073
2162	0.512125651
2163	0.49210612
2164	0.494954427
2165	0.526611328
2166	0.506022135
2167	0.559163411
2168	0.524820964
2169	0.532145182
2170	0.533854167
2171	0.510986328
2172	0.513753255
2173	0.549479167
2174	0.53531901
2175	0.494954427
2176	0.48836263
2177	0.501953125
2178	0.527750651
2179	0.504720052
2180	0.520996094
2181	0.517171224
2182	0.522379557
2183	0.548258464
2184	0.519205729
2185	0.541178385
2186	0.515055339
2187	0.520182292
2188	0.521565755
2189	0.488932292
2190	0.542480469
2191	0.506266276
2192	0.524739583
2193	0.488850911
2194	0.541503906
2195	0.505777995
2196	0.506022135
2197	0.503336589
2198	0.499348958
2199	0.49601237
2200	0.496582031
2201	0.515869141
2202	0.485432943
2203	0.508789063
2204	0.492513021
2205	0.518229167
2206	0.524169922
2207	0.498209635
2208	0.50390625
2209	0.49625651
2210	0.517089844
2211	0.497558594
2212	0.497233073
2213	0.478434245
2214	0.501057943
2215	0.518717448
2216	0.497558594
2217	0.553385417
2218	0.511311849
2219	0.513264974
2220	0.548339844
2221	0.500813802
2222	0.483561198
2223	0.503580729
2224	0.50406901
2225	0.499348958
2226	0.489501953
2227	0.507405599
2228	0.489908854
2229	0.503011068
2230	0.519042969
2231	0.498942057
2232	0.479410807
2233	0.520833333
2234	0.495686849
2235	0.500488281
2236	0.480794271
2237	0.498779297
2238	0.506103516
2239	0.488037109
2240	0.500895182
2241	0.483398438
2242	0.502766927
2243	0.503580729
2244	0.508870443
2245	0.505859375
2246	0.508789063
2247	0.521402995
2248	0.500325521
2249	0.501057943
2250	0.506835938
2251	0.510904948
2252	0.49235026
2253	0.521484375
2254	0.519124349
2255	0.510904948
2256	0.505371094
2257	0.497477214
2258	0.491943359
2259	0.483642578
2260	0.515055339
2261	0.511067708
2262	0.486735026
2263	0.493733724
2264	0.522623698
2265	0.521891276
2266	0.511962891
2267	0.517659505
2268	0.51578776
2269	0.508382161
2270	0.510986328
2271	0.508300781
2272	0.498209635
2273	0.498453776
2274	0.490397135
2275	0.517740885
2276	0.485839844
2277	0.520426432
2278	0.508463542
2279	0.50797526
2280	0.527994792
2281	0.50382487
2282	0.499430339
2283	0.502766927
2284	0.521158854
2285	0.493082682
2286	0.491373698
2287	0.513102214
2288	0.506673177
2289	0.49609375
2290	0.516682943
2291	0.494954427
2292	0.480957031
2293	0.516357422
2294	0.491455078
2295	0.499593099
2296	0.534749349
2297	0.529866536
2298	0.531901042
2299	0.50789388
2300	0.523193359
2301	0.525472005
2302	0.517171224
2303	0.53116862
2304	0.564860026
2305	0.51944987
2306	0.500651042
2307	0.50797526
2308	0.500651042
2309	0.510253906
2310	0.541748047
2311	0.510823568
2312	0.490804036
2313	0.513671875
2314	0.509358724
2315	0.498128255
2316	0.497395833
2317	0.511474609
2318	0.507568359
2319	0.520996094
2320	0.500488281
2321	0.540283203
2322	0.55061849
2323	0.538248698
2324	0.53108724
2325	0.552083333
2326	0.51953125
2327	0.54703776
2328	0.533610026
2329	0.526204427
2330	0.549560547
2331	0.517171224
2332	0.530924479
2333	0.509277344
2334	0.523111979
2335	0.49991862
2336	0.497965495
2337	0.507405599
2338	0.5078125
2339	0.470865885
2340	0.526448568
2341	0.497395833
2342	0.497721354
2343	0.495035807
2344	0.508951823
2345	0.499511719
2346	0.508951823
2347	0.500813802
2348	0.530110677
2349	0.501302083
2350	0.50406901
2351	0.510498047
2352	0.519205729
2353	0.548665365
2354	0.565673828
2355	0.536458333
2356	0.527099609
2357	0.52335612
2358	0.526611328
2359	0.520182292
2360	0.518066406
2361	0.485921224
2362	0.49601237
2363	0.489990234
2364	0.491455078
2365	0.478515625
2366	0.487467448
2367	0.517008464
2368	0.503092448
2369	0.52327474
2370	0.50406901
2371	0.513427734
2372	0.54703776
2373	0.547281901
2374	0.551676432
2375	0.538818359
2376	0.545735677
2377	0.549723307
2378	0.524739583
2379	0.552001953
2380	0.537272135
2381	0.513590495
2382	0.516764323
2383	0.513916016
2384	0.517252604
2385	0.520589193
2386	0.534830729
2387	0.516845703
2388	0.537516276
2389	0.496744792
2390	0.514078776
2391	0.486653646
2392	0.537434896
2393	0.506998698
2394	0.538248698
2395	0.516438802
2396	0.514729818
2397	0.508463542
2398	0.538492839
2399	0.522298177
2400	0.522460938
2401	0.549641927
2402	0.533284505
2403	0.55452474
2404	0.56640625
2405	0.546630859
2406	0.553304036
2407	0.531494141
2408	0.510253906
2409	0.505615234
2410	0.512939453
2411	0.507568359
2412	0.523030599
2413	0.501953125
2414	0.503011068
2415	0.49226888
2416	0.510253906
2417	0.506673177
2418	0.546630859
2419	0.539306641
2420	0.528808594
2421	0.531656901
2422	0.517008464
2423	0.520833333
2424	0.525797526
2425	0.514404297
2426	0.55094401
2427	0.541259766
2428	0.531738281
2429	0.534912109
2430	0.511230469
2431	0.504720052
2432	0.489664714
2433	0.51554362
2434	0.520263672
2435	0.547851563
2436	0.544108073
2437	0.523925781
2438	0.539550781
2439	0.515869141
2440	0.542724609
2441	0.493815104
2442	0.544189453
2443	0.513346354
2444	0.542480469
2445	0.514078776
2446	0.522867839
2447	0.549804688
2448	0.546061198
2449	0.531982422
2450	0.545003255
2451	0.563883464
2452	0.537516276
2453	0.539632161
2454	0.545654297
2455	0.539957682
2456	0.535725911
2457	0.533121745
2458	0.518147786
2459	0.508951823
2460	0.506754557
2461	0.517171224
2462	0.542317708
2463	0.526936849
2464	0.523844401
2465	0.500569661
2466	0.521077474
2467	0.537434896
2468	0.544433594
2469	0.554199219
2470	0.525146484
2471	0.540527344
2472	0.501139323
2473	0.496744792
2474	0.495279948
2475	0.500976563
2476	0.552815755
2477	0.529541016
2478	0.521891276
2479	0.518473307
2480	0.528645833
2481	0.501139323
2482	0.483479818
2483	0.488932292
2484	0.493001302
2485	0.528564453
2486	0.504638672
2487	0.49625651
2488	0.505533854
2489	0.48828125
2490	0.528645833
2491	0.494954427
2492	0.508870443
2493	0.502766927
2494	0.516845703
2495	0.51578776
2496	0.503173828
2497	0.528564453
2498	0.505777995
2499	0.506754557
2500	0.524983724
2501	0.516357422
2502	0.508056641
2503	0.499348958
2504	0.493733724
2505	0.519775391
2506	0.477050781
2507	0.514648438
2508	0.517578125
2509	0.530598958
2510	0.508707682
2511	0.482584635
2512	0.515950521
2513	0.510335286
2514	0.534830729
2515	0.494384766
2516	0.498291016
2517	0.53523763
2518	0.493001302
2519	0.509765625
2520	0.491780599
2521	0.508056641
2522	0.482666016
2523	0.483968099
2524	0.526367188
2525	0.504231771
2526	0.514404297
2527	0.495117188
2528	0.495035807
2529	0.501139323
2530	0.530192057
2531	0.501708984
2532	0.471923828
2533	0.476155599
2534	0.474527995
2535	0.501627604
2536	0.502360026
2537	0.486897786
2538	0.489908854
2539	0.471679688
2540	0.510172526
2541	0.501464844
2542	0.485107422
2543	0.510986328
2544	0.501708984
2545	0.496907552
2546	0.489095052
2547	0.482014974
2548	0.515218099
2549	0.499755859
2550	0.503580729
2551	0.505615234
2552	0.506591797
2553	0.47639974
2554	0.484944661
2555	0.523030599
2556	0.482666016
2557	0.487304688
2558	0.487467448
2559	0.520263672
2560	0.514811198
2561	0.502278646
2562	0.501790365
2563	0.497802734
2564	0.511962891
2565	0.496582031
2566	0.493245443
2567	0.48811849
2568	0.49601237
2569	0.467610677
2570	0.500325521
2571	0.500732422
2572	0.499104818
2573	0.511393229
2574	0.547200521
2575	0.547770182
2576	0.51180013
2577	0.528320313
2578	0.513834635
2579	0.506673177
2580	0.521240234
2581	0.504394531
2582	0.515055339
2583	0.543538411
2584	0.553466797
2585	0.552001953
2586	0.544759115
2587	0.537923177
2588	0.541910807
2589	0.51961263
2590	0.532552083
2591	0.537516276
2592	0.511149089
2593	0.505696615
2594	0.51578776
2595	0.51546224
2596	0.518391927
2597	0.502522786
2598	0.538411458
2599	0.543701172
2600	0.527994792
2601	0.506347656
2602	0.528645833
2603	0.49235026
2604	0.495279948
2605	0.514811198
2606	0.506998698
2607	0.502685547
2608	0.510172526
2609	0.531494141
2610	0.516764323
2611	0.517171224
2612	0.499104818
2613	0.489583333
2614	0.517659505
2615	0.502685547
2616	0.51546224
2617	0.478841146
2618	0.525553385
2619	0.49991862
2620	0.535400391
2621	0.509684245
2622	0.51570638
2623	0.517903646
2624	0.500406901
2625	0.514811198
2626	0.514729818
2627	0.540364583
2628	0.523844401
2629	0.525227865
2630	0.520751953
2631	0.534261068
2632	0.527913411
2633	0.550130208
2634	0.559814453
2635	0.560953776
2636	0.54313151
2637	0.547200521
2638	0.574951172
2639	0.536132813
2640	0.516520182
2641	0.540201823
2642	0.516927083
2643	0.500325521
2644	0.52327474
2645	0.538574219
2646	0.521647135
2647	0.503336589
2648	0.51180013
2649	0.55460612
2650	0.533528646
2651	0.52327474
2652	0.51944987
2653	0.507568359
2654	0.500406901
2655	0.498291016
2656	0.498209635
2657	0.510416667
2658	0.517171224
2659	0.530273438
2660	0.502522786
2661	0.487874349
2662	0.478597005
2663	0.469563802
2664	0.516438802
2665	0.488525391
2666	0.494466146
2667	0.510986328
2668	0.518066406
2669	0.509602865
2670	0.54313151
2671	0.51155599
2672	0.504882813
2673	0.483561198
2674	0.46858724
2675	0.502522786
2676	0.504557292
2677	0.49617513
2678	0.494303385
2679	0.512207031
2680	0.508544922
2681	0.517578125
2682	0.508382161
2683	0.503499349
2684	0.500976563
2685	0.503092448
2686	0.505126953
2687	0.504882813
2688	0.513834635
2689	0.489501953
2690	0.491048177
2691	0.503417969
2692	0.502522786
2693	0.504882813
2694	0.50773112
2695	0.520751953
2696	0.498209635
2697	0.478352865
2698	0.494059245
2699	0.515380859
2700	0.517659505
2701	0.509358724
2702	0.481526693
2703	0.499755859
2704	0.51180013
2705	0.523763021
2706	0.502441406
2707	0.491292318
2708	0.495524089
2709	0.517089844
2710	0.478027344
2711	0.492431641
2712	0.477132161
2713	0.511474609
2714	0.503255208
2715	0.468343099
2716	0.470703125
2717	0.51554362
2718	0.49601237
2719	0.490641276
2720	0.512044271
2721	0.481282552
2722	0.479166667
2723	0.463541667
2724	0.483235677
2725	0.513264974
2726	0.502115885
2727	0.497884115
2728	0.529459635
2729	0.532307943
2730	0.545735677
2731	0.503173828
2732	0.514567057
2733	0.489908854
2734	0.51188151
2735	0.50390625
2736	0.490397135
2737	0.489990234
2738	0.490559896
2739	0.477945964
2740	0.489664714
2741	0.486572266
2742	0.516031901
2743	0.50773112
2744	0.49202474
2745	0.509684245
2746	0.51578776
2747	0.487548828
2748	0.501790365
2749	0.509684245
2750	0.512532552
2751	0.497558594
2752	0.494222005
2753	0.499023438
2754	0.520833333
2755	0.52734375
2756	0.501790365
2757	0.499023438
2758	0.507324219
2759	0.542154948
2760	0.515625
2761	0.519042969
2762	0.490478516
2763	0.534830729
2764	0.505696615
2765	0.476155599
2766	0.472249349
2767	0.506429036
2768	0.498860677
2769	0.496663411
2770	0.520833333
2771	0.491943359
2772	0.479166667
2773	0.48038737
2774	0.497477214
2775	0.497314453
2776	0.50764974
2777	0.510742188
2778	0.530680339
2779	0.539469401
2780	0.545166016
2781	0.500976563
2782	0.506835938
2783	0.498942057
2784	0.498697917
2785	0.490722656
2786	0.474446615
2787	0.472412109
2788	0.500651042
2789	0.481282552
2790	0.496663411
2791	0.480957031
2792	0.491210938
2793	0.510498047
2794	0.510904948
2795	0.499430339
2796	0.49625651
2797	0.476888021
2798	0.489746094
2799	0.502278646
2800	0.503336589
2801	0.494140625
2802	0.507486979
2803	0.500813802
2804	0.493896484
2805	0.515136719
2806	0.487141927
2807	0.501057943
2808	0.517089844
2809	0.538085938
2810	0.520670573
2811	0.500488281
2812	0.506184896
2813	0.486572266
2814	0.504475911
2815	0.501953125
2816	0.518066406
2817	0.508219401
2818	0.526855469
2819	0.521891276
2820	0.528727214
2821	0.524902344
2822	0.491048177
2823	0.493733724
2824	0.502360026
2825	0.516927083
2826	0.53898112
2827	0.516601563
2828	0.481282552
2829	0.52360026
2830	0.520019531
2831	0.482584635
2832	0.513916016
2833	0.51163737
2834	0.502441406
2835	0.51944987
2836	0.508056641
2837	0.48429362
2838	0.528076172
2839	0.510579427
2840	0.531494141
2841	0.512776693
2842	0.49226888
2843	0.506754557
2844	0.521809896
2845	0.495524089
2846	0.511474609
2847	0.505126953
2848	0.50382487
2849	0.524902344
2850	0.551025391
2851	0.505289714
2852	0.510335286
2853	0.504394531
2854	0.496988932
2855	0.547770182
2856	0.505615234
2857	0.519124349
2858	0.526367188
2859	0.525227865
2860	0.517985026
2861	0.530110677
2862	0.525878906
2863	0.508870443
2864	0.523763021
2865	0.506835938
2866	0.539306641
2867	0.514322917
2868	0.519287109
2869	0.534016927
2870	0.5078125
2871	0.553955078
2872	0.510742188
2873	0.509928385
2874	0.545572917
2875	0.530192057
2876	0.565022786
2877	0.538248698
2878	0.487141927
2879	0.539957682
2880	0.542236328
2881	0.491373698
2882	0.52360026
2883	0.499104818
2884	0.541992188
2885	0.571370443
2886	0.567952474
2887	0.544677734
2888	0.556803385
2889	0.553873698
2890	0.552571615
2891	0.544840495
2892	0.51936849
2893	0.520263672
2894	0.50797526
2895	0.509195964
2896	0.545572917
2897	0.541666667
2898	0.513509115
2899	0.530354818
2900	0.543212891
2901	0.51180013
2902	0.506835938
2903	0.544759115
2904	0.54703776
2905	0.547932943
2906	0.518798828
2907	0.547281901
2908	0.528076172
2909	0.504638672
2910	0.513509115
2911	0.549804688
2912	0.513997396
2913	0.5390625
2914	0.533610026
2915	0.50382487
2916	0.514811198
2917	0.510986328
2918	0.510986328
2919	0.526529948
2920	0.541178385
2921	0.55078125
2922	0.517171224
2923	0.521647135
2924	0.536783854
2925	0.525390625
2926	0.554117839
2927	0.513020833
2928	0.51188151
2929	0.524576823
2930	0.524332682
2931	0.492757161
2932	0.522379557
2933	0.518717448
2934	0.545491536
2935	0.539550781
2936	0.53116862
2937	0.562174479
2938	0.530192057
2939	0.522135417
2940	0.53507487
2941	0.53125
2942	0.517171224
2943	0.527099609
2944	0.498046875
2945	0.538574219
2946	0.523030599
2947	0.505696615
2948	0.491617839
2949	0.48836263
2950	0.487955729
2951	0.516682943
2952	0.515055339
2953	0.534586589
2954	0.530029297
2955	0.496826172
2956	0.494384766
2957	0.540934245
2958	0.519205729
2959	0.497395833
2960	0.512858073
2961	0.528076172
2962	0.505615234
2963	0.508056641
2964	0.522949219
2965	0.518636068
2966	0.531901042
2967	0.535807292
2968	0.525472005
2969	0.527750651
2970	0.562011719
2971	0.54296875
2972	0.537597656
2973	0.533040365
2974	0.508707682
2975	0.533528646
2976	0.518961589
2977	0.502197266
2978	0.522135417
2979	0.505371094
2980	0.532552083
2981	0.564290365
2982	0.541992188
2983	0.521240234
2984	0.499267578
2985	0.494303385
2986	0.510335286
2987	0.523111979
2988	0.518636068
2989	0.491780599
2990	0.50390625
2991	0.514241536
2992	0.531575521
2993	0.534749349
2994	0.521728516
2995	0.512451172
2996	0.503580729
2997	0.493652344
2998	0.51171875
2999	0.498779297
3000	0.48811849
3001	0.514078776
3002	0.537597656
3003	0.515950521
3004	0.48844401
3005	0.497314453
3006	0.513020833
3007	0.544677734
3008	0.540445964
3009	0.513264974
3010	0.524251302
3011	0.512858073
3012	0.522623698
3013	0.506510417
3014	0.512776693
3015	0.513020833
3016	0.529703776
3017	0.548828125
3018	0.536295573
3019	0.527832031
3020	0.527018229
3021	0.537027995
3022	0.562988281
3023	0.540608724
3024	0.534505208
3025	0.543538411
3026	0.531819661
3027	0.526285807
3028	0.530192057
3029	0.514404297
3030	0.544026693
3031	0.595947266
3032	0.544026693
3033	0.506835938
3034	0.486979167
3035	0.485026042
3036	0.516438802
3037	0.51546224
3038	0.52327474
3039	0.539876302
3040	0.542073568
3041	0.524414063
3042	0.540608724
3043	0.545003255
3044	0.556477865
3045	0.50406901
3046	0.50008138
3047	0.514892578
3048	0.537027995
3049	0.502197266
3050	0.530110677
3051	0.490071615
3052	0.517578125
3053	0.50789388
3054	0.502034505
3055	0.540039063
3056	0.549235026
3057	0.54313151
3058	0.528889974
3059	0.533447266
3060	0.530029297
3061	0.509684245
3062	0.555013021
3063	0.520182292
3064	0.519938151
3065	0.495524089
3066	0.51969401
3067	0.525309245
3068	0.51578776
3069	0.516113281
3070	0.528157552
3071	0.525065104
3072	0.561767578
3073	0.529866536
3074	0.540120443
3075	0.568766276
3076	0.540934245
3077	0.544026693
3078	0.556559245
3079	0.545979818
3080	0.528727214
3081	0.562825521
3082	0.52360026
3083	0.50797526
3084	0.499674479
3085	0.491373698
3086	0.479654948
3087	0.526855469
3088	0.501302083
3089	0.567708333
3090	0.603027344
3091	0.55061849
3092	0.53889974
3093	0.534016927
3094	0.561197917
3095	0.531575521
3096	0.494791667
3097	0.51936849
3098	0.537923177
3099	0.490071615
3100	0.568196615
3101	0.492675781
3102	0.501953125
3103	0.484700521
3104	0.505696615
3105	0.559570313


==> data/PPO_Comm.csv <==
epoch;Average comm savings
1;0.573392428
2;0.573676215
3;0.573643276
4;0.573769756
5;0.57406684
6;0.574439264
7;0.574447632
8;0.574563999
9;0.574817134
10;0.575102307
11;0.575321904
12;0.575490041
13;0.575696443
14;0.575817141
15;0.575691732
16;0.575882082
17;0.575935485
18;0.575925842
19;0.575961026
20;0.576016348
21;0.576150645
22;0.57625845
23;0.576304118
24;0.576211735
25;0.576347656
26;0.576289063
27;0.576520182
28;0.576686198
29;0.576770833
30;0.577057292
31;0.577298177
32;0.577408854
33;0.577265625
34;0.577190755
35;0.577161458
36;0.577070313
37;0.577083333
38;0.577063802
39;0.577021484
40;0.577272135
41;0.577242839
42;0.577272135
43;0.577164714
44;0.57695638
45;0.576689453
46;0.576438802
47;0.576191406
48;0.576005859
49;0.575957031
50;0.575680339
51;0.575582682
52;0.575309245
53;0.575
54;0.574778646
55;0.574241536
56;0.574013672
57;0.57382487
58;0.57367513
59;0.573486328
60;0.572900391
61;0.572399089
62;0.572226562
63;0.571845703
64;0.571461589
65;0.57139974
66;0.571064453
67;0.571044922
68;0.570745443
69;0.57054362
70;0.570146484
71;0.569990234
72;0.569749349
73;0.569498698
74;0.56930013
75;0.568733724
76;0.568460286
77;0.567929687
78;0.567272135
79;0.566878255
80;0.566722005
81;0.566152344
82;0.565735677
83;0.565458984
84;0.565374349
85;0.565211589
86;0.564947917
87;0.564641927
88;0.564316406
89;0.564075521
90;0.563567708
91;0.562991536
92;0.562532552
93;0.562089844
94;0.561702474
95;0.561692708
96;0.561533203
97;0.561188151
98;0.560872396
99;0.560299479
100;0.560221354
101;0.560039063
102;0.559729818
103;0.559707031
104;0.559453125
105;0.559361979
106;0.558860677
107;0.558704427
108;0.558580729
109;0.558020833
110;0.557955729
111;0.55781901
112;0.557470703
113;0.557177734
114;0.556985677
115;0.556748047
116;0.55671224
117;0.556269531
118;0.556015625
119;0.555625
120;0.555488281
121;0.55499349
122;0.554645182
123;0.554417318
124;0.554280599
125;0.554088542
126;0.554026693
127;0.553951823
128;0.554049479
129;0.55382487
130;0.553649089
131;0.553597005
132;0.553473307
133;0.553649089
134;0.553385417
135;0.553261719
136;0.553225911
137;0.553317057
138;0.553251953
139;0.553134766
140;0.553066406
141;0.553307292
142;0.553190104
143;0.553125
144;0.553105469
145;0.552744141
146;0.552571615
147;0.552532552
148;0.552451172
149;0.552480469
150;0.552356771
151;0.552171224
152;0.552070312
153;0.551966146
154;0.55203125
155;0.552093099
156;0.552128906
157;0.552050781
158;0.551852214
159;0.551966146
160;0.552089844
161;0.552161458
162;0.552086589
163;0.552102865
164;0.552014974
165;0.551914063
166;0.551656901
167;0.551731771
168;0.551806641
169;0.551826172
170;0.551852214
171;0.551865234
172;0.551829427
173;0.551669922
174;0.551653646
175;0.551770833
176;0.55164388
177;0.551741536
178;0.551575521
179;0.551601563
180;0.551611328
181;0.551640625
182;0.551656901
183;0.551510417
184;0.551513672
185;0.551591797
186;0.551565755
187;0.551500651
188;0.551360677
189;0.551360677
190;0.551302083
191;0.551155599
192;0.55124349
193;0.551240234
194;0.551223958
195;0.551191406
196;0.55117513
197;0.551305339
198;0.551302083
199;0.551276042
200;0.55108724
201;0.551188151
202;0.55117513
203;0.551110026
204;0.550898438
205;0.550738932
206;0.550748698
207;0.550647786
208;0.550520833
209;0.55046224
210;0.550227865
211;0.55014974
212;0.550120443
213;0.550097656
214;0.550117188
215;0.550100911
216;0.550048828
217;0.549895833
218;0.549788411
219;0.549746094
220;0.549628906
221;0.54960612
222;0.549586589
223;0.549580078
224;0.549453125
225;0.549466146
226;0.549423828
227;0.549208984
228;0.549241536
229;0.549241536
230;0.549156901
231;0.54914388
232;0.549098307
233;0.549033203
234;0.549130859
235;0.549000651
236;0.548994141
237;0.548834635
238;0.549059245
239;0.54898112
240;0.548935547
241;0.548916016
242;0.548811849
243;0.548782552
244;0.548860677
245;0.548971354
246;0.548984375
247;0.548850911
248;0.548766276
249;0.548720703
250;0.548707682
251;0.54867513
252;0.548759766
253;0.548714193
254;0.548769531
255;0.548792318
256;0.548776042
257;0.548763021
258;0.548769531
259;0.548798828
260;0.548847656
261;0.548873698
262;0.548854167
263;0.548857422
264;0.548886719
265;0.548893229
266;0.548867188
267;0.548740234
268;0.548763021
269;0.548763021
270;0.548815104
271;0.548772786
272;0.548808594
273;0.548837891
274;0.548850911
275;0.548733724
276;0.548753255
277;0.548805339
278;0.548870443
279;0.548818359
280;0.548792318
281;0.548763021
282;0.548769531
283;0.548834635
284;0.548707682
285;0.548785807
286;0.548789063
287;0.548789063
288;0.548538411
289;0.548544922
290;0.548570964
291;0.548551432
292;0.54859375
293;0.548671875
294;0.548583984
295;0.548580729
296;0.548574219
297;0.548613281
298;0.548642578
299;0.548626302
300;0.548619792
301;0.548541667
302;0.548460286
303;0.548447266
304;0.548427734
305;0.548388672
306;0.548349609
307;0.548307292
308;0.54827474
309;0.548310547
310;0.548238932
311;0.548160807
312;0.548092448
313;0.548040365
314;0.548040365
315;0.548040365
316;0.547988281
317;0.548076172
318;0.548141276
319;0.54819987
320;0.548229167
321;0.548219401
322;0.54811849
323;0.548092448
324;0.548046875
325;0.548147786
326;0.548108724
327;0.54805013
328;0.547939453
329;0.548085938
330;0.548128255
331;0.548238932
332;0.548222656
333;0.548183594
334;0.548167318
335;0.548059896
336;0.548072917
337;0.54805013
338;0.548076172
339;0.548102214
340;0.548027344
341;0.547988281
342;0.547988281
343;0.547926432
344;0.548011068
345;0.547903646
346;0.547897135
347;0.547880859
348;0.547851563
349;0.547796224
350;0.5478125
351;0.5478125
352;0.547838542
353;0.54805013
354;0.548024089
355;0.548076172
356;0.548014323
357;0.548030599
358;0.548001302
359;0.547903646
360;0.547903646
361;0.547897135
362;0.547890625
363;0.54788737
364;0.547858073
365;0.547770182
366;0.547779948
367;0.547763672
368;0.547669271
369;0.547679036
370;0.547594401
371;0.547600911
372;0.547838542
373;0.547845052
374;0.547841797
375;0.547792969
376;0.547799479
377;0.547796224
378;0.54780599
379;0.547711589
380;0.547705078
381;0.547568359
382;0.547613932
383;0.54757487
384;0.547591146
385;0.54766276
386;0.547610677
387;0.547584635
388;0.547591146
389;0.5475
390;0.547480469
391;0.547473958
392;0.547561849
393;0.547558594
394;0.547444661
395;0.547526042
396;0.547561849
397;0.547571615
398;0.547597656
399;0.547620443
400;0.547698568
401;0.547672526
402;0.547760417
403;0.547561849
404;0.547633464
405;0.547636719
406;0.547652995
407;0.547679036
408;0.547796224
409;0.547779948
410;0.54773763
411;0.547783203
412;0.547880859
413;0.547864583
414;0.547835286
415;0.547910156
416;0.547985026
417;0.547936198
418;0.547955729
419;0.547906901
420;0.547874349
421;0.547848307
422;0.547639974
423;0.547679036
424;0.547705078
425;0.547679036
426;0.547679036
427;0.547682292
428;0.547734375
429;0.547721354
430;0.547701823
431;0.547714844
432;0.547916667
433;0.547929687
434;0.547929687
435;0.54789388
436;0.547848307
437;0.547926432
438;0.547949219
439;0.548020833
440;0.548033854
441;0.548001302
442;0.547838542
443;0.547949219
444;0.548017578
445;0.547936198
446;0.547825521
447;0.547864583
448;0.547939453
449;0.547952474
450;0.547903646
451;0.547916667
452;0.547864583
453;0.547932943
454;0.547994792
455;0.547936198
456;0.547936198
457;0.547945964
458;0.547854818
459;0.547877604
460;0.547923177
461;0.547910156
462;0.547792969
463;0.547929688
464;0.547991536
465;0.547910156
466;0.547913411
467;0.547923177
468;0.547972005
469;0.547972005
470;0.54805013
471;0.548082682
472;0.548095703
473;0.54811849
474;0.548085938
475;0.548079427
476;0.548105469
477;0.548160807
478;0.548144531
479;0.548128255
480;0.548141276
481;0.548164063
482;0.547972005
483;0.547991536
484;0.547965495
485;0.547939453
486;0.547939453
487;0.547845052
488;0.547848307
489;0.54780599
490;0.547861328
491;0.547903646
492;0.547991536
493;0.547923177
494;0.547884115
495;0.547929688
496;0.54797526
497;0.547945964
498;0.547919922
499;0.547952474
500;0.548027344
501;0.548007813
502;0.547936198
503;0.547913411
504;0.547832031
505;0.547861328
506;0.547972005
507;0.548056641
508;0.548108724
509;0.548115234
510;0.548284505
511;0.548255208
512;0.54836263
513;0.548238932
514;0.548157552
515;0.548170573
516;0.548203125
517;0.548261719
518;0.54828125
519;0.548313802
520;0.548297526
521;0.548323568
522;0.548365885
523;0.548395182
524;0.548574219
525;0.548632813
526;0.548720703
527;0.548639323
528;0.548730469
529;0.548736979
530;0.548730469
531;0.548730469
532;0.548714193
533;0.548746745
534;0.548785807
535;0.548828125
536;0.54882487
537;0.548925781
538;0.548971354
539;0.548984375
540;0.548925781
541;0.549033203
542;0.548968099
543;0.549020182
544;0.549013672
545;0.549052734
546;0.549195964
547;0.549208984
548;0.549208984
549;0.549208984
550;0.549075521
551;0.54913737
552;0.549228516
553;0.549176432
554;0.549150391
555;0.549205729
556;0.54914388
557;0.549059245
558;0.549049479
559;0.549046224
560;0.548945313
561;0.548916016
562;0.548854167
563;0.548951823
564;0.548994141
565;0.549033203
566;0.548964844
567;0.548997396
568;0.548971354
569;0.548857422
570;0.548857422
571;0.548782552
572;0.548798828
573;0.548717448
574;0.548564453
575;0.548619792
576;0.548486328
577;0.548697917
578;0.548652344
579;0.548655599
580;0.548736979
581;0.548727214
582;0.548710938
583;0.548730469
584;0.54867513
585;0.548658854
586;0.548662109
587;0.54858724
588;0.548509115
589;0.548606771
590;0.548597005
591;0.548561198
592;0.548642578
593;0.548645833
594;0.548710938
595;0.548652344
596;0.548544922
597;0.548544922
598;0.548642578
599;0.54859375
600;0.54866862
601;0.548636068
602;0.548574219
603;0.548636068
604;0.548697917
605;0.54875651
606;0.548714193
607;0.548733724
608;0.548730469
609;0.548723958
610;0.548704427
611;0.548740234
612;0.548740234
613;0.548639323
614;0.548658854
615;0.548681641
616;0.548714193
617;0.548636068
618;0.54866862
619;0.548759766
620;0.548727214
621;0.54875
622;0.548720703
623;0.548772786
624;0.548802083
625;0.548717448
626;0.548694661
627;0.548548177
628;0.548525391
629;0.548557943
630;0.548479818
631;0.548489583
632;0.548502604
633;0.548427734
634;0.548434245
635;0.548460286
636;0.548538411
637;0.548544922
638;0.548583984
639;0.548476563
640;0.548583984
641;0.548544922
642;0.548577474
643;0.548535156
644;0.548515625
645;0.54859375
646;0.54860026
647;0.548528646
648;0.548388672
649;0.548427734
650;0.548382161
651;0.548515625
652;0.548597005
653;0.548574219
654;0.548557943
655;0.548424479
656;0.548457031
657;0.548417969
658;0.548417969
659;0.548375651
660;0.54844401
661;0.548434245
662;0.548421224
663;0.548440755
664;0.5484375
665;0.548385417
666;0.548284505
667;0.54828125
668;0.548323568
669;0.548385417
670;0.5484375
671;0.548470052
672;0.548385417
673;0.548365885
674;0.548398438
675;0.54835612
676;0.548424479
677;0.548385417
678;0.54836263
679;0.548382161
680;0.548304036
681;0.548320313
682;0.54836263
683;0.548421224
684;0.548473307
685;0.548457031
686;0.548473307
687;0.548447266
688;0.548528646
689;0.548505859
690;0.548499349
691;0.548567708
692;0.548505859
693;0.548531901
694;0.548476563
695;0.548352865
696;0.548320313
697;0.548330078
698;0.548300781
699;0.548330078
700;0.548411458
701;0.548310547
702;0.548310547
703;0.548330078
704;0.54836263
705;0.548476563
706;0.54851237
707;0.548502604
708;0.548476563
709;0.548561198
710;0.548528646
711;0.548492839
712;0.548603516
713;0.548714193
714;0.54867513
715;0.54874349
716;0.548798828
717;0.548834635
718;0.548694661
719;0.548710938
720;0.548701172
721;0.548652344
722;0.54875
723;0.548717448
724;0.548727214
725;0.548802083
726;0.548776042
727;0.548772786
728;0.548834635
729;0.548818359
730;0.548860677
731;0.548873698
732;0.54883138
733;0.548844401
734;0.548789063
735;0.548772786
736;0.548776042
737;0.548766276
738;0.548655599
739;0.548697917
740;0.548629557
741;0.548597005
742;0.548548177
743;0.548551432
744;0.548583984
745;0.548603516
746;0.548710938
747;0.548717448
748;0.548714193
749;0.548652344
750;0.548603516
751;0.548574219
752;0.548473307
753;0.548421224
754;0.548411458
755;0.548401693
756;0.548404948
757;0.548421224
758;0.548434245
759;0.54843099
760;0.548323568
761;0.548336589
762;0.548300781
763;0.548284505
764;0.548255208
765;0.548304036
766;0.548336589
767;0.548450521
768;0.54844401
769;0.548421224
770;0.548411458
771;0.548522135
772;0.548570964
773;0.548544922
774;0.548557943
775;0.54851237
776;0.548554688
777;0.548557943
778;0.548577474
779;0.548583984
780;0.548619792
781;0.548639323
782;0.548567708
783;0.548580729
784;0.548619792
785;0.548645833
786;0.54858724
787;0.548779297
788;0.548818359
789;0.548870443
790;0.548922526
791;0.54890625
792;0.549003906
793;0.548935547
794;0.548997396
795;0.549075521
796;0.549033203
797;0.549036458
798;0.549121094
799;0.549163411
800;0.549134115
801;0.549163411
802;0.549277344
803;0.549527995
804;0.549654948
805;0.549707031
806;0.549667969
807;0.549700521
808;0.549749349
809;0.549772135
810;0.549856771
811;0.550061849
812;0.550097656
813;0.550143229
814;0.550345052
815;0.55039388
816;0.550400391
817;0.550250651
818;0.55047526
819;0.55046224
820;0.550498047
821;0.550374349
822;0.550426432
823;0.550589193
824;0.550527344
825;0.550615234
826;0.550729167
827;0.550849609
828;0.550891927
829;0.550885417
830;0.55093099
831;0.551064453
832;0.55125
833;0.551259766
834;0.551246745
835;0.551276042
836;0.551350911
837;0.551295573
838;0.551380208
839;0.551386719
840;0.55148112
841;0.551494141
842;0.5515625
843;0.551689453
844;0.551708984
845;0.55188151
846;0.551962891
847;0.552060547
848;0.552109375
849;0.552291667
850;0.552555339
851;0.552539063
852;0.552526042
853;0.552467448
854;0.552347005
855;0.552373047
856;0.552460938
857;0.55257487
858;0.552711589
859;0.552766927
860;0.552903646
861;0.552897135
862;0.552958984
863;0.552988281
864;0.553063151
865;0.553141276
866;0.553313802
867;0.553636068
868;0.553645833
869;0.553717448
870;0.553844401
871;0.554156901
872;0.554163411
873;0.554163411
874;0.554394531
875;0.55445638
876;0.554404297
877;0.554472656
878;0.554554036
879;0.554775391
880;0.554830729
881;0.554827474
882;0.554677734
883;0.554746094
884;0.554840495
885;0.555048828
886;0.555188802
887;0.555139974
888;0.555100911
889;0.555146484
890;0.555126953
891;0.555182292
892;0.555065104
893;0.555100911
894;0.555240885
895;0.555302734
896;0.555266927
897;0.555227865
898;0.555276693
899;0.555094401
900;0.555013021
901;0.555227865
902;0.5553125
903;0.555377604
904;0.555572917
905;0.555595703
906;0.555621745
907;0.55569987
908;0.555830078
909;0.555914714
910;0.55593099
911;0.555917969
912;0.5559375
913;0.555872396
914;0.555791016
915;0.555667318
916;0.55569987
917;0.555657552
918;0.555592448
919;0.555745443
920;0.55577474
921;0.555797526
922;0.55585612
923;0.55601888
924;0.556113281
925;0.556171875
926;0.55624349
927;0.556282552
928;0.55639974
929;0.556376953
930;0.556526693
931;0.556500651
932;0.556819661
933;0.556943359
934;0.557018229
935;0.556936849
936;0.556813151
937;0.55694987
938;0.557109375
939;0.557086589
940;0.557301432
941;0.557402344
942;0.557503255
943;0.557685547
944;0.557796224
945;0.557763672
946;0.557809245
947;0.557958984
948;0.558085937
949;0.558382161
950;0.558232422
951;0.558248698
952;0.558382161
953;0.55843099
954;0.558404948
955;0.558447266
956;0.558662109
957;0.558639323
958;0.558632813
959;0.558808594
960;0.558701172
961;0.558577474
962;0.55860026
963;0.558714193
964;0.558850911
965;0.559029948
966;0.55906901
967;0.559101563
968;0.559235026
969;0.55929362
970;0.559394531
971;0.559375
972;0.559322917
973;0.559313151
974;0.559199219
975;0.559101563
976;0.55906901
977;0.559156901
978;0.558964844
979;0.558951823
980;0.558798828
981;0.558880208
982;0.558789063
983;0.558857422
984;0.558948568
985;0.558971354
986;0.55921875
987;0.559251302
988;0.55929362
989;0.559440104
990;0.559427083
991;0.559482422
992;0.559518229
993;0.559335938
994;0.559202474
995;0.559238281
996;0.55929362
997;0.559124349
998;0.559182943
999;0.558994141
1000;0.559049479
1001;0.558935547
1002;0.558880208
1003;0.558704427
1004;0.55858724
1005;0.558717448
1006;0.558623047
1007;0.558746745
1008;0.558655599
1009;0.558554688
1010;0.558707682
1011;0.558857422
1012;0.558785807
1013;0.558769531
1014;0.558531901
1015;0.558417969
1016;0.558193359
1017;0.558089193
1018;0.558040365
1019;0.557861328
1020;0.557786458
1021;0.55773112
1022;0.55781901
1023;0.557705078
1024;0.557750651
1025;0.557913411
1026;0.558079427
1027;0.557958984
1028;0.55796875
1029;0.558128255
1030;0.558242188
1031;0.558434245
1032;0.558541667
1033;0.558522135
1034;0.558505859
1035;0.558541667
1036;0.558417969
1037;0.558258464
1038;0.558095703
1039;0.557965495
1040;0.557763672
1041;0.5578125
1042;0.557952474
1043;0.558085938
1044;0.557952474
1045;0.55789388
1046;0.557978516
1047;0.557965495
1048;0.557623698
1049;0.557633464
1050;0.557724609
1051;0.557861328
1052;0.557786458
1053;0.557802734
1054;0.557796224
1055;0.55757487
1056;0.557522786
1057;0.557347005
1058;0.557242839
1059;0.557167969
1060;0.557128906
1061;0.557210286
1062;0.557246094
1063;0.557272135
1064;0.557412109
1065;0.557535807
1066;0.55773112
1067;0.557708333
1068;0.557630208
1069;0.55765625
1070;0.557705078
1071;0.557669271
1072;0.557516276
1073;0.55750651
1074;0.557379557
1075;0.55726888
1076;0.557210286
1077;0.557294922
1078;0.557233073
1079;0.556933594
1080;0.556982422
1081;0.556536458
1082;0.556523438
1083;0.556500651
1084;0.55641276
1085;0.556370443
1086;0.556389974
1087;0.55641276
1088;0.556402995
1089;0.556458333
1090;0.556344401
1091;0.556142578
1092;0.556031901
1093;0.555908203
1094;0.556184896
1095;0.556123047
1096;0.555966797
1097;0.556106771
1098;0.556656901
1099;0.556972656
1100;0.556969401
1101;0.557083333
1102;0.557151693
1103;0.55749349
1104;0.557705078
1105;0.557926432
1106;0.558098958
1107;0.558313802
1108;0.55828125
1109;0.558528646
1110;0.558583984
1111;0.558551432
1112;0.558551432
1113;0.558652344
1114;0.558782552
1115;0.558997396
1116;0.559033203
1117;0.559280599
1118;0.559384766
1119;0.559423828
1120;0.559446615
1121;0.55960612
1122;0.559944661
1123;0.560078125
1124;0.560205078
1125;0.560315755
1126;0.560416667
1127;0.560426432
1128;0.560794271
1129;0.56109375
1130;0.561123047
1131;0.561474609
1132;0.561549479
1133;0.561728516
1134;0.561871745
1135;0.561917318
1136;0.561953125
1137;0.562184245
1138;0.562496745
1139;0.562568359
1140;0.562861328
1141;0.562903646
1142;0.563020833
1143;0.563209635
1144;0.563111979
1145;0.563395182
1146;0.563538411
1147;0.563844401
1148;0.563629557
1149;0.563336589
1150;0.563551432
1151;0.563541667
1152;0.563723958
1153;0.563567708
1154;0.563505859
1155;0.563424479
1156;0.563365885
1157;0.563138021
1158;0.563258464
1159;0.563017578
1160;0.563037109
1161;0.563027344
1162;0.563177083
1163;0.563134766
1164;0.563212891
1165;0.562945964
1166;0.562936198
1167;0.563079427
1168;0.563085938
1169;0.563203125
1170;0.563245443
1171;0.563203125
1172;0.563053385
1173;0.563173828
1174;0.563157552
1175;0.563154297
1176;0.563170573
1177;0.563076172
1178;0.562998047
1179;0.562864583
1180;0.562913411
1181;0.562789714
1182;0.562718099
1183;0.562633464
1184;0.562783203
1185;0.562884115
1186;0.562955729
1187;0.562949219
1188;0.562776693
1189;0.562926432
1190;0.562994792
1191;0.56311849
1192;0.563085938
1193;0.562932943
1194;0.563040365
1195;0.562750651
1196;0.562763672
1197;0.562516276
1198;0.562356771
1199;0.562363281
1200;0.562526042
1201;0.562568359
1202;0.562565104
1203;0.562600911
1204;0.562714844
1205;0.562861328
1206;0.563138021
1207;0.563382161
1208;0.563590495
1209;0.563746745
1210;0.563821615
1211;0.563909505
1212;0.564108073
1213;0.564254557
1214;0.564319661
1215;0.564414062
1216;0.564518229
1217;0.564335937
1218;0.564514974
1219;0.564492187
1220;0.56453125
1221;0.564677734
1222;0.565003255
1223;0.565009766
1224;0.565227865
1225;0.565221354
1226;0.565133464
1227;0.565332031
1228;0.565299479
1229;0.565485026
1230;0.565478516
1231;0.565481771
1232;0.565598958
1233;0.565794271
1234;0.565843099
1235;0.56585612
1236;0.565940755
1237;0.566015625
1238;0.566188151
1239;0.566188151
1240;0.566126302
1241;0.566194661
1242;0.566435547
1243;0.566526693
1244;0.566494141
1245;0.566735026
1246;0.566917318
1247;0.567161458
1248;0.567382812
1249;0.567545573
1250;0.567294922
1251;0.567242839
1252;0.567242839
1253;0.567278646
1254;0.567304687
1255;0.567272135
1256;0.567001953
1257;0.566940104
1258;0.566835937
1259;0.566897786
1260;0.566767578
1261;0.56679362
1262;0.566497396
1263;0.566188151
1264;0.565957031
1265;0.566044922
1266;0.566136068
1267;0.566171875
1268;0.566041667
1269;0.566181641
1270;0.566132813
1271;0.566158854
1272;0.565957031
1273;0.565927734
1274;0.56577474
1275;0.565859375
1276;0.566064453
1277;0.565976563
1278;0.565983073
1279;0.565794271
1280;0.565891927
1281;0.566155599
1282;0.566113281
1283;0.565914714
1284;0.565540365
1285;0.565478516
1286;0.565205078
1287;0.565325521
1288;0.565361328
1289;0.565410156
1290;0.565488281
1291;0.56546224
1292;0.565205078
1293;0.565175781
1294;0.565309245
1295;0.565211589
1296;0.564944661
1297;0.564775391
1298;0.564749349
1299;0.564804688
1300;0.564879557
1301;0.56469401
1302;0.564733073
1303;0.564541016
1304;0.564488932
1305;0.564541016
1306;0.564586589
1307;0.564557292
1308;0.564645182
1309;0.56453125
1310;0.564755859
1311;0.564775391
1312;0.564700521
1313;0.564814453
1314;0.564853516
1315;0.564638672
1316;0.564472656
1317;0.564257813
1318;0.564391276
1319;0.564052734
1320;0.56422526
1321;0.564254557
1322;0.564147135
1323;0.564254557
1324;0.564309896
1325;0.564427083
1326;0.564326172
1327;0.564482422
1328;0.564488932
1329;0.564430339
1330;0.564316406
1331;0.564163411
1332;0.564117839
1333;0.564036458
1334;0.564401042
1335;0.56461263
1336;0.564840495
1337;0.5646875
1338;0.564557292
1339;0.564550781
1340;0.564654948
1341;0.56483724
1342;0.565003255
1343;0.565253906
1344;0.565292969
1345;0.565341797
1346;0.565449219
1347;0.565585938
1348;0.565800781
1349;0.565908203
1350;0.565748698
1351;0.565973307
1352;0.565966797
1353;0.566067708
1354;0.566142578
1355;0.566025391
1356;0.566139323
1357;0.566432292
1358;0.566474609
1359;0.56671224
1360;0.566591797
1361;0.566529948
1362;0.566748047
1363;0.566871745
1364;0.56695638
1365;0.567021484
1366;0.567148438
1367;0.567207031
1368;0.567119141
1369;0.567405599
1370;0.567399089
1371;0.567330729
1372;0.567451172
1373;0.567213542
1374;0.567115885
1375;0.567210286
1376;0.567122396
1377;0.56679362
1378;0.566855469
1379;0.566979167
1380;0.566878255
1381;0.566985677
1382;0.56679362
1383;0.566992187
1384;0.56680013
1385;0.566578776
1386;0.566471354
1387;0.566474609
1388;0.566468099
1389;0.566516927
1390;0.566402995
1391;0.566236979
1392;0.566223958
1393;0.566223958
1394;0.566204427
1395;0.566145833
1396;0.566204427
1397;0.565992839
1398;0.565696615
1399;0.565686849
1400;0.565804036
1401;0.565686849
1402;0.565348307
1403;0.565338542
1404;0.565309245
1405;0.565423177
1406;0.565452474
1407;0.565403646
1408;0.565133464
1409;0.564938151
1410;0.564944661
1411;0.565039062
1412;0.565052083
1413;0.565211589
1414;0.565335286
1415;0.565498047
1416;0.565524089
1417;0.565498047
1418;0.56539388
1419;0.565481771
1420;0.565410156
1421;0.565260417
1422;0.565250651
1423;0.565276693
1424;0.565449219
1425;0.565266927
1426;0.565270182
1427;0.565485026
1428;0.565348307
1429;0.56546224
1430;0.565634766
1431;0.565419922
1432;0.565439453
1433;0.565374349
1434;0.565335286
1435;0.565429688
1436;0.565485026
1437;0.565501302
1438;0.565491536
1439;0.565328776
1440;0.565299479
1441;0.565390625
1442;0.565507813
1443;0.565367839
1444;0.565289714
1445;0.565332031
1446;0.56538737
1447;0.565488281
1448;0.56570638
1449;0.565621745
1450;0.565758464
1451;0.565895182
1452;0.56624349
1453;0.566149089
1454;0.566184896
1455;0.565895182
1456;0.565748698
1457;0.565703125
1458;0.565875651
1459;0.565973307
1460;0.566064453
1461;0.566214193
1462;0.566077474
1463;0.565960286
1464;0.565970052
1465;0.566149089
1466;0.566272786
1467;0.566523438
1468;0.566692708
1469;0.566660156
1470;0.566894531
1471;0.567239583
1472;0.567373047
1473;0.567659505
1474;0.567770182
1475;0.567714844
1476;0.568024089
1477;0.568154297
1478;0.568401693
1479;0.568378906
1480;0.568440755
1481;0.568636068
1482;0.568942057
1483;0.568694661
1484;0.568932292
1485;0.569111328
1486;0.569169922
1487;0.569296875
1488;0.569459635
1489;0.569622396
1490;0.569433594
1491;0.569544271
1492;0.569544271
1493;0.569514974
1494;0.56945638
1495;0.569394531
1496;0.569475911
1497;0.56968099
1498;0.569427083
1499;0.569420573
1500;0.569443359
1501;0.569306641
1502;0.569046224
1503;0.569391276
1504;0.569254557
1505;0.56976237
1506;0.569892578
1507;0.569931641
1508;0.569938151
1509;0.570172526
1510;0.570351563
1511;0.570338542
1512;0.570328776
1513;0.570332031
1514;0.570276693
1515;0.570084635
1516;0.57008138
1517;0.570286458
1518;0.570266927
1519;0.570292969
1520;0.57
1521;0.569977214
1522;0.569775391
1523;0.569635417
1524;0.569586589
1525;0.569664714
1526;0.569557292
1527;0.569446615
1528;0.569264323
1529;0.569352214
1530;0.569355469
1531;0.569248047
1532;0.569274089
1533;0.569544271
1534;0.569501953
1535;0.569563802
1536;0.569654948
1537;0.569423828
1538;0.569557292
1539;0.56953125
1540;0.569892578
1541;0.569915365
1542;0.570009766
1543;0.570042318
1544;0.570094401
1545;0.570257161
1546;0.570361328
1547;0.570351563
1548;0.570432943
1549;0.570436198
1550;0.570266927
1551;0.570419922
1552;0.570615234
1553;0.570426432
1554;0.57046224
1555;0.570234375
1556;0.570211589
1557;0.57023763
1558;0.570266927
1559;0.570110677
1560;0.570013021
1561;0.569944661
1562;0.57023112
1563;0.570315755
1564;0.570332031
1565;0.570423177
1566;0.570380859
1567;0.570139974
1568;0.570198568
1569;0.570374349
1570;0.570358073
1571;0.570374349
1572;0.570341797
1573;0.570247396
1574;0.570221354
1575;0.570172526
1576;0.570133464
1577;0.570169271
1578;0.570345052
1579;0.570289714
1580;0.570247396
1581;0.570276693
1582;0.570123698
1583;0.570218099
1584;0.57015625
1585;0.570071615
1586;0.570019531
1587;0.570146484
1588;0.56976237
1589;0.569518229
1590;0.569371745
1591;0.569026693
1592;0.568776042
1593;0.568805339
1594;0.56874349
1595;0.568411458
1596;0.568242188
1597;0.567903646
1598;0.567685547
1599;0.567558594
1600;0.567724609
1601;0.567584635
1602;0.567470703
1603;0.567353516
1604;0.567298177
1605;0.567125651
1606;0.566907552
1607;0.566578776
1608;0.566526693
1609;0.566266276
1610;0.566083984
1611;0.565859375
1612;0.565605469
1613;0.565566406
1614;0.5653125
1615;0.564960938
1616;0.564729818
1617;0.56453776
1618;0.564514974
1619;0.56421875
1620;0.564339193
1621;0.564020182
1622;0.563929036
1623;0.56398112
1624;0.563844401
1625;0.563746745
1626;0.563642578
1627;0.563557943
1628;0.563476563
1629;0.563294271
1630;0.563385417
1631;0.563304036
1632;0.563346354
1633;0.563147786
1634;0.562978516
1635;0.562789714
1636;0.562763672
1637;0.56266276
1638;0.562718099
1639;0.562874349
1640;0.56266276
1641;0.562727865
1642;0.5625
1643;0.562382813
1644;0.562532552
1645;0.562692057
1646;0.562623698
1647;0.56266276
1648;0.562952474
1649;0.563017578
1650;0.563014323
1651;0.563056641
1652;0.563111979
1653;0.563313802
1654;0.563284505
1655;0.563349609
1656;0.56344401
1657;0.56358724
1658;0.56351888
1659;0.563496094
1660;0.56366862
1661;0.563727214
1662;0.563759766
1663;0.563671875
1664;0.563860677
1665;0.563964844
1666;0.564082031
1667;0.563916016
1668;0.563867188
1669;0.56383138
1670;0.56383138
1671;0.56375651
1672;0.563873698
1673;0.563834635
1674;0.563763021
1675;0.563727214
1676;0.563746745
1677;0.56375651
1678;0.563522135
1679;0.56358724
1680;0.563235677
1681;0.563349609
1682;0.563313802
1683;0.563258464
1684;0.563193359
1685;0.563183594
1686;0.563336589
1687;0.563531901
1688;0.563479818
1689;0.563567708
1690;0.563694661
1691;0.563863932
1692;0.564075521
1693;0.564287109
1694;0.56430013
1695;0.564248047
1696;0.564186198
1697;0.56430013
1698;0.564189453
1699;0.564169922
1700;0.564117839
1701;0.564163411
1702;0.564231771
1703;0.564248047
1704;0.564475911
1705;0.564335938
1706;0.564329427
1707;0.564319661
1708;0.564527995
1709;0.564505208
1710;0.564290365
1711;0.564205729
1712;0.564163411
1713;0.564179688
1714;0.564186198
1715;0.564153646
1716;0.563942057
1717;0.564182943
1718;0.56406901
1719;0.563942057
1720;0.563857422
1721;0.564075521
1722;0.564010417
1723;0.564036458
1724;0.564088542
1725;0.564033203
1726;0.563880208
1727;0.563714193
1728;0.563834635
1729;0.563785807
1730;0.56390625
1731;0.563642578
1732;0.563388672
1733;0.563427734
1734;0.563544922
1735;0.563606771
1736;0.563277995
1737;0.563170573
1738;0.563343099
1739;0.563209635
1740;0.563177083
1741;0.563147786
1742;0.56297526
1743;0.562750651
1744;0.562373047
1745;0.562281901
1746;0.562333984
1747;0.562327474
1748;0.562431641
1749;0.562431641
1750;0.562327474
1751;0.562281901
1752;0.562259115
1753;0.5621875
1754;0.561959635
1755;0.562070313
1756;0.562102865
1757;0.562080078
1758;0.561809896
1759;0.561819661
1760;0.561878255
1761;0.561979167
1762;0.562109375
1763;0.56203776
1764;0.562050781
1765;0.562096354
1766;0.562220052
1767;0.562080078
1768;0.562050781
1769;0.562132161
1770;0.56210612
1771;0.562054036
1772;0.562115885
1773;0.562096354
1774;0.56202474
1775;0.562063802
1776;0.561962891
1777;0.561988932
1778;0.562086589
1779;0.561946615
1780;0.561914063
1781;0.561940104
1782;0.562115885
1783;0.562184245
1784;0.562255859
1785;0.562184245
1786;0.562067057
1787;0.562047526
1788;0.561979167
1789;0.561894531
1790;0.561858724
1791;0.561708984
1792;0.561940104
1793;0.56188151
1794;0.56203125
1795;0.562171224
1796;0.562233073
1797;0.562236328
1798;0.562259115
1799;0.562356771
1800;0.562421875
1801;0.562174479
1802;0.562014974
1803;0.561953125
1804;0.561930339
1805;0.562119141
1806;0.562145182
1807;0.562154948
1808;0.562369792
1809;0.562519531
1810;0.562535807
1811;0.562552083
1812;0.562431641
1813;0.562460938
1814;0.562249349
1815;0.562145182
1816;0.562148438
1817;0.562320964
1818;0.562379557
1819;0.562516276
1820;0.562539062
1821;0.562467448
1822;0.562408854
1823;0.562154948
1824;0.562197266
1825;0.562207031
1826;0.562278646
1827;0.562399089
1828;0.562236328
1829;0.56233724
1830;0.562447917
1831;0.562610677
1832;0.562620443
1833;0.562347005
1834;0.562272135
1835;0.562135417
1836;0.562265625
1837;0.562154948
1838;0.562158203
1839;0.562203776
1840;0.562438151
1841;0.562363281
1842;0.56226237
1843;0.562164714
1844;0.562379557
1845;0.562294922
1846;0.562184245
1847;0.5621875
1848;0.562041016
1849;0.561803385
1850;0.561741536
1851;0.561979167
1852;0.562041016
1853;0.562070313
1854;0.562067057
1855;0.561835937
1856;0.561699219
1857;0.561656901
1858;0.561582031
1859;0.561438802
1860;0.56140625
1861;0.561370443
1862;0.561432292
1863;0.561402995
1864;0.561494141
1865;0.561669922
1866;0.561533203
1867;0.561315104
1868;0.56133138
1869;0.56108724
1870;0.561038411
1871;0.561035156
1872;0.561207682
1873;0.561194661
1874;0.561178385
1875;0.561220703
1876;0.561305339
1877;0.561305339
1878;0.561360677
1879;0.561516927
1880;0.561526693
1881;0.561500651
1882;0.561630859
1883;0.561819661
1884;0.56188151
1885;0.561822917
1886;0.561894531
1887;0.561770833
1888;0.561790365
1889;0.561861979
1890;0.561676432
1891;0.561630859
1892;0.561650391
1893;0.561728516
1894;0.561663411
1895;0.561822917
1896;0.561832682
1897;0.561777344
1898;0.561816406
1899;0.561891276
1900;0.561917318
1901;0.561878255
1902;0.561940104
1903;0.561855469
1904;0.561966146
1905;0.561979167
1906;0.56210612
1907;0.562115885
1908;0.562102865
1909;0.562099609
1910;0.562089844
1911;0.562151693
1912;0.562135417
1913;0.562197266
1914;0.562216797
1915;0.562054036
1916;0.56211263
1917;0.562141927
1918;0.56195638
1919;0.562034505
1920;0.561985677
1921;0.561988932
1922;0.561845703
1923;0.561966146
1924;0.561865234
1925;0.561943359
1926;0.561829427
1927;0.561891276
1928;0.561901042
1929;0.561832682
1930;0.561770833
1931;0.561748047
1932;0.561559245
1933;0.561425781
1934;0.561396484
1935;0.561523438
1936;0.56155599
1937;0.561839193
1938;0.561666667
1939;0.561617839
1940;0.561585286
1941;0.56180013
1942;0.561728516
1943;0.561731771
1944;0.561513672
1945;0.561474609
1946;0.561503906
1947;0.561464844
1948;0.561396484
1949;0.561533203
1950;0.561464844
1951;0.561416016
1952;0.561328125
1953;0.561422526
1954;0.561435547
1955;0.561354167
1956;0.56133138
1957;0.561432292
1958;0.561341146
1959;0.561305339
1960;0.561295573
1961;0.561126302
1962;0.561044922
1963;0.56101888
1964;0.560966797
1965;0.561022135
1966;0.561064453
1967;0.560989583
1968;0.561142578
1969;0.561188151
1970;0.561165365
1971;0.561057943
1972;0.560976563
1973;0.560950521
1974;0.561035156
1975;0.560761719
1976;0.560865885
1977;0.560800781
1978;0.560722656
1979;0.560641276
1980;0.560641276
1981;0.560712891
1982;0.560667318
1983;0.560826823
1984;0.560758464
1985;0.56078125
1986;0.560830078
1987;0.560810547
1988;0.56093099
1989;0.561038411
1990;0.561097005
1991;0.5609375
1992;0.560895182
1993;0.561038411
1994;0.561048177
1995;0.561022135
1996;0.560960286
1997;0.561038411
1998;0.561077474
1999;0.560963542
2000;0.561025391
2001;0.561067708
2002;0.56108724
2003;0.56124349
2004;0.561155599
2005;0.561376953
2006;0.561210938
2007;0.561064453
2008;0.561123047
2009;0.561266276
2010;0.561298828
2011;0.561223958
2012;0.561276042
2013;0.561227214
2014;0.561181641
2015;0.561318359
2016;0.56133138
2017;0.561640625
2018;0.561611328
2019;0.561604818
2020;0.561510417
2021;0.561647135
2022;0.561656901
2023;0.561822917
2024;0.561751302
2025;0.562115885
2026;0.562167969
2027;0.562076823
2028;0.56195638
2029;0.562044271
2030;0.562005208
2031;0.561943359
2032;0.56210612
2033;0.561982422
2034;0.562034505
2035;0.561930339
2036;0.561884766
2037;0.561744792
2038;0.56172526
2039;0.561575521
2040;0.561650391
2041;0.561715495
2042;0.56188151
2043;0.561888021
2044;0.562099609
2045;0.562285156
2046;0.562392578
2047;0.562272135
2048;0.562294922
2049;0.562490234
2050;0.562379557
2051;0.56242513
2052;0.562513021
2053;0.562382813
2054;0.562236328
2055;0.562200521
2056;0.562324219
2057;0.562347005
2058;0.562294922
2059;0.562259115
2060;0.562213542
2061;0.562307943
2062;0.562415365
2063;0.562561849
2064;0.562718099
2065;0.562558594
2066;0.562444661
2067;0.562255859
2068;0.562340495
2069;0.562317708
2070;0.562460938
2071;0.562363281
2072;0.562415365
2073;0.562545573
2074;0.562545573
2075;0.562379557
2076;0.562252604
2077;0.56233724
2078;0.562483724
2079;0.562389323
2080;0.562480469
2081;0.562587891
2082;0.562467448
2083;0.562526042
2084;0.562535807
2085;0.562604167
2086;0.562617188
2087;0.562701823
2088;0.562692057
2089;0.562701823
2090;0.562666016
2091;0.56266276
2092;0.562620443
2093;0.562526042
2094;0.562402344
2095;0.562154948
2096;0.561936849
2097;0.561943359
2098;0.561754557
2099;0.561484375
2100;0.561477865
2101;0.561513672
2102;0.561360677
2103;0.561305339
2104;0.561402995
2105;0.561285807
2106;0.561132813
2107;0.561217448
2108;0.56125651
2109;0.561149089
2110;0.561223958
2111;0.561344401
2112;0.561282552
2113;0.561080729
2114;0.560986328
2115;0.56101237
2116;0.561028646
2117;0.561207682
2118;0.561158854
2119;0.561197917
2120;0.56125651
2121;0.561276042
2122;0.561246745
2123;0.561031901
2124;0.561038411
2125;0.561142578
2126;0.561269531
2127;0.561344401
2128;0.561503906
2129;0.561604818
2130;0.561559245
2131;0.561435547
2132;0.561464844
2133;0.561383464
2134;0.561416016
2135;0.561552734
2136;0.561442057
2137;0.561360677
2138;0.561402995
2139;0.561344401
2140;0.561223958
2141;0.561363932
2142;0.561123047
2143;0.561123047
2144;0.561132813
2145;0.561064453
2146;0.561276042
2147;0.561383464
2148;0.561673177
2149;0.561884766
2150;0.561842448
2151;0.561653646
2152;0.561660156
2153;0.561686198
2154;0.56164388
2155;0.561611328
2156;0.561754557
2157;0.561585286
2158;0.56156901
2159;0.561722005
2160;0.561575521
2161;0.561497396
2162;0.561497396
2163;0.561621094
2164;0.5615625
2165;0.561604818
2166;0.561526693
2167;0.561354167
2168;0.561263021
2169;0.561223958
2170;0.561155599
2171;0.561223958
2172;0.561373698
2173;0.56140625
2174;0.561494141
2175;0.561474609
2176;0.561533203
2177;0.561477865
2178;0.561302083
2179;0.561158854
2180;0.561009115
2181;0.561048177
2182;0.561129557
2183;0.561149089
2184;0.56117513
2185;0.561044922
2186;0.56101237
2187;0.561110026
2188;0.561158854
2189;0.561149089
2190;0.561184896
2191;0.561054688
2192;0.561289063
2193;0.561259766
2194;0.561067708
2195;0.561272786
2196;0.561321615
2197;0.561416016
2198;0.561227214
2199;0.561145833
2200;0.561380208
2201;0.561513672
2202;0.561614583
2203;0.561699219
2204;0.561907552
2205;0.561904297
2206;0.561923828
2207;0.562047526
2208;0.561936849
2209;0.562014974
2210;0.562047526
2211;0.562050781
2212;0.562008464
2213;0.56195638
2214;0.561985677
2215;0.561995443
2216;0.562366536
2217;0.56226888
2218;0.562327474
2219;0.56241862
2220;0.56250651
2221;0.562477214
2222;0.562281901
2223;0.562265625
2224;0.562281901
2225;0.56226888
2226;0.562141927
2227;0.562216797
2228;0.562200521
2229;0.562382813
2230;0.562304688
2231;0.562366536
2232;0.562434896
2233;0.562431641
2234;0.562246094
2235;0.562317708
2236;0.562392578
2237;0.562415365
2238;0.562363281
2239;0.562373047
2240;0.562408854
2241;0.562477214
2242;0.562382813
2243;0.56235026
2244;0.562457682
2245;0.562428385
2246;0.562278646
2247;0.562099609
2248;0.56218099
2249;0.562080078
2250;0.561992188
2251;0.562067057
2252;0.562164714
2253;0.562073568
2254;0.562047526
2255;0.56210612
2256;0.562132161
2257;0.562001953
2258;0.562203776
2259;0.562067057
2260;0.562083333
2261;0.561998698
2262;0.561930339
2263;0.56194987
2264;0.562008464
2265;0.561966146
2266;0.561783854
2267;0.56203776
2268;0.561966146
2269;0.561946615
2270;0.561803385
2271;0.561884766
2272;0.561975911
2273;0.561923828
2274;0.56179362
2275;0.561813151
2276;0.561910807
2277;0.561806641
2278;0.561816406
2279;0.561692708
2280;0.561888021
2281;0.561803385
2282;0.561634115
2283;0.561741536
2284;0.561894531
2285;0.561774089
2286;0.561650391
2287;0.561774089
2288;0.56180013
2289;0.561897786
2290;0.561888021
2291;0.561813151
2292;0.561754557
2293;0.561845703
2294;0.561979167
2295;0.561946615
2296;0.561953125
2297;0.562041016
2298;0.561946615
2299;0.562018229
2300;0.562027995
2301;0.562050781
2302;0.561946615
2303;0.561966146
2304;0.56194987
2305;0.561920573
2306;0.561871745
2307;0.562054036
2308;0.561982422
2309;0.561995443
2310;0.561966146
2311;0.562213542
2312;0.562281901
2313;0.562216797
2314;0.562119141
2315;0.562210286
2316;0.562255859
2317;0.562255859
2318;0.562412109
2319;0.562353516
2320;0.562298177
2321;0.562304688
2322;0.562252604
2323;0.56203125
2324;0.5621875
2325;0.562008464
2326;0.561966146
2327;0.561923828
2328;0.561966146
2329;0.561878255
2330;0.561930339
2331;0.561979167
2332;0.561923828
2333;0.561888021
2334;0.561845703
2335;0.561917318
2336;0.561985677
2337;0.561774089
2338;0.561653646
2339;0.561686198
2340;0.561624349
2341;0.56171875
2342;0.561708984
2343;0.561627604
2344;0.561572266
2345;0.561546224
2346;0.561507161
2347;0.561451823
2348;0.561595052
2349;0.561552734
2350;0.561438802
2351;0.561383464
2352;0.561285807
2353;0.561158854
2354;0.561106771
2355;0.561142578
2356;0.561090495
2357;0.560979818
2358;0.561009115
2359;0.560996094
2360;0.561048177
2361;0.560940755
2362;0.561028646
2363;0.561158854
2364;0.561083984
2365;0.560999349
2366;0.560908203
2367;0.560768229
2368;0.560686849
2369;0.560670573
2370;0.560683594
2371;0.560696615
2372;0.560693359
2373;0.560979818
2374;0.560914714
2375;0.561028646
2376;0.561025391
2377;0.561097005
2378;0.561197917
2379;0.561240234
2380;0.561220703
2381;0.561158854
2382;0.561311849
2383;0.561217448
2384;0.561269531
2385;0.561370443
2386;0.561471354
2387;0.561539714
2388;0.561624349
2389;0.561621094
2390;0.561699219
2391;0.561582031
2392;0.561689453
2393;0.561855469
2394;0.561946615
2395;0.562018229
2396;0.561988932
2397;0.562021484
2398;0.56195638
2399;0.562083333
2400;0.562119141
2401;0.561962891
2402;0.56211263
2403;0.562197266
2404;0.562408854
2405;0.562317708
2406;0.56242513
2407;0.562447917
2408;0.562428385
2409;0.562421875
2410;0.562379557
2411;0.56249349
2412;0.562464193
2413;0.562311198
2414;0.562408854
2415;0.562347005
2416;0.562363281
2417;0.562373047
2418;0.562395833
2419;0.562412109
2420;0.562490234
2421;0.56234375
2422;0.562324219
2423;0.562285156
2424;0.562301432
2425;0.562324219
2426;0.562317708
2427;0.562285156
2428;0.562246094
2429;0.562255859
2430;0.562223307
2431;0.562255859
2432;0.562229818
2433;0.56226888
2434;0.56219401
2435;0.561988932
2436;0.561995443
2437;0.561858724
2438;0.561728516
2439;0.561604818
2440;0.561494141
2441;0.561510417
2442;0.561419271
2443;0.561334635
2444;0.561370443
2445;0.56125
2446;0.561233724
2447;0.561285807
2448;0.561165365
2449;0.561145833
2450;0.561119792
2451;0.561302083
2452;0.561236979
2453;0.561266276
2454;0.560983073
2455;0.561041667
2456;0.56109375
2457;0.560989583
2458;0.560924479
2459;0.560953776
2460;0.561025391
2461;0.560966797
2462;0.560849609
2463;0.560914714
2464;0.560885417
2465;0.561090495
2466;0.561048177
2467;0.561220703
2468;0.561223958
2469;0.561152344
2470;0.561197917
2471;0.561217448
2472;0.561201172
2473;0.561162109
2474;0.561155599
2475;0.561162109
2476;0.561266276
2477;0.561292318
2478;0.561152344
2479;0.561315104
2480;0.561360677
2481;0.561305339
2482;0.561370443
2483;0.561367188
2484;0.561269531
2485;0.561321615
2486;0.561217448
2487;0.56140625
2488;0.561588542
2489;0.561611328
2490;0.561764323
2491;0.561767578
2492;0.561842448
2493;0.561907552
2494;0.56172526
2495;0.561663411
2496;0.561640625
2497;0.561663411
2498;0.561748047
2499;0.561689453
2500;0.561816406
2501;0.561774089
2502;0.561861979
2503;0.561829427
2504;0.561858724
2505;0.562008464
2506;0.561816406
2507;0.561865234
2508;0.562011719
2509;0.561940104
2510;0.561888021
2511;0.561871745
2512;0.562044271
2513;0.562021484
2514;0.56211263
2515;0.561966146
2516;0.561962891
2517;0.561761068
2518;0.56186849
2519;0.561995443
2520;0.562125651
2521;0.562054036
2522;0.562132161
2523;0.562301432
2524;0.562333984
2525;0.562470703
2526;0.562317708
2527;0.562402344
2528;0.562529297
2529;0.56249349
2530;0.562509766
2531;0.562539063
2532;0.562568359
2533;0.562672526
2534;0.562815755
2535;0.563024089
2536;0.563053385
2537;0.56304362
2538;0.562942708
2539;0.562867839
2540;0.56280599
2541;0.562874349
2542;0.562926432
2543;0.562724609
2544;0.562695313
2545;0.562906901
2546;0.562952474
2547;0.562854818
2548;0.562740885
2549;0.562711589
2550;0.562607422
2551;0.562539063
2552;0.56235026
2553;0.562311198
2554;0.562291667
2555;0.562373047
2556;0.56250651
2557;0.562532552
2558;0.562434896
2559;0.56249349
2560;0.562636719
2561;0.562623698
2562;0.562490234
2563;0.5625
2564;0.562539063
2565;0.562571615
2566;0.56250651
2567;0.562666016
2568;0.562558594
2569;0.562516276
2570;0.562519531
2571;0.562548828
2572;0.562571615
2573;0.562509766
2574;0.562600911
2575;0.562486979
2576;0.562552083
2577;0.562578125
2578;0.56250651
2579;0.562470703
2580;0.562558594
2581;0.562480469
2582;0.56233724
2583;0.56241862
2584;0.562464193
2585;0.56234375
2586;0.56241862
2587;0.562366536
2588;0.562643229
2589;0.562848307
2590;0.56280599
2591;0.56281901
2592;0.5628125
2593;0.562942708
2594;0.56311849
2595;0.562910156
2596;0.562919922
2597;0.562945964
2598;0.563160807
2599;0.563219401
2600;0.563473307
2601;0.563544922
2602;0.563658854
2603;0.563717448
2604;0.563857422
2605;0.563785807
2606;0.563577474
2607;0.563636068
2608;0.563548177
2609;0.563525391
2610;0.563476563
2611;0.563492839
2612;0.563531901
2613;0.563535156
2614;0.563574219
2615;0.563567708
2616;0.563805339
2617;0.563688151
2618;0.563772786
2619;0.563701172
2620;0.563486328
2621;0.563509115
2622;0.563632812
2623;0.563662109
2624;0.563561198
2625;0.563499349
2626;0.563398437
2627;0.563375651
2628;0.563372396
2629;0.563466797
2630;0.563336589
2631;0.563382161
2632;0.563271484
2633;0.563186849
2634;0.563128255
2635;0.563157552
2636;0.56304362
2637;0.562923177
2638;0.56273763
2639;0.562682292
2640;0.562679036
2641;0.562760417
2642;0.562900391
2643;0.562945964
2644;0.56296875
2645;0.562988281
2646;0.563085938
2647;0.563066406
2648;0.56305013
2649;0.563020833
2650;0.562796224
2651;0.562822266
2652;0.562786458
2653;0.562734375
2654;0.56264974
2655;0.56273112
2656;0.562845052
2657;0.562910156
2658;0.563098958
2659;0.563095703
2660;0.563066406
2661;0.563076172
2662;0.563242188
2663;0.563307292
2664;0.563291016
2665;0.56343099
2666;0.563346354
2667;0.563326823
2668;0.56320638
2669;0.563401693
2670;0.563411458
2671;0.56360026
2672;0.563492839
2673;0.563619792
2674;0.563551432
2675;0.563570964
2676;0.563704427
2677;0.563616536
2678;0.563662109
2679;0.56366862
2680;0.563662109
2681;0.563769531
2682;0.563834635
2683;0.563714193
2684;0.563795573
2685;0.563759766
2686;0.56382487
2687;0.56391276
2688;0.563759766
2689;0.563785807
2690;0.563886719
2691;0.563717448
2692;0.563574219
2693;0.56351237
2694;0.563375651
2695;0.563470052
2696;0.563554687
2697;0.563421224
2698;0.563440755
2699;0.563496094
2700;0.563457031
2701;0.563434245
2702;0.563457031
2703;0.563502604
2704;0.563538411
2705;0.563424479
2706;0.563476562
2707;0.563417969
2708;0.563297526
2709;0.563388672
2710;0.563515625
2711;0.563525391
2712;0.563255208
2713;0.563271484
2714;0.563291016
2715;0.563121745
2716;0.563173828
2717;0.563232422
2718;0.563372396
2719;0.56320638
2720;0.563134766
2721;0.563108724
2722;0.563095703
2723;0.562845052
2724;0.56305013
2725;0.563105469
2726;0.563085937
2727;0.563177083
2728;0.563147786
2729;0.563056641
2730;0.56319987
2731;0.562998047
2732;0.563102214
2733;0.563157552
2734;0.563082682
2735;0.563255208
2736;0.563421224
2737;0.563317057
2738;0.563300781
2739;0.563300781
2740;0.563310547
2741;0.563391927
2742;0.563427734
2743;0.563486328
2744;0.563570964
2745;0.563486328
2746;0.56336263
2747;0.563662109
2748;0.563649089
2749;0.563658854
2750;0.563766276
2751;0.563746745
2752;0.563688151
2753;0.563854167
2754;0.563886719
2755;0.563850911
2756;0.563948568
2757;0.564029948
2758;0.564042969
2759;0.564010417
2760;0.564000651
2761;0.564052734
2762;0.564313151
2763;0.564459635
2764;0.564375
2765;0.564479167
2766;0.564342448
2767;0.564462891
2768;0.56445638
2769;0.564550781
2770;0.564707031
2771;0.564479167
2772;0.564345703
2773;0.564488932
2774;0.564205729
2775;0.564124349
2776;0.56414388
2777;0.564179687
2778;0.564195964
2779;0.564182943
2780;0.563990885
2781;0.564215495
2782;0.564163411
2783;0.564095052
2784;0.564052734
2785;0.56398763
2786;0.564010417
2787;0.564222005
2788;0.564361979
2789;0.564352214
2790;0.564378255
2791;0.564423828
2792;0.564544271
2793;0.564635417
2794;0.564589844
2795;0.564713542
2796;0.564749349
2797;0.56445638
2798;0.564261068
2799;0.564160156
2800;0.564059245
2801;0.564029948
2802;0.563997396
2803;0.563785807
2804;0.563707682
2805;0.563723958
2806;0.563701172
2807;0.563564453
2808;0.563577474
2809;0.563466797
2810;0.563336589
2811;0.563398438
2812;0.563190104
2813;0.563082682
2814;0.563121745
2815;0.563059896
2816;0.563079427
2817;0.562942708
2818;0.562936198
2819;0.562858073
2820;0.562786458
2821;0.562932943
2822;0.563027344
2823;0.562932943
2824;0.563164063
2825;0.563238932
2826;0.56305013
2827;0.562972005
2828;0.562942708
2829;0.562802734
2830;0.56288737
2831;0.562779948
2832;0.562815755
2833;0.562981771
2834;0.563011068
2835;0.562835286
2836;0.562548828
2837;0.56241862
2838;0.562376302
2839;0.562353516
2840;0.562301432
2841;0.562298177
2842;0.562080078
2843;0.561995443
2844;0.562083333
2845;0.562125651
2846;0.562138672
2847;0.562301432
2848;0.562480469
2849;0.562639974
2850;0.562552083
2851;0.562516276
2852;0.562587891
2853;0.562594401
2854;0.562626953
2855;0.562587891
2856;0.562373047
2857;0.562561849
2858;0.56258138
2859;0.562643229
2860;0.562646484
2861;0.56235026
2862;0.562421875
2863;0.562327474
2864;0.562145182
2865;0.562154948
2866;0.56235026
2867;0.562513021
2868;0.562464193
2869;0.56266276
2870;0.562757161
2871;0.56280599
2872;0.562783203
2873;0.562832031
2874;0.562698568
2875;0.562750651
2876;0.562825521
2877;0.562744141
2878;0.56257487
2879;0.562721354
2880;0.56288737
2881;0.562955729
2882;0.562916667
2883;0.562675781
2884;0.562718099
2885;0.562916667
2886;0.562884115
2887;0.562884115
2888;0.563017578
2889;0.563082682
2890;0.563059896
2891;0.563069661
2892;0.563245443
2893;0.563222656
2894;0.563193359
2895;0.563105469
2896;0.563033854
2897;0.563183594
2898;0.563229167
2899;0.563082682
2900;0.563294271
2901;0.56327474
2902;0.563378906
2903;0.563525391
2904;0.563574219
2905;0.563619792
2906;0.563710938
2907;0.563753255
2908;0.563841146
2909;0.563844401
2910;0.563759766
2911;0.563714193
2912;0.563821615
2913;0.563671875
2914;0.563994141
2915;0.563938802
2916;0.563837891
2917;0.563665365
2918;0.563616536
2919;0.563411458
2920;0.563590495
2921;0.563382161
2922;0.563411458
2923;0.563483073
2924;0.563567708
2925;0.56344401
2926;0.563603516
2927;0.563808594
2928;0.56398112
2929;0.564023438
2930;0.563802083
2931;0.563834635
2932;0.563977865
2933;0.56414388
2934;0.564173177
2935;0.563990885
2936;0.564251302
2937;0.564391276
2938;0.564238281
2939;0.564176432
2940;0.564287109
2941;0.564290365
2942;0.564176432
2943;0.564365234
2944;0.564254557
2945;0.564427083
2946;0.564414063
2947;0.564329427
2948;0.564267578
2949;0.564352214
2950;0.564316406
2951;0.564274089
2952;0.564228516
2953;0.564235026
2954;0.564127604
2955;0.564111328
2956;0.564205729
2957;0.564117839
2958;0.564169922
2959;0.564329427
2960;0.564609375
2961;0.564892578
2962;0.564876302
2963;0.564970703
2964;0.564785156
2965;0.564726563
2966;0.564804688
2967;0.564915365
2968;0.564996745
2969;0.565055339
2970;0.564860026
2971;0.565136719
2972;0.56515625
2973;0.565107422
2974;0.564980469
2975;0.564957682
2976;0.564807943
2977;0.564632161
2978;0.56485026
2979;0.564785156
2980;0.564944661
2981;0.564791667
2982;0.564781901
2983;0.56491862
2984;0.564690755
2985;0.56492513
2986;0.564778646
2987;0.564648438
2988;0.5646875
2989;0.564599609
2990;0.56452474
2991;0.564339193
2992;0.564313151
2993;0.564153646
2994;0.564270833
2995;0.564150391
2996;0.564238281
2997;0.564016927
2998;0.564124349
2999;0.564166667
3000;0.564101563
3001;0.564192708
3002;0.564290365
3003;0.564052734
3004;0.564111328
3005;0.563929036
3006;0.563974609
3007;0.563815104
3008;0.56374349
3009;0.563496094
3010;0.56328125
3011;0.563053385
3012;0.563076172
3013;0.563170573
3014;0.563177083
3015;0.563378906
3016;0.563304036
3017;0.563242188
3018;0.563125
3019;0.563125
3020;0.563011068
3021;0.562822266
3022;0.562861328
3023;0.563001302
3024;0.563196615
3025;0.563134766
3026;0.563255208
3027;0.56319987
3028;0.562985026
3029;0.563108724
3030;0.563134766
3031;0.563102214
3032;0.562923177
3033;0.562695313
3034;0.562851563
3035;0.56265625
3036;0.562617188
3037;0.562659505
3038;0.562757161
3039;0.562942708
3040;0.562766927
3041;0.562799479
3042;0.562998047
3043;0.562884115
3044;0.562760417
3045;0.562623698
3046;0.56257487
3047;0.56273112
3048;0.562711589
3049;0.562591146
3050;0.562591146
3051;0.562526042
3052;0.562386068
3053;0.562600911
3054;0.562607422
3055;0.562695313
3056;0.562591146
3057;0.562675781
3058;0.562578125
3059;0.562626953
3060;0.562705078
3061;0.562786458
3062;0.562734375
3063;0.562724609
3064;0.562825521
3065;0.562789714
3066;0.562679036
3067;0.562639974
3068;0.562701823
3069;0.56273112
3070;0.562854818
3071;0.562958984
3072;0.562867839
3073;0.56280599
3074;0.56281901
3075;0.562848307
3076;0.56273763
3077;0.562851563
3078;0.56289388
3079;0.562669271
3080;0.562457682
3081;0.56266276
3082;0.562734375
3083;0.562903646
3084;0.562858073
3085;0.562867839
3086;0.562822266
3087;0.562815755
3088;0.562639974
3089;0.562705078
3090;0.56288737
3091;0.562916667
3092;0.562753906
3093;0.562815755
3094;0.562998047
3095;0.563082682
3096;0.563037109
3097;0.56288737
3098;0.562773438
3099;0.562672526
3100;0.562789714
3101;0.562796224
3102;0.5628125
3103;0.562747396
3104;0.562789714
3105;0.562841797
3106;0.562923177
3107;0.562965495
3108;0.56289388
3109;0.563040365
3110;0.562884115
3111;0.563063151
3112;0.563030599
3113;0.563033854
3114;0.562942708
3115;0.562786458
3116;0.562763672
3117;0.562727865
3118;0.56273112
3119;0.562711589
3120;0.562513021
3121;0.562431641
3122;0.562470703
3123;0.56242513
3124;0.562360026
3125;0.562444661
3126;0.56249349
3127;0.562320964
3128;0.56226237
3129;0.562438151
3130;0.562438151
3131;0.562529297
3132;0.562646484
3133;0.562405599
3134;0.562324219
3135;0.562213542
3136;0.562327474
3137;0.562314453
3138;0.562360026
3139;0.562177734
3140;0.562161458
3141;0.56210612
3142;0.562119141
3143;0.56218099
3144;0.562207031
3145;0.562363281
3146;0.562392578
3147;0.562408854
3148;0.562460938
3149;0.562399089
3150;0.562281901
3151;0.562376302
3152;0.562311198
3153;0.56218099
3154;0.562119141
3155;0.562044271
3156;0.561933594
3157;0.561930339
3158;0.562008464
3159;0.561858724
3160;0.562018229
3161;0.561787109
3162;0.561748047
3163;0.561731771
3164;0.561774089
3165;0.561875
3166;0.56188151
3167;0.561809896
3168;0.561819661
3169;0.561819661
3170;0.562167969
3171;0.56211263
3172;0.562207031
3173;0.562083333
3174;0.561966146
3175;0.562054036
3176;0.562164714
3177;0.562382813
3178;0.562363281
3179;0.562320964
3180;0.562434896
3181;0.562389323
3182;0.562386068
3183;0.562679036
3184;0.562825521
3185;0.563030599
3186;0.562949219
3187;0.563001302
3188;0.563193359
3189;0.563167318
3190;0.563209635
3191;0.563092448
3192;0.563160807
3193;0.563063151
3194;0.562695313
3195;0.562639974
3196;0.562591146
3197;0.562639974
3198;0.562721354
3199;0.562929688
3200;0.562942708
3201;0.562789714
3202;0.5628125
3203;0.562858073
3204;0.56280599
3205;0.562936198
3206;0.563102214
3207;0.563004557
3208;0.563105469
3209;0.563164062
3210;0.563154297
3211;0.563238932
3212;0.563297526
3213;0.563378906
3214;0.563408203
3215;0.563300781
3216;0.563336589
3217;0.56351237
3218;0.563466797
3219;0.56343099
3220;0.563460286
3221;0.563535156
3222;0.563382161
3223;0.563457031
3224;0.563649089
3225;0.563636068
3226;0.563509115
3227;0.563645833
3228;0.563789062
3229;0.563723958
3230;0.563714193
3231;0.563645833
3232;0.563499349
3233;0.56344401
3234;0.563479818
3235;0.563522135
3236;0.563763021
3237;0.563723958
3238;0.563603516
3239;0.563733724
3240;0.563671875
3241;0.563792318
3242;0.563564453
3243;0.563707682
3244;0.56421224
3245;0.56422526
3246;0.564394531
3247;0.564501953
3248;0.564475911
3249;0.564365234
3250;0.564345703
3251;0.564358724
3252;0.564544271
3253;0.564527995
3254;0.564667969
3255;0.564576823
3256;0.564684245
3257;0.564788411
3258;0.564781901
3259;0.564677734
3260;0.564625651
3261;0.564589844
3262;0.564661458
3263;0.564580078
3264;0.564593099
3265;0.564645182
3266;0.564772135
3267;0.564752604
3268;0.564840495
3269;0.564749349
3270;0.564570313
3271;0.564599609
3272;0.564886068
3273;0.564882813
3274;0.564729818
3275;0.564707031
3276;0.564807943
3277;0.564648438
3278;0.564495443
3279;0.56461263
3280;0.56453776
3281;0.564453125
3282;0.564593099
3283;0.564482422
3284;0.564492188
3285;0.56430013
3286;0.564091797
3287;0.564101563
3288;0.564176432
3289;0.564238281
3290;0.564111328
3291;0.564114583
3292;0.564433594
3293;0.564401042
3294;0.563958333
3295;0.563844401
3296;0.563701172
3297;0.563701172
3298;0.563759766
3299;0.563769531
3300;0.563597005
3301;0.563811849
3302;0.563554688
3303;0.563678385
3304;0.563789063
3305;0.56383138
3306;0.563479818
3307;0.563382161
3308;0.563300781
3309;0.563401693
3310;0.563548177
3311;0.56351237
3312;0.563470052
3313;0.563567708
3314;0.563626302
3315;0.563704427
3316;0.56374349
3317;0.563746745
3318;0.563736979
3319;0.564010417
3320;0.56398763
3321;0.564013672
3322;0.56389974
3323;0.563720703
3324;0.563938802
3325;0.564111328
3326;0.564010417
3327;0.563896484
3328;0.564000651
3329;0.563886719
3330;0.563902995
3331;0.564046224
3332;0.56389974
3333;0.563990885
3334;0.563844401
3335;0.56389974
3336;0.563847656
3337;0.564026693
3338;0.564101562
3339;0.563811849
3340;0.564108073
3341;0.564160156
3342;0.56398763
3343;0.564150391
3344;0.564417318
3345;0.564414062
3346;0.564667969
3347;0.564742839
3348;0.564651693
3349;0.564827474
3350;0.565205078
3351;0.565211589
3352;0.565315755
3353;0.565328776
3354;0.565371094
3355;0.565377604
3356;0.565582682
3357;0.565605469
3358;0.565738932
3359;0.565970052
3360;0.565849609
3361;0.565999349
3362;0.565917969
3363;0.565813802
3364;0.565611979
3365;0.565582682
3366;0.565400391
3367;0.565439453
3368;0.565472005
3369;0.565400391
3370;0.565481771
3371;0.56555013
3372;0.565553385
3373;0.565777995
3374;0.565501302
3375;0.565432943
3376;0.565426432
3377;0.565638021
3378;0.565722656
3379;0.565791016
3380;0.5659375
3381;0.565983073
3382;0.566031901
3383;0.566005859
3384;0.566155599
3385;0.566259766
3386;0.566477865
3387;0.566207682
3388;0.566048177
3389;0.566106771
3390;0.565960286
3391;0.566090495
3392;0.566083984
3393;0.565979818
3394;0.566070964
3395;0.566074219
3396;0.565748698
3397;0.565764974
3398;0.565771484
3399;0.565686849
3400;0.565520833
3401;0.565361328
3402;0.565449219
3403;0.565380859
3404;0.565192057
3405;0.565078125
3406;0.565
3407;0.564960938
3408;0.564860026
3409;0.564498698
3410;0.564423828
3411;0.564361979
3412;0.564388021
3413;0.564231771
3414;0.564264323
3415;0.564257813
3416;0.564332682
3417;0.564316406
3418;0.564251302
3419;0.564075521
3420;0.563990885
3421;0.56375651
3422;0.563590495
3423;0.563398438
3424;0.563395182
3425;0.563346354
3426;0.563382161
3427;0.563242188
3428;0.563203125
3429;0.563151042
3430;0.563040365
3431;0.562783203
3432;0.562835286
3433;0.562714844
3434;0.562542318
3435;0.562431641
3436;0.56218099
3437;0.562151693
3438;0.562128906
3439;0.562288411
3440;0.562275391
3441;0.562096354
3442;0.562122396
3443;0.561979167
3444;0.561780599
3445;0.561822917
3446;0.56203776
3447;0.561982422
3448;0.561884766
3449;0.561861979
3450;0.561806641
3451;0.561780599
3452;0.561669922
3453;0.561621094
3454;0.561451823
3455;0.561578776
3456;0.561656901
3457;0.561731771
3458;0.561682943
3459;0.561822917
3460;0.561803385
3461;0.561682943
3462;0.56171224
3463;0.561943359
3464;0.561995443
3465;0.561992188
3466;0.561852214
3467;0.561848958
3468;0.561855469
3469;0.562014974
3470;0.561875
3471;0.562083333
3472;0.562177734
3473;0.562395833
3474;0.562483724
3475;0.562405599
3476;0.562496745
3477;0.5625
3478;0.562496745
3479;0.562633464
3480;0.562610677
3481;0.562666016
3482;0.562646484
3483;0.562776693
3484;0.562929688
3485;0.56296224
3486;0.563024089
3487;0.563141276
3488;0.563193359
3489;0.563193359
3490;0.563242188
3491;0.563251953
3492;0.563317057
3493;0.563291016
3494;0.56328776
3495;0.563268229
3496;0.563177083
3497;0.563330078
3498;0.563258464
3499;0.563313802
3500;0.563457031
3501;0.563522135
3502;0.56375651
3503;0.563808594
3504;0.56382487
3505;0.564049479
3506;0.563945313
3507;0.563958333
3508;0.564108073
3509;0.564140625
3510;0.564199219
3511;0.564335937
3512;0.564342448
3513;0.564130859
3514;0.564257812
3515;0.564352214
3516;0.564433594
3517;0.564316406
3518;0.564401042
3519;0.564469401
3520;0.564541016
3521;0.564459635
3522;0.564576823
3523;0.564563802
3524;0.564778646
3525;0.56491862
3526;0.56476888
3527;0.56485026
3528;0.56469401
3529;0.564453125
3530;0.564430339
3531;0.564567057
3532;0.56469401
3533;0.564710286
3534;0.564641927
3535;0.564570312
3536;0.564596354
3537;0.564759115
3538;0.564742839
3539;0.564742839
3540;0.564720052
3541;0.564811198
3542;0.564700521
3543;0.564869792
3544;0.564889323
3545;0.564980469
3546;0.564899089
3547;0.564563802
3548;0.564824219
3549;0.564928385
3550;0.564700521
3551;0.564817708
3552;0.564567057
3553;0.564547526
3554;0.564749349
3555;0.56461263
3556;0.564550781
3557;0.56453776
3558;0.564453125
3559;0.564547526
3560;0.564658203
3561;0.564641927
3562;0.564514974
3563;0.564765625
3564;0.564664714
3565;0.564716797
3566;0.564785156
3567;0.564892578
3568;0.564785156
3569;0.564746094
3570;0.564820964
3571;0.564798177
3572;0.564726563
3573;0.564667969
3574;0.564309896
3575;0.564114583
3576;0.56421224
3577;0.564140625
3578;0.56429362
3579;0.564511719
3580;0.564667969
3581;0.56461263
3582;0.564521484
3583;0.564798177
3584;0.5646875
3585;0.564824219
3586;0.564905599
3587;0.564697266
3588;0.564765625
3589;0.56461263
3590;0.564641927
3591;0.564674479
3592;0.564847005
3593;0.564742839
3594;0.564905599
3595;0.565022786
3596;0.565195313
3597;0.565367839
3598;0.565286458
3599;0.565058594
3600;0.565143229
3601;0.564973958
3602;0.565045573
3603;0.565052083
3604;0.565009766
3605;0.564876302
3606;0.564960938
3607;0.565061849
3608;0.565071615
3609;0.565003255
3610;0.564990234
3611;0.56476888
3612;0.564752604
3613;0.564599609
3614;0.564547526
3615;0.564404297
3616;0.564251302
3617;0.564179688
3618;0.564235026
3619;0.564208984
3620;0.563997396
3621;0.56406901
3622;0.564052734
3623;0.56405599
3624;0.564342448
3625;0.564352214
3626;0.564283854
3627;0.56422526
3628;0.564130859
3629;0.563964844
3630;0.563730469
3631;0.563639323
3632;0.563603516
3633;0.56336263
3634;0.563736979
3635;0.563557943
3636;0.563528646
3637;0.563577474
3638;0.563453776
3639;0.5634375
3640;0.563502604
3641;0.563404948
3642;0.563186849
3643;0.563232422
3644;0.563011068
3645;0.56281901
3646;0.562854818
3647;0.562802734
3648;0.562682292
3649;0.562763672
3650;0.562910156
3651;0.56297526
3652;0.562884115
3653;0.562939453
3654;0.56280599
3655;0.562835286
3656;0.562757161
3657;0.562753906
3658;0.562636719
3659;0.562522786
3660;0.562412109
3661;0.562675781
3662;0.562698568
3663;0.562796224
3664;0.562880859
3665;0.562809245
3666;0.562828776
3667;0.562919922
3668;0.562897135
3669;0.562890625
3670;0.563063151
3671;0.562945964
3672;0.562952474
3673;0.562874349
3674;0.562828776
3675;0.562841797
3676;0.562867839
3677;0.563024089
3678;0.562874349
3679;0.562838542
3680;0.56289388
3681;0.563056641
3682;0.563024089
3683;0.563102214
3684;0.56288737
3685;0.562985026
3686;0.562906901
3687;0.562985026
3688;0.563014323
3689;0.563157552
3690;0.562916667
3691;0.562825521
3692;0.562773437
3693;0.562766927
3694;0.562679036
3695;0.562594401
3696;0.562561849
3697;0.562565104
3698;0.56265625
3699;0.562565104
3700;0.562467448
3701;0.562470703
3702;0.562464193
3703;0.562587891
3704;0.562711589
3705;0.562688802
3706;0.562701823
3707;0.562630208
3708;0.562773438
3709;0.562779948
3710;0.562877604
3711;0.562753906
3712;0.56288737
3713;0.562799479
3714;0.562825521
3715;0.562877604
3716;0.562932943
3717;0.562854818
3718;0.562701823
3719;0.562594401
3720;0.562617188
3721;0.562666016
3722;0.562584635
3723;0.562659505
3724;0.562705078
3725;0.562643229
3726;0.562597656
3727;0.562522786
3728;0.562835286
3729;0.563167318
3730;0.563375651
3731;0.563164063
3732;0.563007813
3733;0.563007813
3734;0.563001302
3735;0.563024089
3736;0.563079427
3737;0.562985026
3738;0.562949219
3739;0.56288737
3740;0.563102214
3741;0.563359375
3742;0.563492839
3743;0.563343099
3744;0.563502604
3745;0.56367513
3746;0.563548177
3747;0.56351237
3748;0.563304036
3749;0.563476563
3750;0.5634375
3751;0.563434245
3752;0.5634375
3753;0.56327474
3754;0.563251953
3755;0.56336263
3756;0.563372396
3757;0.563277995
3758;0.563297526
3759;0.563307292
3760;0.563264974
3761;0.56336263
3762;0.563336589
3763;0.563277995
3764;0.563212891
3765;0.563222656
3766;0.563258464
3767;0.563365885
3768;0.563450521
3769;0.563551432
3770;0.563434245
3771;0.563434245
3772;0.563486328
3773;0.563460286
3774;0.563378906
3775;0.563486328
3776;0.563522135
3777;0.563421224
3778;0.563349609
3779;0.563014323
3780;0.56281901
3781;0.562880859
3782;0.562972005
3783;0.562692057
3784;0.562724609
3785;0.562753906
3786;0.562747396
3787;0.562760417
3788;0.562828776
3789;0.562757161
3790;0.562770182
3791;0.562623698
3792;0.562565104
3793;0.562503255
3794;0.562438151
3795;0.562441406
3796;0.562561849
3797;0.562594401
3798;0.562666016
3799;0.562672526
3800;0.562688802
3801;0.562776693
3802;0.562985026
3803;0.563004557
3804;0.562851563
3805;0.562666016
3806;0.562659505
3807;0.562714844
3808;0.562591146
3809;0.562529297
3810;0.562382813
3811;0.562460938
3812;0.562545573
3813;0.562698568
3814;0.56289388
3815;0.56313151
3816;0.563111979
3817;0.563030599
3818;0.563138021
3819;0.563173828
3820;0.563232422
3821;0.563219401
3822;0.563053385
3823;0.563154297
3824;0.563098958
3825;0.562926432
3826;0.562952474
3827;0.563102214
3828;0.56296224
3829;0.563030599
3830;0.56313151
3831;0.563242188
3832;0.563404948
3833;0.563678385
3834;0.563616536
3835;0.563691406
3836;0.563629557
3837;0.563740234
3838;0.563730469
3839;0.563720703
3840;0.563688151
3841;0.56374349
3842;0.56374349
3843;0.564013672
3844;0.564033203
3845;0.564160156
3846;0.564029948
3847;0.564065755
3848;0.564287109
3849;0.564261068
3850;0.564348958
3851;0.564254557
3852;0.564075521
3853;0.564003906
3854;0.56414388
3855;0.564248047
3856;0.564277344
3857;0.564462891
3858;0.564492188
3859;0.564511719
3860;0.564651693
3861;0.564521484
3862;0.564541016
3863;0.564466146
3864;0.564189453
3865;0.563932292
3866;0.564150391
3867;0.564173177
3868;0.564098307
3869;0.563951823
3870;0.564111328
3871;0.564114583
3872;0.564342448
3873;0.564156901
3874;0.56421224
3875;0.56422526
3876;0.564248047
3877;0.564147135
3878;0.564283854
3879;0.564274089
3880;0.56421875
3881;0.564280599
3882;0.564332682
3883;0.564173177
3884;0.564195964
3885;0.564156901
3886;0.564241536
3887;0.564065755
3888;0.563870443
3889;0.563961589
3890;0.563902995
3891;0.563802083
3892;0.563867188
3893;0.563776042
3894;0.563886719
3895;0.563746745
3896;0.563919271
3897;0.563860677
3898;0.563645833
3899;0.563684896
3900;0.563658854
3901;0.563701172
3902;0.563850911
3903;0.56398112
3904;0.563968099
3905;0.564042969
3906;0.56405599
3907;0.563857422
3908;0.563951823
3909;0.564202474
3910;0.564215495
3911;0.564296875
3912;0.564147135
3913;0.56398763
3914;0.564111328
3915;0.564108073
3916;0.563971354
3917;0.563948568
3918;0.564026693
3919;0.564147135
3920;0.56405599
3921;0.564248047
3922;0.564156901
3923;0.564283854
3924;0.564195964
3925;0.564222005
3926;0.564274089
3927;0.564296875
3928;0.56421224
3929;0.564345703
3930;0.564303385
3931;0.56429362
3932;0.564339193
3933;0.56444987
3934;0.564420573
3935;0.56436849
3936;0.564388021
3937;0.564417318
3938;0.56461263
3939;0.564479167
3940;0.564576823
3941;0.564700521
3942;0.564593099
3943;0.56461263
3944;0.564358724
3945;0.564401042
3946;0.56429362
3947;0.564348958
3948;0.564534505
3949;0.564641927
3950;0.564661458
3951;0.564674479
3952;0.564488932
3953;0.564459635
3954;0.564475911
3955;0.56430013
3956;0.564257812
3957;0.564283854
3958;0.564316406
3959;0.5640625
3960;0.564010417
3961;0.564130859
3962;0.56405599
3963;0.56421224
3964;0.564114583
3965;0.564179688
3966;0.564163411
3967;0.564134115
3968;0.564042969
3969;0.563896484
3970;0.563772786
3971;0.563476563
3972;0.563603516
3973;0.563606771
3974;0.563733724
3975;0.563958333
3976;0.563811849
3977;0.563863932
3978;0.563870443
3979;0.563714193
3980;0.564046224
3981;0.564029948
3982;0.564046224
3983;0.563922526
3984;0.564111328
3985;0.564257813
3986;0.564482422
3987;0.564632161
3988;0.564615885
3989;0.564908854
3990;0.564951172
3991;0.564892578
3992;0.565035807
3993;0.56508138
3994;0.565332031
3995;0.565413411
3996;0.565530599
3997;0.565677083
3998;0.565852865
3999;0.565667318
4000;0.565608724
4001;0.565638021
4002;0.565758464
4003;0.565973307
4004;0.566070964
4005;0.566363932
4006;0.566523438
4007;0.566529948
4008;0.566477865
4009;0.566611328
4010;0.566660156
4011;0.566455078
4012;0.566572266
4013;0.566669922
4014;0.566803385
4015;0.566686198
4016;0.566858724
4017;0.566979167
4018;0.567073568
4019;0.567145182
4020;0.56718099
4021;0.567324219
4022;0.567291667
4023;0.567389323
4024;0.567353516
4025;0.567314453
4026;0.567496745
4027;0.567408854
4028;0.567555339
4029;0.567750651
4030;0.56758138
4031;0.567617188
4032;0.567317708
4033;0.567451172
4034;0.567317708
4035;0.56726888
4036;0.567151693
4037;0.567164714
4038;0.567340495
4039;0.567158203
4040;0.56710612
4041;0.567027995
4042;0.567063802
4043;0.566962891
4044;0.566985677
4045;0.566871745
4046;0.566884766
4047;0.566842448
4048;0.566663411
4049;0.566842448
4050;0.56686849
4051;0.566891276
4052;0.567073568
4053;0.566826172
4054;0.566806641
4055;0.566796875
4056;0.566787109
4057;0.567122396
4058;0.566884766
4059;0.566910807
4060;0.566920573
4061;0.567115885
4062;0.567005208
4063;0.567148438
4064;0.567229818
4065;0.567307943
4066;0.567148438
4067;0.567115885
4068;0.567021484
4069;0.567041016
4070;0.567301432
4071;0.567356771
4072;0.56719401
4073;0.567138672
4074;0.567220052
4075;0.567086589
4076;0.567197266
4077;0.567288411
4078;0.567041016
4079;0.567161458
4080;0.567096354
4081;0.566969401
4082;0.567252604
4083;0.567233073
4084;0.567327474
4085;0.567060547
4086;0.566959635
4087;0.566754557
4088;0.56648763
4089;0.566624349
4090;0.566396484
4091;0.56656901
4092;0.566601563
4093;0.566813151
4094;0.566930339
4095;0.566914063
4096;0.566796875
4097;0.566777344
4098;0.566748047
4099;0.566738281
4100;0.566738281
4101;0.566738281
4102;0.566604818
4103;0.566640625
4104;0.566738281
4105;0.566552734
4106;0.566373698
4107;0.566067708
4108;0.566295573
4109;0.56625
4110;0.566298828
4111;0.56640625
4112;0.566523438
4113;0.566240234
4114;0.566002604
4115;0.565963542
4116;0.565940755
4117;0.566067708
4118;0.566028646
4119;0.566132812
4120;0.565865885
4121;0.565950521
4122;0.565875651
4123;0.565804036
4124;0.565777995
4125;0.565820312
4126;0.565683594
4127;0.565634766
4128;0.565634766
4129;0.565426432
4130;0.565338542
4131;0.565211589
4132;0.565048828
4133;0.565032552
4134;0.56483724
4135;0.565019531
4136;0.565019531
4137;0.565172526
4138;0.565358073
4139;0.565419922
4140;0.565693359
4141;0.565690104
4142;0.565703125
4143;0.565579427
4144;0.565367839
4145;0.565384115
4146;0.565397135
4147;0.565270182
4148;0.565146484
4149;0.565110677
4150;0.56523763
4151;0.565172526
4152;0.565152995
4153;0.565022786
4154;0.56485026
4155;0.564619141
4156;0.564700521
4157;0.564648437
4158;0.564648437
4159;0.564407552
4160;0.564420573
4161;0.564261068
4162;0.564111328
4163;0.564244792
4164;0.564407552
4165;0.56436849
4166;0.564283854
4167;0.564202474
4168;0.564414063
4169;0.564290365
4170;0.564427083
4171;0.564440104
4172;0.564622396
4173;0.564658203
4174;0.56468099
4175;0.564700521
4176;0.564716797
4177;0.564863281
4178;0.565061849
4179;0.565130208
4180;0.56516276
4181;0.56531901
4182;0.565338542
4183;0.565377604
4184;0.56555013
4185;0.56547526
4186;0.56554362
4187;0.565455729
4188;0.565390625
4189;0.565358073
4190;0.565152995
4191;0.565133464
4192;0.565091146
4193;0.565110677
4194;0.565061849
4195;0.564960938
4196;0.565071615
4197;0.565198568
4198;0.565192057
4199;0.56500651
4200;0.564967448
4201;0.564980469
4202;0.564902344
4203;0.564921875
4204;0.564977214
4205;0.565283203
4206;0.565364583
4207;0.565413411
4208;0.565315755
4209;0.565579427
4210;0.565738932
4211;0.565657552
4212;0.566044922
4213;0.566106771
4214;0.566194661
4215;0.566474609
4216;0.566604818
4217;0.566578776
4218;0.566575521
4219;0.56695638
4220;0.567050781
4221;0.566995443
4222;0.567099609
4223;0.567242839
4224;0.567239583
4225;0.567408854
4226;0.567399089
4227;0.56726237
4228;0.567246094
4229;0.567265625
4230;0.567447917
4231;0.567695313
4232;0.567802734
4233;0.567695313
4234;0.567695313
4235;0.567786458
4236;0.56781901
4237;0.567900391
4238;0.567832031
4239;0.567835286
4240;0.568115234
4241;0.568333333
4242;0.5684375
4243;0.568486328
4244;0.568548177
4245;0.568535156
4246;0.568320313
4247;0.568343099
4248;0.568785807
4249;0.568922526
4250;0.5690625
4251;0.569111328
4252;0.569277344
4253;0.569557292
4254;0.569684245
4255;0.569804688
4256;0.56983724
4257;0.569954427
4258;0.570123698
4259;0.570035807
4260;0.569873047
4261;0.569977214
4262;0.569775391
4263;0.569915365
4264;0.569775391
4265;0.569638672
4266;0.569580078
4267;0.569596354
4268;0.569469401
4269;0.569029948
4270;0.568922526
4271;0.568984375
4272;0.568837891
4273;0.56874349
4274;0.568639323
4275;0.568541667
4276;0.568613281
4277;0.568610026
4278;0.56851888
4279;0.568528646
4280;0.568238932
4281;0.568027344
4282;0.567900391
4283;0.567835286
4284;0.567718099
4285;0.567701823
4286;0.567561849
4287;0.567561849
4288;0.567451172
4289;0.567353516
4290;0.567376302
4291;0.56718099
4292;0.567054036
4293;0.566894531
4294;0.566959635
4295;0.566930339
4296;0.567005208
4297;0.566943359
4298;0.566624349
4299;0.566575521
4300;0.566490885
4301;0.566360677
4302;0.566302083
4303;0.56608724
4304;0.565872396
4305;0.565755208
4306;0.565680339
4307;0.565579427
4308;0.565540365
4309;0.565686849
4310;0.565530599
4311;0.565413411
4312;0.56547526
4313;0.56508138
4314;0.565009766
4315;0.565120443
4316;0.565091146
4317;0.565123698
4318;0.565188802
4319;0.565188802
4320;0.56514974
4321;0.565065104
4322;0.565042318
4323;0.564847005
4324;0.564908854
4325;0.564860026
4326;0.564794922
4327;0.56492513
4328;0.564892578
4329;0.564915365
4330;0.565094401
4331;0.56530599
4332;0.565384115
4333;0.565507813
4334;0.565553385
4335;0.565569661
4336;0.565530599
4337;0.565501302
4338;0.565572917
4339;0.565585938
4340;0.565458984
4341;0.565345052
4342;0.565354818
4343;0.565517578
4344;0.565540365
4345;0.565533854
4346;0.565625
4347;0.565742188
4348;0.565595703
4349;0.565507813
4350;0.56539388
4351;0.565234375
4352;0.565104167
4353;0.565338542
4354;0.565410156
4355;0.565416667
4356;0.565328776
4357;0.565273438
4358;0.565139974
4359;0.565123698
4360;0.565432943
4361;0.565341797
4362;0.565257161
4363;0.56539388
4364;0.565507813
4365;0.565439453
4366;0.56546224
4367;0.565309245
4368;0.565169271
4369;0.5653125
4370;0.565423177
4371;0.56555013
4372;0.565703125
4373;0.565830078
4374;0.565904948
4375;0.565677083
4376;0.565621745
4377;0.565514323
4378;0.565820313
4379;0.565644531
4380;0.565569661
4381;0.565328776
4382;0.565335286
4383;0.565338542
4384;0.565429688
4385;0.565315755
4386;0.565458984
4387;0.565436198
4388;0.565657552
4389;0.565641276
4390;0.565576172
4391;0.565758464
4392;0.565885417
4393;0.565888672
4394;0.5659375
4395;0.566132813
4396;0.566126302
4397;0.565888672
4398;0.56610026
4399;0.56617513
4400;0.56616862
4401;0.566438802
4402;0.566536458
4403;0.566334635
4404;0.566363932
4405;0.566184896
4406;0.566311849
4407;0.566289063
4408;0.566438802
4409;0.566552734
4410;0.566246745
4411;0.566376953
4412;0.566451823
4413;0.566503906
4414;0.566402995
4415;0.566432292
4416;0.56656901
4417;0.566764323
4418;0.56688151
4419;0.566692708
4420;0.566578776
4421;0.566425781
4422;0.566227214
4423;0.566318359
4424;0.566116536
4425;0.566354167
4426;0.566269531
4427;0.566152344
4428;0.565777995
4429;0.565823568
4430;0.565738932
4431;0.565621745
4432;0.56547526
4433;0.565455729
4434;0.565449219
4435;0.565556641
4436;0.565472005
4437;0.565605469
4438;0.565501302
4439;0.565501302
4440;0.56555013
4441;0.565410156
4442;0.565410156
4443;0.565120443
4444;0.564967448
4445;0.564847005
4446;0.564801432
4447;0.564820964
4448;0.564827474
4449;0.564729818
4450;0.564700521
4451;0.564593099
4452;0.564573568
4453;0.564567057
4454;0.564498698
4455;0.564648437
4456;0.564788411
4457;0.564954427
4458;0.564765625
4459;0.564547526
4460;0.564583333
4461;0.564550781
4462;0.564446615
4463;0.564459635
4464;0.564661458
4465;0.564580078
4466;0.564567057
4467;0.564208984
4468;0.564189453
4469;0.564322917
4470;0.564332682
4471;0.564267578
4472;0.564313151
4473;0.56413737
4474;0.564195964
4475;0.564169922
4476;0.564280599
4477;0.56438151
4478;0.564430339
4479;0.564462891
4480;0.5646875
4481;0.564899089
4482;0.564983724
4483;0.565087891
4484;0.56508138
4485;0.564973958
4486;0.565042318
4487;0.564957682
4488;0.564814453
4489;0.564707031
4490;0.564602865
4491;0.564544271
4492;0.56421224
4493;0.564394531
4494;0.564316406
4495;0.564248047
4496;0.564140625
4497;0.564029948
4498;0.563929036
4499;0.564026693
4500;0.564052734
4501;0.563964844
4502;0.56382487
4503;0.56374349
4504;0.563883464
4505;0.563893229
4506;0.56358724
4507;0.563414714
4508;0.563626302
4509;0.563802083
4510;0.563922526
4511;0.563922526
4512;0.563847656
4513;0.56375
4514;0.563597005
4515;0.563610026
4516;0.563509115
4517;0.563665365
4518;0.563792318
4519;0.56375
4520;0.563889974
4521;0.564114583
4522;0.564283854
4523;0.564423828
4524;0.564550781
4525;0.564729818
4526;0.564723307
4527;0.564886068
4528;0.565061849
4529;0.56499349
4530;0.565185547
4531;0.565126953
4532;0.565087891
4533;0.565065104
4534;0.565026042
4535;0.565332031
4536;0.565429688
4537;0.56546224
4538;0.565690104
4539;0.566048177
4540;0.566178385
4541;0.566484375
4542;0.566627604
4543;0.566829427
4544;0.567099609
4545;0.567220052
4546;0.567412109
4547;0.567727865
4548;0.567841797
4549;0.567958984
4550;0.568144531
4551;0.568496094
4552;0.568763021
4553;0.568925781
4554;0.568938802
4555;0.569013672
4556;0.569358724
4557;0.569495443
4558;0.569599609
4559;0.569560547
4560;0.569635417
4561;0.569697266
4562;0.569833984
4563;0.569833984
4564;0.570058594
4565;0.570257161
4566;0.570367839
4567;0.570491536
4568;0.570498047
4569;0.570390625
4570;0.570380859
4571;0.570283203
4572;0.570270182
4573;0.57030599
4574;0.570338542
4575;0.570279948
4576;0.570413411
4577;0.570289714
4578;0.570332031
4579;0.570472005
4580;0.570410156
4581;0.570429688
4582;0.570491536
4583;0.570511068
4584;0.570458984
4585;0.570410156
4586;0.570345052
4587;0.570361328
4588;0.570266927
4589;0.570146484
4590;0.570257161
4591;0.570100911
4592;0.570214844
4593;0.57000651
4594;0.569905599
4595;0.569879557
4596;0.569879557
4597;0.569788411
4598;0.56976237
4599;0.569609375
4600;0.569576823
4601;0.569394531
4602;0.569257813
4603;0.569257813
4604;0.569235026
4605;0.569026693
4606;0.568828125
4607;0.568815104
4608;0.568688151
4609;0.568564453
4610;0.568499349
4611;0.568496094
4612;0.568561198
4613;0.568554688
4614;0.568466797
4615;0.568268229
4616;0.568232422
4617;0.568238932
4618;0.568125
4619;0.568229167
4620;0.568056641
4621;0.568115234
4622;0.568030599
4623;0.568092448
4624;0.567949219
4625;0.567838542
4626;0.567646484
4627;0.567571615
4628;0.567659505
4629;0.567503255
4630;0.567298177
4631;0.567223307
4632;0.567207031
4633;0.567083333
4634;0.567236328
4635;0.567008464
4636;0.566806641
4637;0.566705729
4638;0.566686198
4639;0.566640625
4640;0.566585286
4641;0.56656901
4642;0.566451823
4643;0.566536458
4644;0.566510417
4645;0.566526693
4646;0.566468099
4647;0.56625651
4648;0.566295573
4649;0.566311849
4650;0.56625
4651;0.566295573
4652;0.566223958
4653;0.56625
4654;0.566210938
4655;0.566302083
4656;0.566282552
4657;0.566162109
4658;0.566113281
4659;0.566048177
4660;0.566028646
4661;0.566110026
4662;0.566028646
4663;0.565888672
4664;0.565761719
4665;0.565670573
4666;0.565722656
4667;0.565647786
4668;0.565579427
4669;0.565598958
4670;0.565572917
4671;0.565406901
4672;0.565397135
4673;0.565345052
4674;0.565348307
4675;0.565292969
4676;0.565315755
4677;0.565367839
4678;0.565016276
4679;0.565068359
4680;0.565016276
4681;0.565039063
4682;0.565185547
4683;0.565146484
4684;0.565009766
4685;0.565159505
4686;0.565335286
4687;0.565400391
4688;0.565361328
4689;0.565234375
4690;0.565058594
4691;0.565042318
4692;0.565094401
4693;0.565026042
4694;0.564938151
4695;0.565009766
4696;0.56508138
4697;0.565247396
4698;0.565247396
4699;0.565315755
4700;0.565084635
4701;0.565201823
4702;0.565380859
4703;0.565592448
4704;0.565488281
4705;0.565553385
4706;0.56554362
4707;0.565556641
4708;0.565579427
4709;0.565654297
4710;0.565595703
4711;0.565449219
4712;0.565501302
4713;0.565572917
4714;0.565592448
4715;0.565485026
4716;0.565400391
4717;0.565598958
4718;0.565777995
4719;0.565849609
4720;0.565807292
4721;0.56577474
4722;0.565839844
4723;0.565712891
4724;0.565843099
4725;0.565833333
4726;0.565846354
4727;0.565953776
4728;0.566207682
4729;0.566162109
4730;0.566116536
4731;0.566067708
4732;0.56577474
4733;0.565722656
4734;0.56569987
4735;0.565722656
4736;0.565572917
4737;0.56570638
4738;0.565628255
4739;0.565901693
4740;0.565934245
4741;0.565748698
4742;0.565690104
4743;0.565729167
4744;0.565843099
4745;0.565696615
4746;0.565592448
4747;0.565592448
4748;0.56555013
4749;0.565432943
4750;0.56563151
4751;0.56546875
4752;0.565322266
4753;0.565078125
4754;0.565058594
4755;0.565087891
4756;0.565100911
4757;0.565084635
4758;0.564951172
4759;0.565
4760;0.565039062
4761;0.565065104
4762;0.565136719
4763;0.565198568
4764;0.565335286
4765;0.565481771
4766;0.5653125
4767;0.565139974
4768;0.564934896
4769;0.564772135
4770;0.565055339
4771;0.565061849
4772;0.564908854
4773;0.564876302
4774;0.564879557
4775;0.565022786
4776;0.565139974
4777;0.56507487
4778;0.564986979
4779;0.565003255
4780;0.564869792
4781;0.56499349
4782;0.565087891
4783;0.565403646
4784;0.56531901
4785;0.565257161
4786;0.565449219
4787;0.565260417
4788;0.565533854
4789;0.565322266
4790;0.5653125
4791;0.56554362
4792;0.565514323
4793;0.565566406
4794;0.565664063
4795;0.565784505
4796;0.565764974
4797;0.565638021
4798;0.565693359
4799;0.565608724
4800;0.565651042
4801;0.565657552
4802;0.565751953
4803;0.565732422
4804;0.565677083
4805;0.565452474
4806;0.565481771
4807;0.56555013
4808;0.565628255
4809;0.565556641
4810;0.565566406
4811;0.565576172
4812;0.565253906
4813;0.565361328
4814;0.565120443
4815;0.565182292
4816;0.56530599
4817;0.56523763
4818;0.565328776
4819;0.565400391
4820;0.565195313
4821;0.565296224
4822;0.565403646
4823;0.565491536
4824;0.565442708
4825;0.565315755
4826;0.56523763
4827;0.565322266
4828;0.56546875
4829;0.565524089
4830;0.565657552
4831;0.565595703
4832;0.565644531
4833;0.565449219
4834;0.565595703
4835;0.565436198
4836;0.565260417
4837;0.565351562
4838;0.565113932
4839;0.565045573
4840;0.565100911
4841;0.565107422
4842;0.565042318
4843;0.564947917
4844;0.564632161
4845;0.564482422
4846;0.564498698
4847;0.564648438
4848;0.56453776
4849;0.564710286
4850;0.564586589
4851;0.56469401
4852;0.564667969
4853;0.564733073
4854;0.564986979
4855;0.565100911
4856;0.565302734
4857;0.565263672
4858;0.56538737
4859;0.565380859
4860;0.565332031
4861;0.565136719
4862;0.565374349
4863;0.565169271
4864;0.565244141
4865;0.565195312
4866;0.565078125
4867;0.56516276
4868;0.565195312
4869;0.565221354
4870;0.565247396
4871;0.56508138
4872;0.565123698
4873;0.565071615
4874;0.564928385
4875;0.564960938
4876;0.564951172
4877;0.564947917
4878;0.564742839
4879;0.56476237
4880;0.564801432
4881;0.564853516
4882;0.564931641
4883;0.564990234
4884;0.565107422
4885;0.565143229
4886;0.565283203
4887;0.565302734
4888;0.565485026
4889;0.565507813
4890;0.565625
4891;0.565582682
4892;0.56569987
4893;0.565670573
4894;0.565989583
4895;0.566100659
4896;0.566107856
4897;0.566091118
4898;0.566105497
4899;0.566087963
4900;0.566147313
4901;0.566031523
4902;0.5660226
4903;0.565913999
4904;0.565767415
4905;0.565838675
4906;0.565553899
4907;0.565574852
4908;0.565429688
4909;0.565527344
4910;0.565549364
4911;0.565819326
4912;0.565729777
4913;0.565975722
4914;0.565993924
4915;0.566086342
4916;0.566336496
4917;0.566321856
4918;0.56629983
4919;0.566393229


==> data/PPO_Reward.csv <==
epoch;averagre reward
1;-93.02701342
2;-93.08878232
3;-93.20289936
4;-93.16739302
5;-93.14560997
6;-93.22813821
7;-93.20517989
8;-93.32224631
9;-93.33375412
10;-93.49588413
11;-93.60011234
12;-93.75558501
13;-93.77272163
14;-93.76867483
15;-93.79702642
16;-93.90117981
17;-93.93714425
18;-94.04300976
19;-94.11129364
20;-94.20703922
21;-94.30695271
22;-94.34549287
23;-94.44878496
24;-94.5273045
25;-94.5987514
26;-94.62249269
27;-94.79992994
28;-94.90870903
29;-94.99066922
30;-95.45599587
31;-95.46096141
32;-95.33771377
33;-95.336789
34;-95.28996335
35;-95.35553291
36;-95.58116272
37;-95.58940013
38;-95.44978392
39;-95.55569999
40;-95.72069039
41;-95.87650733
42;-96.16348873
43;-96.12665521
44;-96.03181994
45;-96.04401629
46;-96.15892108
47;-96.14671984
48;-96.20219443
49;-96.15040668
50;-96.08663817
51;-95.99450606
52;-95.69189347
53;-95.40915819
54;-94.957503
55;-95.0155584
56;-94.81756041
57;-94.7885313
58;-94.8421769
59;-94.19772868
60;-93.8137598
61;-93.61203626
62;-93.54201594
63;-93.35417428
64;-93.25437605
65;-93.15977193
66;-93.24159622
67;-92.98978242
68;-92.93438886
69;-92.49770958
70;-92.43950895
71;-92.4131968
72;-92.22009774
73;-91.94467598
74;-91.29686415
75;-90.90152614
76;-90.34868961
77;-89.34490509
78;-88.87595953
79;-88.36802921
80;-87.52779059
81;-86.87184736
82;-85.67393766
83;-85.7189498
84;-85.23922687
85;-84.79273878
86;-84.37083191
87;-83.69727128
88;-83.22257397
89;-82.84631795
90;-81.3259401
91;-80.66373601
92;-79.96763388
93;-78.84030397
94;-78.6274308
95;-78.15531367
96;-77.13572944
97;-76.71111589
98;-76.38328263
99;-76.16646972
100;-75.61592048
101;-74.54082337
102;-73.90861759
103;-72.77145336
104;-72.17753762
105;-71.64298834
106;-70.94685394
107;-70.59294843
108;-68.83107771
109;-68.39947116
110;-67.93432132
111;-67.46450741
112;-66.16810558
113;-64.94472698
114;-64.45152008
115;-64.34804309
116;-63.66010623
117;-61.63813202
118;-60.61140096
119;-59.31877047
120;-57.70673948
121;-56.54543683
122;-55.20318224
123;-54.24290471
124;-52.4157824
125;-52.61228771
126;-51.84575295
127;-51.1928488
128;-50.43749816
129;-49.05831904
130;-48.08866007
131;-47.18101771
132;-46.99286968
133;-46.54822595
134;-44.63893929
135;-43.67411146
136;-43.79168079
137;-43.0695193
138;-42.06565929
139;-41.21936135
140;-40.77981747
141;-40.22426309
142;-38.90898171
143;-38.04050241
144;-36.90014058
145;-35.6778565
146;-34.11171385
147;-34.10121178
148;-33.13617529
149;-32.0762379
150;-30.65406829
151;-27.79999414
152;-27.74533962
153;-27.32252467
154;-27.52856951
155;-26.31300835
156;-26.26708575
157;-25.51334387
158;-24.32287248
159;-24.74804195
160;-24.42275837
161;-24.2636265
162;-23.22237231
163;-22.50132206
164;-21.58795634
165;-19.45353046
166;-18.74183515
167;-18.1100377
168;-17.61330223
169;-17.7348087
170;-17.19313668
171;-17.38759319
172;-16.00523838
173;-15.98168426
174;-15.00314264
175;-15.18720712
176;-14.41523648
177;-13.02464438
178;-12.91617958
179;-13.12643232
180;-12.40312888
181;-11.86900603
182;-11.4035183
183;-10.10938655
184;-10.41265861
185;-10.05903435
186;-10.0112909
187;-7.252660371
188;-6.729572712
189;-7.447080939
190;-7.024331248
191;-5.792530039
192;-5.589278112
193;-5.459105054
194;-5.186826134
195;-5.623798836
196;-5.614713442
197;-5.857882104
198;-5.687772274
199;-4.322944154
200;-4.133541289
201;-3.300088368
202;-4.851236325
203;-3.533476366
204;-2.327322253
205;-2.045311466
206;-1.619637531
207;-1.087559201
208;-0.263652814
209;-0.392309875
210;-0.44534304
211;0.57510403
212;0.978632019
213;0.966454232
214;0.094759896
215;-0.536733592
216;-1.749636425
217;-0.487436189
218;-0.017630542
219;-0.710749131
220;0.353544279
221;0.025789902
222;0.289961195
223;-0.828567038
224;-0.994618557
225;-2.009183627
226;-2.086498459
227;-1.385276198
228;-1.570641758
229;-1.786722402
230;-1.23978825
231;-1.885092148
232;-1.539941229
233;-2.866402079
234;-2.701836873
235;-2.675956096
236;-3.542852219
237;-4.200062205
238;-5.223692163
239;-5.699743747
240;-5.487382754
241;-5.175845657
242;-5.03411886
243;-5.39806469
244;-6.383591418
245;-6.44025324
246;-6.376258272
247;-5.532102791
248;-6.150760602
249;-5.544597098
250;-6.601414236
251;-6.727035644
252;-6.762892649
253;-6.993876036
254;-7.346705149
255;-8.469011885
256;-8.060213053
257;-9.179288676
258;-8.410817157
259;-8.669898474
260;-9.434009199
261;-8.868935847
262;-8.713893617
263;-8.684436657
264;-8.78558685
265;-8.529622395
266;-7.992760333
267;-8.232044352
268;-8.4286306
269;-8.635171841
270;-8.03927879
271;-8.562562291
272;-8.240026857
273;-8.782558763
274;-7.882140073
275;-7.492255288
276;-7.078063461
277;-7.083837516
278;-6.37284559
279;-6.270745759
280;-5.264161207
281;-5.210689241
282;-4.666868966
283;-4.926966024
284;-3.694114468
285;-4.140501311
286;-3.584159571
287;-2.712863934
288;-1.231623968
289;-1.211783433
290;-0.423260279
291;1.085447281
292;1.221482002
293;1.503834526
294;1.245883204
295;2.519202487
296;3.021902591
297;3.703438897
298;4.231087582
299;5.830782386
300;6.119180512
301;6.868359308
302;8.186621111
303;7.951092534
304;8.336558766
305;8.932023898
306;10.76068418
307;11.11928868
308;11.54190434
309;11.76391049
310;12.66091481
311;14.60382109
312;15.00047097
313;15.10844124
314;15.66023699
315;16.47780776
316;16.84398549
317;16.87370428
318;17.50233141
319;17.42587812
320;18.46648246
321;18.91168432
322;19.9746232
323;21.20505905
324;21.6267923
325;21.52864697
326;22.17145887
327;23.6283123
328;23.78106023
329;23.62439982
330;23.16249252
331;23.65798846
332;24.28728385
333;25.04283773
334;26.12223363
335;26.21114543
336;27.11090512
337;28.00043499
338;28.12539926
339;28.95208663
340;29.9542401
341;30.26078036
342;30.71162636
343;30.92557918
344;31.51175191
345;31.9370635
346;31.69984077
347;32.20600252
348;32.63921207
349;32.8372357
350;32.28715665
351;33.1161274
352;32.40131251
353;32.27869645
354;32.92575074
355;34.01802923
356;33.87789657
357;34.01444224
358;34.87313771
359;35.90640359
360;35.99685171
361;36.28821124
362;36.38541753
363;36.85910299
364;38.27996869
365;39.01596617
366;39.12028098
367;40.04181899
368;40.55575142
369;42.11545116
370;42.65576911
371;41.39536489
372;41.76498783
373;42.49196308
374;42.78286858
375;44.24356765
376;44.75004421
377;46.08287072
378;46.79447613
379;48.21943285
380;49.16806749
381;50.30493659
382;51.35078595
383;51.548889
384;50.95263479
385;51.04221311
386;52.64168056
387;53.1881229
388;53.84287406
389;54.5149647
390;54.65217915
391;53.42211084
392;53.68390088
393;54.00338048
394;54.18091969
395;54.00790753
396;54.57415566
397;56.0243511
398;56.65419727
399;56.20098733
400;56.3709673
401;56.36036408
402;56.64522869
403;57.27159756
404;57.74780982
405;58.24134158
406;58.83859195
407;58.53985382
408;58.60649617
409;58.53773843
410;58.74545824
411;58.50368938
412;59.04746511
413;59.74068992
414;59.75132541
415;58.25651119
416;57.88628573
417;57.74591275
418;58.12868221
419;57.72797151
420;56.74447849
421;57.88177062
422;58.45317608
423;57.76777785
424;57.71091186
425;58.09283727
426;57.29965201
427;57.09307883
428;56.2311186
429;55.43772665
430;55.20536364
431;52.84960042
432;53.17230404
433;52.47672896
434;52.41566052
435;53.32976845
436;52.4342018
437;50.58215167
438;49.30852316
439;49.25842024
440;49.44010879
441;49.20748122
442;49.48023131
443;50.06560355
444;49.91479709
445;50.83207185
446;51.06006349
447;50.76617999
448;50.41323018
449;50.76096148
450;51.28261309
451;50.70205755
452;50.64217242
453;48.94318329
454;50.15756744
455;50.55997408
456;49.43552959
457;49.1624195
458;50.53802495
459;50.24767873
460;50.33787368
461;49.58054489
462;49.62132849
463;48.57318001
464;48.7567125
465;47.86882116
466;49.50380345
467;49.57243161
468;50.30416103
469;49.89001408
470;50.52243184
471;51.03257586
472;50.78195229
473;52.0431483
474;53.22260592
475;52.738951
476;51.56740015
477;51.60304104
478;51.92968388
479;52.60970133
480;52.45873433
481;52.14073977
482;54.6070607
483;53.54889161
484;54.43687854
485;55.13334138
486;55.48020899
487;56.3271443
488;57.58516667
489;57.84413707
490;57.08942245
491;56.37951321
492;55.67091111
493;56.0589342
494;56.00280183
495;55.51392105
496;54.64552125
497;53.86410237
498;54.5084742
499;53.45612186
500;52.99167331
501;52.06398837
502;52.23362855
503;52.17478382
504;53.65994804
505;52.50361971
506;51.27922928
507;51.27213963
508;50.72487929
509;48.84232135
510;48.54569292
511;48.04192309
512;48.31566009
513;49.47870713
514;50.05617519
515;48.12722767
516;48.83883498
517;47.03423699
518;46.69749651
519;46.36481352
520;46.7051898
521;46.47558128
522;45.59629921
523;43.66991575
524;42.58826408
525;40.25654364
526;40.7734239
527;39.98969842
528;40.14229101
529;39.58765915
530;39.18088897
531;39.00828155
532;39.65766564
533;38.64976722
534;39.22676266
535;38.64857593
536;36.616841
537;34.67548847
538;34.17256278
539;33.52739648
540;33.32495987
541;33.8137425
542;33.12592789
543;34.32663422
544;34.35660815
545;33.28751933
546;32.72055264
547;32.71598113
548;32.3363955
549;32.50663479
550;32.98139066
551;31.72258699
552;33.02481494
553;32.42776268
554;31.8800981
555;30.93192795
556;30.70352258
557;30.5233809
558;30.56524859
559;30.07812839
560;31.23663371
561;30.60486732
562;30.44220906
563;31.48604267
564;31.29157766
565;30.18436747
566;30.97737856
567;30.78354137
568;31.31205662
569;31.18764779
570;30.7660981
571;29.4712669
572;30.43829265
573;32.30226207
574;32.80430433
575;32.77491106
576;32.82144916
577;31.50355863
578;32.46961645
579;31.48200074
580;31.18813273
581;31.21364693
582;30.62506542
583;29.6505032
584;30.54423535
585;30.67027187
586;29.89511955
587;30.67266613
588;30.64031694
589;30.03151973
590;29.93239933
591;30.57497279
592;29.4890741
593;29.14138586
594;27.35043544
595;27.24904696
596;27.37760907
597;26.60603173
598;26.38751389
599;27.14954281
600;26.18135822
601;25.63793141
602;25.84591094
603;24.58723668
604;23.99573941
605;24.34640022
606;23.98124406
607;23.70983898
608;24.02622378
609;24.34836253
610;24.85571691
611;24.46976201
612;25.0092458
613;25.20163852
614;23.34741012
615;22.88532022
616;23.61169524
617;23.01583839
618;24.3809713
619;24.95447513
620;26.0404155
621;25.73870194
622;26.99192037
623;26.29798479
624;24.91486479
625;26.39355489
626;26.51648407
627;27.5001553
628;27.26437916
629;26.74536698
630;26.97928664
631;26.54815504
632;27.06161904
633;28.23424696
634;28.93490252
635;27.40655991
636;26.61037785
637;26.87743205
638;27.03041507
639;28.22199408
640;29.03434354
641;29.53028375
642;29.55600102
643;29.93060777
644;30.87864035
645;31.48557468
646;32.94085093
647;33.09426926
648;33.79519584
649;34.36037265
650;32.73667292
651;31.87477198
652;33.51776765
653;33.89805523
654;35.27438748
655;35.48597417
656;36.16379228
657;36.87874576
658;38.05947633
659;37.93808873
660;38.67768189
661;39.85701585
662;40.10733985
663;40.38344394
664;40.84296055
665;42.78158309
666;42.34350548
667;41.16879014
668;41.02930738
669;39.18682325
670;39.41692866
671;39.4858346
672;40.11389208
673;38.95256611
674;39.77524475
675;39.62494682
676;39.36598718
677;39.81524652
678;39.78826147
679;40.49233041
680;40.13133083
681;40.60292328
682;40.83680033
683;40.01503314
684;39.85262927
685;38.26124448
686;38.42091039
687;38.79142268
688;39.62191603
689;40.04563146
690;39.02034115
691;37.4609196
692;36.2148664
693;37.02447859
694;37.23501782
695;36.54209948
696;36.70895567
697;34.91138748
698;34.27146959
699;34.32920123
700;33.33035947
701;34.42817248
702;35.33611919
703;34.01794216
704;32.98263262
705;31.55961186
706;32.77490761
707;32.05839631
708;31.336249
709;30.12368509
710;29.92615117
711;28.40100863
712;25.47395025
713;25.37486128
714;25.60957212
715;24.87723995
716;25.24273759
717;24.39064682
718;24.23059338
719;24.57888366
720;25.47624329
721;24.55404256
722;24.11517371
723;23.70595634
724;23.55049686
725;23.06720671
726;23.12937804
727;21.8848519
728;20.96766972
729;20.6251639
730;19.87398792
731;19.48079309
732;18.65847511
733;18.93257211
734;18.63182275
735;17.80408556
736;19.65930409
737;20.69226717
738;21.2294928
739;19.91683719
740;19.12764031
741;19.38760879
742;20.63534194
743;20.88782636
744;19.31375855
745;17.56611738
746;17.7085691
747;17.208556
748;17.74669451
749;17.87259986
750;17.97388625
751;19.44731868
752;20.09671461
753;20.57028657
754;19.65822973
755;20.80196628
756;22.10321605
757;21.4142994
758;21.31526141
759;22.67305399
760;24.24224817
761;23.71164853
762;22.81611884
763;23.86694267
764;23.11825215
765;21.82079606
766;20.6330497
767;19.35518437
768;19.87140412
769;19.94042719
770;20.14080428
771;18.23939473
772;19.72142125
773;17.90001233
774;18.78418288
775;18.93459682
776;17.28272092
777;15.66565655
778;15.73286025
779;16.08553741
780;16.48433172
781;17.34253851
782;18.03283609
783;18.12520978
784;17.73619542
785;17.3006196
786;16.38214883
787;15.04419715
788;13.86927466
789;12.77401453
790;12.97025494
791;12.63842664
792;12.78467284
793;12.94999353
794;13.80856427
795;13.73569496
796;15.26131181
797;14.47423163
798;14.54377874
799;13.03658853
800;13.07577024
801;12.69311292
802;10.27755046
803;8.351924907
804;6.938963542
805;6.953136951
806;6.917827487
807;6.299626881
808;5.805013417
809;5.355404613
810;2.959977404
811;0.886063391
812;0.929972589
813;1.47106694
814;0.374662941
815;0.680230062
816;0.775637987
817;0.658923231
818;-0.345345439
819;-0.535667971
820;-0.461386087
821;-1.635636516
822;-1.265914665
823;-2.759715054
824;-1.844989433
825;-4.518753764
826;-4.574208218
827;-4.772816418
828;-4.233240437
829;-4.15740806
830;-4.758248801
831;-6.026459793
832;-6.900771585
833;-6.536869299
834;-6.422781598
835;-6.290201354
836;-7.688040727
837;-7.767105337
838;-9.041450765
839;-9.717203807
840;-9.130697376
841;-10.44548054
842;-10.84443837
843;-12.10314903
844;-13.92922239
845;-15.54624629
846;-16.24979758
847;-17.44041801
848;-17.33855824
849;-18.31187763
850;-17.85315151
851;-18.40827948
852;-19.05071261
853;-19.1018978
854;-18.23263487
855;-18.45314285
856;-17.76103295
857;-18.90312152
858;-20.32881508
859;-21.23947025
860;-21.11204675
861;-20.51007672
862;-19.75251792
863;-19.97050335
864;-20.32656938
865;-19.70554264
866;-21.21729872
867;-22.2407078
868;-21.75653126
869;-22.15171091
870;-22.8911507
871;-22.78826549
872;-23.17524764
873;-23.32981848
874;-23.8432434
875;-24.23651948
876;-23.30023902
877;-24.09522191
878;-24.49205798
879;-24.63589315
880;-25.8147054
881;-24.56951209
882;-23.37761403
883;-23.16137203
884;-24.40047874
885;-25.19237743
886;-25.63397905
887;-23.37954166
888;-22.06838792
889;-22.17353234
890;-22.07431614
891;-21.57401103
892;-20.68765075
893;-20.84238136
894;-20.8277977
895;-20.36272077
896;-19.65267814
897;-19.62490665
898;-18.66201401
899;-18.95873977
900;-18.63921376
901;-19.04615614
902;-18.96031071
903;-18.99837634
904;-18.76387655
905;-18.95430059
906;-18.32849197
907;-19.65661328
908;-19.89822619
909;-19.54537399
910;-19.11349452
911;-19.43633627
912;-18.98550709
913;-19.22500064
914;-18.53600961
915;-18.70922104
916;-19.16861
917;-18.40205907
918;-18.10093038
919;-18.01294062
920;-17.98754907
921;-18.16055929
922;-18.86724524
923;-18.28883293
924;-18.37524592
925;-18.18328942
926;-18.55775608
927;-19.02268181
928;-18.63367536
929;-18.41805832
930;-18.30730302
931;-17.92546571
932;-20.11531749
933;-21.06408615
934;-21.46453377
935;-21.33301716
936;-20.21620291
937;-20.41059818
938;-21.93856908
939;-23.27396849
940;-22.64928392
941;-22.15507698
942;-24.25992184
943;-24.97890714
944;-24.96206734
945;-24.51751614
946;-24.41892838
947;-25.24760123
948;-25.61434517
949;-26.26954505
950;-25.80286017
951;-25.96652119
952;-26.24946138
953;-26.63372845
954;-26.35735046
955;-26.8971983
956;-26.84847626
957;-27.65979236
958;-27.29191159
959;-26.27321138
960;-26.04113774
961;-25.84968468
962;-25.86999943
963;-26.53364976
964;-26.98329339
965;-27.599264
966;-26.88445623
967;-26.89329966
968;-27.04760932
969;-27.0894076
970;-27.70288907
971;-27.52915609
972;-26.97795804
973;-26.67887067
974;-26.54050184
975;-25.71865295
976;-26.563787
977;-25.88717879
978;-25.70556144
979;-24.94325695
980;-24.77065383
981;-25.38349621
982;-25.80500218
983;-24.92396801
984;-25.07342608
985;-25.62247843
986;-25.33605117
987;-26.42239419
988;-25.9136411
989;-26.03753247
990;-26.35859521
991;-26.01276381
992;-26.02860216
993;-25.60177468
994;-25.64158384
995;-25.06968689
996;-25.03599613
997;-24.6098089
998;-24.03766761
999;-22.81397395
1000;-22.52864255
1001;-22.78934565
1002;-22.47694767
1003;-22.06786026
1004;-21.51724286
1005;-21.91828602
1006;-21.50245283
1007;-22.29912095
1008;-21.59105726
1009;-21.3416145
1010;-21.95330095
1011;-21.89974472
1012;-22.10051262
1013;-20.88463373
1014;-20.36794802
1015;-19.75862238
1016;-19.83615921
1017;-19.86993468
1018;-19.78299741
1019;-20.14404954
1020;-20.32168661
1021;-20.13118019
1022;-20.08325474
1023;-20.58298805
1024;-20.89567838
1025;-21.65591394
1026;-21.52111148
1027;-21.33181342
1028;-22.43770057
1029;-23.11889861
1030;-24.516156
1031;-24.48169789
1032;-24.5190698
1033;-24.03877792
1034;-23.79889612
1035;-23.81908807
1036;-23.00212805
1037;-23.18026657
1038;-22.30888512
1039;-22.79770723
1040;-22.94572446
1041;-22.32408393
1042;-22.98078108
1043;-22.24770529
1044;-22.94861216
1045;-22.6442811
1046;-22.19853162
1047;-20.83466107
1048;-20.41463392
1049;-20.89869593
1050;-21.8199045
1051;-23.06562993
1052;-22.49003258
1053;-22.3275195
1054;-22.06946318
1055;-22.46723777
1056;-22.11570585
1057;-21.78873751
1058;-21.28408978
1059;-21.70081595
1060;-21.75140982
1061;-21.87555966
1062;-22.50106781
1063;-22.30172124
1064;-23.72220227
1065;-24.23293533
1066;-24.79993125
1067;-24.25727809
1068;-24.79098887
1069;-25.50632169
1070;-25.13781751
1071;-24.14310989
1072;-24.11856202
1073;-24.8179654
1074;-24.15352773
1075;-24.00230591
1076;-23.99047956
1077;-24.25713974
1078;-24.30457941
1079;-24.27962177
1080;-22.96228139
1081;-22.87809097
1082;-23.42864591
1083;-22.96748942
1084;-23.05029814
1085;-23.83870553
1086;-23.63895016
1087;-23.92802047
1088;-23.58173285
1089;-23.9675643
1090;-22.74256459
1091;-22.69759315
1092;-22.69171198
1093;-23.14643031
1094;-24.22211978
1095;-24.10053736
1096;-24.33822773
1097;-25.87638616
1098;-28.091089
1099;-29.03907204
1100;-29.47815658
1101;-29.60419745
1102;-29.6725496
1103;-30.8840851
1104;-32.01341838
1105;-32.86466824
1106;-33.36441357
1107;-33.38449915
1108;-34.53925538
1109;-35.28113666
1110;-35.21059288
1111;-35.49954657
1112;-36.01186398
1113;-36.4646836
1114;-37.57731817
1115;-37.76407147
1116;-38.22395501
1117;-38.84920727
1118;-40.11137158
1119;-40.47357199
1120;-40.23525195
1121;-41.12482878
1122;-42.51969651
1123;-43.0682127
1124;-43.30507289
1125;-44.34275786
1126;-44.4267933
1127;-44.92698769
1128;-46.03177207
1129;-46.72562403
1130;-46.89697955
1131;-48.29253565
1132;-48.49407805
1133;-48.47992061
1134;-48.96355852
1135;-49.40877052
1136;-49.72327901
1137;-50.40137826
1138;-51.25419272
1139;-52.2117939
1140;-52.82019456
1141;-54.63578797
1142;-54.92833371
1143;-54.95246743
1144;-55.15979455
1145;-56.00593088
1146;-56.28522312
1147;-56.83537899
1148;-56.15707065
1149;-56.48406762
1150;-57.17918983
1151;-57.36607317
1152;-57.71303477
1153;-56.98663774
1154;-56.46081943
1155;-56.37418617
1156;-55.09110649
1157;-54.7849234
1158;-55.30845621
1159;-54.77993478
1160;-54.47726928
1161;-54.8302328
1162;-54.85383945
1163;-55.25136302
1164;-55.03695776
1165;-54.74178061
1166;-55.22516516
1167;-55.11393233
1168;-55.26017429
1169;-55.27157896
1170;-55.22774242
1171;-55.5064417
1172;-55.52704698
1173;-55.33064947
1174;-55.08948154
1175;-55.19566839
1176;-54.93806921
1177;-55.43869879
1178;-55.24213168
1179;-55.06202678
1180;-54.96027681
1181;-54.80711513
1182;-54.81926935
1183;-54.99541557
1184;-55.24771947
1185;-55.05714549
1186;-55.18046389
1187;-55.09273858
1188;-54.78950927
1189;-54.96001888
1190;-55.29905706
1191;-55.88566668
1192;-55.84456274
1193;-55.87802643
1194;-56.24760684
1195;-55.70268055
1196;-55.18065214
1197;-55.22431847
1198;-55.0350431
1199;-55.89533228
1200;-55.91964339
1201;-55.83675874
1202;-55.39225862
1203;-55.49290408
1204;-56.10156482
1205;-56.84927224
1206;-57.03345768
1207;-58.6021533
1208;-59.04148052
1209;-59.22358325
1210;-59.1548477
1211;-59.69403697
1212;-60.02060435
1213;-60.6340636
1214;-60.73157138
1215;-61.3196725
1216;-61.40483193
1217;-61.32598475
1218;-61.3980437
1219;-61.45253383
1220;-61.53759946
1221;-61.83913309
1222;-61.82555345
1223;-61.94047121
1224;-62.15859177
1225;-62.32112212
1226;-62.45733732
1227;-63.02170621
1228;-63.09644984
1229;-63.09604324
1230;-63.1759504
1231;-63.17789823
1232;-63.43493814
1233;-63.52640265
1234;-63.48515626
1235;-63.52337638
1236;-63.75283891
1237;-63.65941333
1238;-63.83693811
1239;-64.02562243
1240;-64.08403536
1241;-64.21443194
1242;-63.98825289
1243;-64.07163184
1244;-64.37304453
1245;-64.73944138
1246;-65.12614131
1247;-65.69912545
1248;-65.61033583
1249;-66.09362423
1250;-66.08347847
1251;-66.03639696
1252;-66.30039814
1253;-66.54214075
1254;-66.65756675
1255;-66.76998355
1256;-66.63530318
1257;-66.80544316
1258;-66.84248229
1259;-66.81933434
1260;-66.71758806
1261;-67.00694665
1262;-66.79092458
1263;-66.28921869
1264;-66.4004662
1265;-66.56574223
1266;-66.6021687
1267;-67.0176241
1268;-66.99784434
1269;-67.13759483
1270;-67.35328984
1271;-67.25158413
1272;-66.99279987
1273;-67.05514615
1274;-67.02710226
1275;-67.24582632
1276;-67.35462346
1277;-67.45069502
1278;-67.45862028
1279;-67.49427137
1280;-67.57125266
1281;-67.69170424
1282;-67.62937675
1283;-67.53197417
1284;-67.12756549
1285;-67.21450762
1286;-67.26928185
1287;-67.52260772
1288;-67.91801333
1289;-68.04789775
1290;-68.36298661
1291;-68.48031538
1292;-68.39048269
1293;-68.56639816
1294;-68.66915714
1295;-68.37197385
1296;-68.66185514
1297;-68.82640223
1298;-68.93512994
1299;-69.06657389
1300;-68.58940756
1301;-68.63602842
1302;-68.4307633
1303;-68.29886238
1304;-68.70615873
1305;-68.578648
1306;-68.32670156
1307;-68.45729241
1308;-68.3138763
1309;-68.44300251
1310;-68.51633371
1311;-68.64094386
1312;-68.66070027
1313;-68.61751168
1314;-69.36870858
1315;-69.55381255
1316;-69.04692258
1317;-69.10496528
1318;-68.28967664
1319;-68.27951744
1320;-68.43674164
1321;-68.44857839
1322;-68.76433004
1323;-68.78220336
1324;-68.9699884
1325;-68.89776959
1326;-68.71647104
1327;-69.04536476
1328;-68.76640662
1329;-68.74117543
1330;-69.02366397
1331;-68.99750726
1332;-69.31038094
1333;-69.54026231
1334;-69.71433899
1335;-70.00084452
1336;-69.83602254
1337;-69.93925891
1338;-70.03337145
1339;-69.66861726
1340;-69.88344616
1341;-70.00107628
1342;-70.14107924
1343;-70.29699599
1344;-70.18638163
1345;-70.23203517
1346;-70.53770842
1347;-70.54329032
1348;-70.31290717
1349;-70.2715366
1350;-70.1742167
1351;-70.7268011
1352;-70.45860398
1353;-70.56355659
1354;-70.54155078
1355;-70.4235416
1356;-70.58267223
1357;-70.90619895
1358;-70.92773671
1359;-70.78296321
1360;-70.13068364
1361;-69.67958907
1362;-69.78814226
1363;-69.92984238
1364;-70.0728664
1365;-69.79415133
1366;-69.42679486
1367;-69.84619886
1368;-69.85561169
1369;-70.54302622
1370;-70.55780179
1371;-70.63077698
1372;-70.65298035
1373;-70.63924028
1374;-70.99983907
1375;-70.80889759
1376;-70.27825729
1377;-70.5816063
1378;-70.34641589
1379;-70.52328772
1380;-70.47461634
1381;-69.87214054
1382;-70.15210229
1383;-70.09026125
1384;-70.07932737
1385;-70.21612015
1386;-70.42174193
1387;-70.49344514
1388;-70.38820593
1389;-70.32870843
1390;-70.56499323
1391;-70.37644262
1392;-70.45632162
1393;-70.2873263
1394;-70.20572371
1395;-70.04357939
1396;-69.9948232
1397;-70.13076084
1398;-70.07601697
1399;-70.16514636
1400;-70.20402638
1401;-70.35625961
1402;-70.20805714
1403;-70.24871451
1404;-70.60036438
1405;-70.82118212
1406;-70.89098114
1407;-70.86704749
1408;-70.94515006
1409;-70.96176527
1410;-71.27316148
1411;-71.78514555
1412;-72.3910475
1413;-72.45812056
1414;-72.47864178
1415;-72.74236512
1416;-72.7577171
1417;-73.04734606
1418;-73.2579053
1419;-73.04559496
1420;-72.970257
1421;-72.98087331
1422;-72.56311033
1423;-72.65447945
1424;-72.71456639
1425;-72.53389014
1426;-72.85469051
1427;-73.46236051
1428;-73.22950673
1429;-73.43634341
1430;-73.34276489
1431;-73.22677227
1432;-73.84781668
1433;-73.00695237
1434;-72.69991603
1435;-72.43752161
1436;-72.4452526
1437;-72.41127654
1438;-72.64641701
1439;-72.68576511
1440;-72.74768257
1441;-72.75323314
1442;-72.95086028
1443;-72.89001011
1444;-72.87310026
1445;-72.89523138
1446;-73.14235379
1447;-73.09948178
1448;-73.08322154
1449;-73.05203428
1450;-73.38410589
1451;-73.32250381
1452;-73.08674246
1453;-73.08612536
1454;-73.29434891
1455;-73.10810773
1456;-72.9468972
1457;-73.14240138
1458;-73.03616492
1459;-72.87697516
1460;-72.90630342
1461;-72.63727413
1462;-72.64795152
1463;-72.53978524
1464;-72.48473541
1465;-72.63033311
1466;-72.57135278
1467;-72.76812178
1468;-72.71100381
1469;-72.53773886
1470;-72.78861048
1471;-72.91449984
1472;-73.02135068
1473;-73.39675554
1474;-73.37778483
1475;-73.28038906
1476;-73.44067971
1477;-73.3098364
1478;-73.44329823
1479;-73.45079602
1480;-73.52769133
1481;-73.83257712
1482;-73.80798635
1483;-73.67427948
1484;-74.24192823
1485;-74.67311676
1486;-74.97663604
1487;-74.88045815
1488;-74.93100777
1489;-74.71121052
1490;-74.96699704
1491;-74.91779073
1492;-74.72853791
1493;-74.59388405
1494;-74.51101922
1495;-74.57892596
1496;-74.76338484
1497;-75.0150018
1498;-75.29510088
1499;-75.19247939
1500;-75.06072
1501;-74.7241283
1502;-74.84798756
1503;-74.95145975
1504;-75.00158828
1505;-75.15566911
1506;-75.29876558
1507;-75.3631348
1508;-75.18042196
1509;-75.24661026
1510;-75.34186304
1511;-75.22674213
1512;-75.58059331
1513;-75.71937765
1514;-75.96217417
1515;-76.00349667
1516;-76.01120297
1517;-76.02266073
1518;-75.9671157
1519;-75.77036294
1520;-75.75691353
1521;-75.8326652
1522;-75.82598073
1523;-75.83276768
1524;-75.77711022
1525;-75.8734404
1526;-75.85044731
1527;-75.90368631
1528;-75.79915838
1529;-75.78427256
1530;-75.79194199
1531;-75.6459777
1532;-75.56493683
1533;-75.90811684
1534;-76.01857932
1535;-76.24014341
1536;-76.16743998
1537;-76.04747896
1538;-76.18337951
1539;-76.33972322
1540;-76.5300649
1541;-76.52376325
1542;-76.54466786
1543;-76.88917881
1544;-76.96492427
1545;-77.0531003
1546;-76.97719129
1547;-76.60908461
1548;-76.59238301
1549;-76.51517617
1550;-76.41118303
1551;-76.52589955
1552;-76.84779386
1553;-76.68004786
1554;-77.04554891
1555;-77.23246803
1556;-77.18154269
1557;-77.16344128
1558;-77.18553511
1559;-77.15159711
1560;-77.20668908
1561;-77.19468036
1562;-77.20826049
1563;-76.86909341
1564;-76.95640257
1565;-77.01701604
1566;-77.12881739
1567;-77.15467424
1568;-76.99885585
1569;-76.79647757
1570;-76.871741
1571;-76.63941682
1572;-76.29033293
1573;-76.27591471
1574;-76.14917289
1575;-76.25305834
1576;-76.14112484
1577;-76.18175785
1578;-76.16208671
1579;-76.25065091
1580;-76.27708853
1581;-76.24944142
1582;-76.33583132
1583;-76.11964009
1584;-76.01544721
1585;-75.82273989
1586;-75.75437845
1587;-75.58917206
1588;-75.73249699
1589;-75.60121186
1590;-75.61792188
1591;-75.72193017
1592;-75.56264185
1593;-75.21459786
1594;-75.36975043
1595;-75.3765666
1596;-75.36141672
1597;-75.09089128
1598;-75.24201393
1599;-75.08803859
1600;-75.01298222
1601;-75.06689656
1602;-74.98745263
1603;-74.76028288
1604;-74.93971448
1605;-74.84821514
1606;-74.56613687
1607;-74.50843926
1608;-74.32868671
1609;-74.36917891
1610;-74.18981456
1611;-74.31975412
1612;-74.37952181
1613;-74.65952985
1614;-75.02183673
1615;-75.03435805
1616;-74.66932032
1617;-74.59862544
1618;-74.62657185
1619;-74.93577721
1620;-75.16435373
1621;-74.95075972
1622;-75.05858224
1623;-75.31836524
1624;-75.17663507
1625;-75.10315781
1626;-74.66091545
1627;-74.57398323
1628;-74.29502747
1629;-74.21956591
1630;-74.28688346
1631;-73.94369401
1632;-73.90413644
1633;-73.7518291
1634;-73.99279887
1635;-74.09980211
1636;-74.13770441
1637;-74.16208887
1638;-74.24117601
1639;-74.24787701
1640;-74.1985776
1641;-74.05907452
1642;-73.99195511
1643;-73.8531594
1644;-74.20325572
1645;-73.95251391
1646;-73.73599182
1647;-73.57718612
1648;-73.90114796
1649;-73.96071252
1650;-73.9175605
1651;-73.88369705
1652;-74.01134945
1653;-74.08379574
1654;-74.16755921
1655;-74.23522946
1656;-74.29088527
1657;-74.54695948
1658;-74.34476359
1659;-74.40068598
1660;-74.3850537
1661;-74.68005768
1662;-74.55127245
1663;-74.54217903
1664;-73.9601487
1665;-73.96638436
1666;-73.45824489
1667;-74.0167099
1668;-74.03507406
1669;-74.0273219
1670;-73.93961094
1671;-73.89041689
1672;-74.25267935
1673;-74.20108901
1674;-74.06250617
1675;-74.12032978
1676;-74.27229435
1677;-74.60439486
1678;-74.84919479
1679;-75.32805188
1680;-75.34599408
1681;-75.4177575
1682;-75.80500051
1683;-75.71565015
1684;-75.80901556
1685;-75.78361897
1686;-75.70134882
1687;-75.59272942
1688;-75.68056009
1689;-75.54396199
1690;-75.6760793
1691;-75.65534029
1692;-75.65939738
1693;-75.75458099
1694;-75.83849397
1695;-76.08380851
1696;-76.03058787
1697;-76.01271756
1698;-75.99637298
1699;-75.99133367
1700;-76.0540401
1701;-76.1020528
1702;-76.1613684
1703;-76.16009155
1704;-76.31266426
1705;-76.43381555
1706;-76.08374234
1707;-75.79926353
1708;-75.88528793
1709;-76.21051138
1710;-76.28733528
1711;-76.3443014
1712;-76.09049462
1713;-76.07796254
1714;-76.03159868
1715;-76.25339504
1716;-76.06614367
1717;-76.23680593
1718;-75.79812331
1719;-75.85602582
1720;-75.64047397
1721;-75.63721604
1722;-75.79451478
1723;-75.84107089
1724;-76.04424415
1725;-75.66649694
1726;-75.83454443
1727;-75.69055168
1728;-75.61207083
1729;-75.31662844
1730;-75.15400264
1731;-74.89089233
1732;-74.84075333
1733;-74.98585288
1734;-75.18125929
1735;-75.29070394
1736;-75.32388985
1737;-75.28469779
1738;-75.56514652
1739;-75.43371764
1740;-75.79761234
1741;-75.60327725
1742;-75.53859797
1743;-75.39291572
1744;-75.47082573
1745;-75.69553135
1746;-75.54117023
1747;-75.61305298
1748;-75.85417123
1749;-76.11079874
1750;-76.16862279
1751;-76.40746789
1752;-76.43085281
1753;-76.6825447
1754;-76.54800472
1755;-76.49262118
1756;-76.20804236
1757;-76.35437591
1758;-76.4608697
1759;-76.36962386
1760;-76.27728686
1761;-76.38902796
1762;-76.220703
1763;-76.44148365
1764;-76.33159177
1765;-76.67220145
1766;-76.90002822
1767;-76.81238101
1768;-77.17879961
1769;-77.44364787
1770;-77.37113564
1771;-77.4105186
1772;-77.49114881
1773;-77.39726091
1774;-77.34787751
1775;-77.38619406
1776;-78.0217461
1777;-77.87431345
1778;-78.11156205
1779;-78.17784512
1780;-78.31875691
1781;-78.2090561
1782;-78.42015505
1783;-78.40621319
1784;-78.16752427
1785;-78.31538704
1786;-78.44638134
1787;-78.40475214
1788;-78.55380105
1789;-78.37052108
1790;-78.42386716
1791;-78.29908367
1792;-78.22095466
1793;-78.3547219
1794;-78.48845016
1795;-78.27881145
1796;-78.10283368
1797;-78.14889249
1798;-78.41410377
1799;-78.22101183
1800;-77.83523075
1801;-77.75764978
1802;-77.42080921
1803;-77.45700497
1804;-77.30881095
1805;-77.38722787
1806;-77.40104435
1807;-77.57040428
1808;-77.66297983
1809;-77.71435957
1810;-77.82689169
1811;-77.77855379
1812;-77.43970792
1813;-77.88880657
1814;-77.88372181
1815;-78.15903366
1816;-77.97721913
1817;-78.16134516
1818;-78.3345426
1819;-78.23431153
1820;-78.00670665
1821;-78.05386995
1822;-78.05922276
1823;-77.79560347
1824;-77.64781157
1825;-77.534927
1826;-77.53964413
1827;-77.27339254
1828;-77.4773114
1829;-77.43615214
1830;-77.7104719
1831;-77.30733205
1832;-77.5658082
1833;-77.7404203
1834;-77.89213862
1835;-77.77889246
1836;-77.33682873
1837;-77.16538757
1838;-77.06804703
1839;-77.07086902
1840;-77.04740535
1841;-77.09135475
1842;-76.93269292
1843;-77.12579237
1844;-77.22489691
1845;-77.07758857
1846;-77.26069822
1847;-77.19847546
1848;-76.98888624
1849;-76.58429028
1850;-76.67624235
1851;-77.07239986
1852;-77.25143914
1853;-77.06971394
1854;-76.83123032
1855;-76.96691489
1856;-77.21611866
1857;-77.26152115
1858;-77.16018909
1859;-77.13704081
1860;-77.1887537
1861;-76.99445927
1862;-77.09679708
1863;-77.44259209
1864;-76.99235785
1865;-76.7825734
1866;-76.70600015
1867;-76.70859311
1868;-76.52564641
1869;-76.57343694
1870;-76.48327929
1871;-76.46613461
1872;-76.3167955
1873;-76.32927858
1874;-76.58179651
1875;-77.02217273
1876;-76.67218865
1877;-76.7124444
1878;-76.89796049
1879;-76.84143098
1880;-76.58882877
1881;-76.33983328
1882;-76.99723496
1883;-76.85635765
1884;-76.65735999
1885;-76.59850381
1886;-76.56126336
1887;-76.9764965
1888;-76.65001168
1889;-76.67441778
1890;-76.6514977
1891;-76.72185129
1892;-76.76905196
1893;-76.89002765
1894;-76.96403849
1895;-76.90350828
1896;-77.16660764
1897;-76.78683102
1898;-76.8905341
1899;-76.92523042
1900;-77.02095654
1901;-76.99921056
1902;-76.97893403
1903;-76.83262909
1904;-77.04999177
1905;-77.20193525
1906;-76.96734977
1907;-76.86818218
1908;-76.62234893
1909;-76.84060822
1910;-76.86930533
1911;-76.95342929
1912;-76.80690663
1913;-76.7934655
1914;-76.39767947
1915;-76.48421124
1916;-76.87032198
1917;-76.81283135
1918;-76.35214847
1919;-76.38348816
1920;-76.24643069
1921;-76.31495681
1922;-76.5892191
1923;-76.47232556
1924;-76.55537728
1925;-76.22445828
1926;-76.11807568
1927;-76.4992786
1928;-76.43171017
1929;-76.40835785
1930;-76.2772115
1931;-76.57192032
1932;-76.70802676
1933;-76.47586143
1934;-76.32909029
1935;-76.29329383
1936;-76.21215885
1937;-76.16835648
1938;-76.12290922
1939;-76.52059362
1940;-76.65327199
1941;-76.81953623
1942;-76.92505539
1943;-76.53737546
1944;-76.57065459
1945;-76.62458239
1946;-76.55859678
1947;-76.54212308
1948;-76.98093819
1949;-77.11981675
1950;-77.3218747
1951;-77.66249159
1952;-77.79058547
1953;-77.76494198
1954;-78.00994698
1955;-78.12700793
1956;-78.33585034
1957;-78.1993221
1958;-77.9374721
1959;-77.8089811
1960;-77.73494786
1961;-77.73971213
1962;-77.60120143
1963;-77.77458298
1964;-77.81418902
1965;-78.03319415
1966;-77.8474768
1967;-77.53891237
1968;-77.5193234
1969;-77.75671092
1970;-77.38643782
1971;-77.36201271
1972;-77.10609972
1973;-76.96926246
1974;-77.50204586
1975;-77.41507211
1976;-77.87273353
1977;-77.73209153
1978;-77.87680276
1979;-78.06157181
1980;-78.36613596
1981;-78.57599452
1982;-78.46657445
1983;-78.25574476
1984;-78.23294023
1985;-78.32867783
1986;-78.45833234
1987;-78.44802861
1988;-78.67484879
1989;-78.6106493
1990;-78.24489033
1991;-78.05864177
1992;-77.82218737
1993;-77.81461597
1994;-78.43716092
1995;-78.42758318
1996;-78.37019982
1997;-78.62615981
1998;-78.70972377
1999;-78.39412001
2000;-78.19355269
2001;-78.24363107
2002;-78.05563098
2003;-77.92597284
2004;-78.12607391
2005;-77.91717824
2006;-77.97529457
2007;-77.77345332
2008;-77.83672629
2009;-78.10459298
2010;-78.72090058
2011;-78.73444696
2012;-78.94856138
2013;-78.85222882
2014;-79.01909561
2015;-79.31313987
2016;-79.37834477
2017;-79.63659005
2018;-79.67010959
2019;-79.67205463
2020;-80.00370416
2021;-80.11465329
2022;-80.12110221
2023;-80.23657644
2024;-80.32654948
2025;-80.07857078
2026;-79.97703873
2027;-79.89253323
2028;-80.01063765
2029;-79.79794638
2030;-79.62916863
2031;-79.28528503
2032;-79.36532672
2033;-79.64720417
2034;-79.97691307
2035;-80.28756017
2036;-80.20929669
2037;-80.21031839
2038;-80.20754979
2039;-80.47967686
2040;-80.56869751
2041;-81.15385861
2042;-81.27562949
2043;-81.33253408
2044;-81.42784546
2045;-80.92603858
2046;-80.73758527
2047;-80.68823057
2048;-80.59478831
2049;-80.37363963
2050;-80.32012842
2051;-80.34912257
2052;-80.10384326
2053;-80.16911479
2054;-80.29333008
2055;-80.08492652
2056;-80.22216284
2057;-79.89662378
2058;-79.89858014
2059;-80.09391151
2060;-79.94966209
2061;-79.73007846
2062;-79.46855583
2063;-79.2984128
2064;-79.57619271
2065;-79.58109487
2066;-79.38259337
2067;-79.47425933
2068;-79.28748521
2069;-79.46144268
2070;-79.63361914
2071;-79.55288625
2072;-79.67177308
2073;-79.70068074
2074;-79.7461993
2075;-79.6125355
2076;-79.63238707
2077;-79.90264437
2078;-79.76440716
2079;-79.60126461
2080;-79.74111233
2081;-79.82050769
2082;-79.80527332
2083;-79.81298909
2084;-79.70706707
2085;-79.60203479
2086;-79.48511445
2087;-79.82513741
2088;-79.60170289
2089;-79.64803961
2090;-79.55198966
2091;-79.71178156
2092;-79.47336756
2093;-79.43899467
2094;-79.46829506
2095;-79.36340985
2096;-79.5699478
2097;-79.71995003
2098;-79.89506689
2099;-79.86000617
2100;-79.92762325
2101;-80.25967567
2102;-80.32492966
2103;-80.53679933
2104;-80.13065448
2105;-80.05942548
2106;-79.83221315
2107;-79.77361516
2108;-79.71413748
2109;-79.83651462
2110;-79.57542083
2111;-79.55808783
2112;-79.43134891
2113;-79.91716614
2114;-79.6860283
2115;-79.14750552
2116;-79.23922953
2117;-79.27137654
2118;-79.03480654
2119;-79.44480016
2120;-79.38573981
2121;-79.24274361
2122;-79.35448043
2123;-79.55424705
2124;-79.60235002
2125;-79.70351845
2126;-79.99224039
2127;-80.1481196
2128;-80.03969518
2129;-80.2655057
2130;-80.20338104
2131;-80.3227629
2132;-80.32184243
2133;-80.52729192
2134;-80.50232602
2135;-80.48033394
2136;-80.3818132
2137;-80.47483904
2138;-80.05515245
2139;-80.50599939
2140;-80.67665258
2141;-80.53342276
2142;-80.49328979
2143;-80.29301294
2144;-80.03992301
2145;-80.04098231
2146;-80.24634098
2147;-80.24810469
2148;-80.27011182
2149;-79.97111904
2150;-80.20275844
2151;-80.54805086
2152;-80.64867721
2153;-80.41649312
2154;-80.12644445
2155;-80.45627838
2156;-80.79927305
2157;-81.11311468
2158;-81.0134241
2159;-81.49211267
2160;-81.69323573
2161;-81.89444781
2162;-82.07043403
2163;-82.40149523
2164;-82.36525872
2165;-82.14154683
2166;-82.8894318
2167;-82.86316946
2168;-82.62329272
2169;-82.94462467
2170;-82.90472737
2171;-83.01697049
2172;-83.12249018
2173;-82.81897855
2174;-82.72180853
2175;-82.82613208
2176;-83.11481194
2177;-82.90352859
2178;-82.88434429
2179;-82.97187401
2180;-82.97507615
2181;-83.20335628
2182;-83.20857081
2183;-83.10153222
2184;-82.88339601
2185;-83.05795429
2186;-83.01443629
2187;-83.21222856
2188;-82.5956289
2189;-83.02982122
2190;-83.11387818
2191;-83.28770832
2192;-83.39879594
2193;-83.15640952
2194;-83.25359833
2195;-83.77630672
2196;-83.94498749
2197;-83.9022659
2198;-83.79838963
2199;-83.77811314
2200;-84.1271759
2201;-84.12781757
2202;-83.8937352
2203;-83.9281411
2204;-83.97301483
2205;-84.27587036
2206;-84.35625109
2207;-84.28535472
2208;-84.45975059
2209;-84.74362518
2210;-84.78475484
2211;-84.86464393
2212;-84.78460452
2213;-84.72329898
2214;-84.73436016
2215;-84.89368102
2216;-85.5055823
2217;-85.25045711
2218;-85.35273704
2219;-85.5671987
2220;-85.62288967
2221;-85.37847429
2222;-85.16331849
2223;-85.25448183
2224;-85.45872381
2225;-85.69038269
2226;-85.75342869
2227;-85.76105374
2228;-86.04407064
2229;-86.11487665
2230;-86.12486765
2231;-86.00804194
2232;-86.08324696
2233;-86.06465085
2234;-86.03734051
2235;-86.28990931
2236;-86.12117531
2237;-86.07151753
2238;-85.82573864
2239;-86.28661363
2240;-86.05026975
2241;-85.88520316
2242;-85.60639596
2243;-85.54150264
2244;-85.65075688
2245;-85.91205452
2246;-85.8331859
2247;-85.48975
2248;-85.32196976
2249;-85.65862998
2250;-85.78863145
2251;-85.80503212
2252;-85.79231763
2253;-85.990151
2254;-85.87427901
2255;-85.86204813
2256;-85.92487326
2257;-85.94808985
2258;-85.82930916
2259;-85.33390866
2260;-85.41892715
2261;-85.4537032
2262;-85.38454832
2263;-85.54966309
2264;-85.55788396
2265;-85.55225998
2266;-85.31621183
2267;-84.94613463
2268;-85.13685421
2269;-85.09152714
2270;-85.16881248
2271;-84.99300153
2272;-85.34570005
2273;-85.30950223
2274;-85.29287828
2275;-85.46987744
2276;-85.35540094
2277;-85.29504139
2278;-85.08865804
2279;-85.0303399
2280;-84.75655292
2281;-84.67534072
2282;-84.65972345
2283;-84.35282484
2284;-84.25654556
2285;-84.44153986
2286;-84.22272221
2287;-84.0865469
2288;-84.06158493
2289;-84.37152136
2290;-84.57419616
2291;-84.34650672
2292;-84.43602975
2293;-84.69061217
2294;-84.74433052
2295;-84.89344898
2296;-84.80878127
2297;-85.03944868
2298;-85.46520105
2299;-85.5087879
2300;-85.57950737
2301;-85.62263507
2302;-85.6638052
2303;-85.67945675
2304;-85.66363448
2305;-85.58506663
2306;-85.76598182
2307;-85.66928551
2308;-85.63297863
2309;-85.52852047
2310;-86.05934033
2311;-85.95686932
2312;-85.75408855
2313;-85.71565809
2314;-85.79800599
2315;-86.03246243
2316;-85.85861786
2317;-85.99190756
2318;-86.45536549
2319;-86.34547396
2320;-86.23650338
2321;-86.29978566
2322;-86.26866338
2323;-86.29637381
2324;-86.30047707
2325;-86.35699653
2326;-86.40063134
2327;-86.55587395
2328;-86.47982437
2329;-86.64843338
2330;-86.5791257
2331;-86.33615669
2332;-86.57585386
2333;-86.75957288
2334;-87.29303263
2335;-87.36500688
2336;-87.42517008
2337;-87.61411658
2338;-87.48313808
2339;-87.30700405
2340;-87.31954302
2341;-87.34871704
2342;-87.88486242
2343;-87.82284578
2344;-87.77029629
2345;-87.78636299
2346;-87.72798498
2347;-87.88233413
2348;-87.62053782
2349;-87.32573882
2350;-87.44528702
2351;-87.33742589
2352;-87.10219365
2353;-86.92273765
2354;-86.89607019
2355;-87.09770823
2356;-87.10586172
2357;-87.37626365
2358;-87.37066312
2359;-87.52948845
2360;-87.87869454
2361;-87.74466654
2362;-87.62187533
2363;-87.63558434
2364;-87.54022356
2365;-87.35393997
2366;-87.2232108
2367;-87.27862908
2368;-87.23385592
2369;-87.41043247
2370;-87.41218611
2371;-87.24860183
2372;-87.29903897
2373;-87.52592307
2374;-87.3291715
2375;-87.60775191
2376;-87.55913532
2377;-87.41167847
2378;-86.92510898
2379;-87.15110424
2380;-86.90923651
2381;-86.68561883
2382;-86.91668696
2383;-86.63787034
2384;-86.49034994
2385;-86.01657794
2386;-86.33043656
2387;-86.04087582
2388;-85.92534157
2389;-86.17442121
2390;-86.70924815
2391;-86.39399988
2392;-86.25352827
2393;-86.17622721
2394;-86.41864797
2395;-86.29496356
2396;-86.21868432
2397;-86.19136363
2398;-86.3139623
2399;-86.59208569
2400;-86.82077372
2401;-86.92104033
2402;-86.87984483
2403;-86.98737336
2404;-86.96700925
2405;-86.75692642
2406;-86.71609217
2407;-86.75858429
2408;-86.64384463
2409;-86.63236588
2410;-86.6409957
2411;-86.42352754
2412;-86.33210369
2413;-86.19365288
2414;-86.18960539
2415;-86.36909047
2416;-86.34670476
2417;-86.32634986
2418;-86.42332088
2419;-86.48651925
2420;-85.8697129
2421;-85.87091064
2422;-85.94643698
2423;-85.85799398
2424;-85.49435121
2425;-85.60286304
2426;-85.55945063
2427;-85.72775589
2428;-85.61694742
2429;-85.97139202
2430;-85.80934517
2431;-85.78252437
2432;-85.82574704
2433;-85.94496552
2434;-86.14903929
2435;-86.28335947
2436;-86.53368367
2437;-86.21387854
2438;-86.43815175
2439;-86.27839891
2440;-86.30842312
2441;-85.80219186
2442;-85.95503623
2443;-86.12075826
2444;-85.96612221
2445;-86.03534516
2446;-86.16972705
2447;-86.19469754
2448;-86.60274123
2449;-86.63058378
2450;-86.64021663
2451;-86.52869524
2452;-86.58657572
2453;-86.71396201
2454;-86.73418354
2455;-86.83087409
2456;-87.10059907
2457;-86.94430079
2458;-86.93229733
2459;-87.03706972
2460;-87.51225165
2461;-87.47686199
2462;-87.42457255
2463;-87.75683036
2464;-88.0811341
2465;-88.35663558
2466;-88.30724309
2467;-88.44861153
2468;-88.26787776
2469;-88.39166223
2470;-88.19480333
2471;-88.64922031
2472;-88.54368956
2473;-88.50638012
2474;-88.6038718
2475;-89.05490766
2476;-88.99672331
2477;-89.23174867
2478;-89.07262299
2479;-89.24417643
2480;-89.28919848
2481;-89.52080448
2482;-89.88128055
2483;-89.94733039
2484;-90.01676428
2485;-90.10559901
2486;-90.04893276
2487;-90.08245004
2488;-90.26257999
2489;-90.48781373
2490;-90.6248185
2491;-90.41856663
2492;-90.90014541
2493;-91.01076816
2494;-90.72285107
2495;-90.90212323
2496;-90.58050356
2497;-90.71789583
2498;-90.99032913
2499;-90.93257444
2500;-90.71476793
2501;-90.49871447
2502;-90.59296097
2503;-90.49030227
2504;-90.39153743
2505;-90.12375788
2506;-90.35820491
2507;-90.51117747
2508;-90.43814486
2509;-90.33352216
2510;-90.32190518
2511;-89.90166558
2512;-89.89533515
2513;-90.05323708
2514;-89.83864892
2515;-89.78112589
2516;-89.82222702
2517;-89.91942186
2518;-90.01549254
2519;-90.22664737
2520;-90.14931838
2521;-90.38764925
2522;-90.36784122
2523;-90.51349367
2524;-90.70443065
2525;-90.63016785
2526;-90.71404059
2527;-90.66680318
2528;-90.66030518
2529;-90.8491778
2530;-90.99725337
2531;-91.2637322
2532;-91.29143873
2533;-91.21080892
2534;-91.49045482
2535;-91.20687644
2536;-91.29486741
2537;-91.44069304
2538;-91.35808245
2539;-91.43706599
2540;-91.5625088
2541;-91.70378775
2542;-91.3740359
2543;-91.11198217
2544;-91.07345
2545;-91.26935968
2546;-91.37239008
2547;-91.31521899
2548;-91.1427532
2549;-90.94269966
2550;-90.83243254
2551;-90.83549125
2552;-91.10803469
2553;-91.21576498
2554;-91.16092098
2555;-91.23542097
2556;-91.49706842
2557;-91.14518866
2558;-91.05002425
2559;-91.22367828
2560;-91.68237938
2561;-91.62091777
2562;-91.71687862
2563;-91.59351981
2564;-91.79614821
2565;-91.97244984
2566;-92.10778751
2567;-91.90606883
2568;-91.86199131
2569;-92.21268373
2570;-92.28282866
2571;-92.2714782
2572;-92.49887202
2573;-92.47427072
2574;-92.55858967
2575;-92.87366142
2576;-92.94488983
2577;-92.64872541
2578;-92.82218574
2579;-92.8995981
2580;-92.52905983
2581;-92.53600234
2582;-92.41636962
2583;-92.42551322
2584;-92.631858
2585;-92.46201177
2586;-92.87099497
2587;-92.85423486
2588;-92.91486707
2589;-92.92013864
2590;-92.97852818
2591;-93.12908676
2592;-93.22893466
2593;-93.74038567
2594;-93.63861476
2595;-93.92841645
2596;-94.32905502
2597;-94.40793712
2598;-94.39878239
2599;-94.35132048
2600;-94.5738503
2601;-94.6169796
2602;-94.5857383
2603;-94.57855588
2604;-94.42443748
2605;-94.6222543
2606;-94.61626883
2607;-94.97994301
2608;-95.19638435
2609;-95.02010751
2610;-94.73125779
2611;-94.34317322
2612;-94.61391906
2613;-94.80062738
2614;-94.84385937
2615;-94.77312416
2616;-94.55331284
2617;-94.39888624
2618;-94.5498212
2619;-94.83538686
2620;-94.58292116
2621;-94.88776092
2622;-94.97192051
2623;-94.94024133
2624;-95.14220507
2625;-95.16997268
2626;-94.96687578
2627;-94.68280375
2628;-94.85078982
2629;-95.00501361
2630;-94.72260628
2631;-94.94954937
2632;-94.79846963
2633;-94.70865391
2634;-94.87134081
2635;-94.82695389
2636;-94.70683768
2637;-94.5526569
2638;-94.65227304
2639;-94.32327129
2640;-94.44167605
2641;-94.39801526
2642;-94.14202148
2643;-94.21977793
2644;-94.18949039
2645;-94.71013519
2646;-94.48516111
2647;-94.30770281
2648;-94.34686495
2649;-94.43031686
2650;-94.40346981
2651;-94.21866188
2652;-94.08845319
2653;-94.26348775
2654;-94.22394004
2655;-94.29856307
2656;-94.33987197
2657;-94.26178385
2658;-94.19934053
2659;-94.28857599
2660;-94.47960466
2661;-94.67587989
2662;-94.75758344
2663;-94.75169602
2664;-94.68231325
2665;-94.83997053
2666;-94.61320934
2667;-94.60735373
2668;-94.64187198
2669;-94.6510457
2670;-94.52326781
2671;-94.53235221
2672;-94.45158571
2673;-94.52105591
2674;-94.48660079
2675;-94.51472705
2676;-94.60074191
2677;-94.62990182
2678;-94.83629857
2679;-94.85073826
2680;-95.01042677
2681;-95.12170175
2682;-95.38633488
2683;-95.53262678
2684;-95.57995827
2685;-95.46749312
2686;-95.15395877
2687;-95.37108752
2688;-95.31558397
2689;-95.23769427
2690;-95.46127731
2691;-95.32666959
2692;-95.33574848
2693;-95.18576867
2694;-94.93686565
2695;-95.0584226
2696;-94.39763535
2697;-94.33918513
2698;-94.2780488
2699;-94.20241661
2700;-94.48034726
2701;-94.38579544
2702;-94.75052514
2703;-94.95559165
2704;-94.97483618
2705;-94.52032893
2706;-94.60959405
2707;-94.31371482
2708;-94.45507575
2709;-94.41022181
2710;-94.30718501
2711;-94.00783475
2712;-93.95349095
2713;-94.33296268
2714;-94.00627366
2715;-94.12826588
2716;-94.31059054
2717;-94.35626443
2718;-94.2033358
2719;-94.39751656
2720;-94.38654322
2721;-94.07766949
2722;-93.82865053
2723;-93.70044008
2724;-93.76742012
2725;-93.52593799
2726;-93.36900916
2727;-93.30357731
2728;-93.23990719
2729;-93.31897603
2730;-93.30285105
2731;-92.73221687
2732;-92.40683134
2733;-92.00125949
2734;-92.02659338
2735;-92.01235734
2736;-91.68459367
2737;-91.34880335
2738;-91.26817608
2739;-91.46530498
2740;-91.43758309
2741;-91.54341944
2742;-91.41859268
2743;-91.33653503
2744;-91.0823513
2745;-91.3525609
2746;-91.47534192
2747;-91.49716173
2748;-91.75817131
2749;-91.7297194
2750;-91.61551678
2751;-91.53983639
2752;-91.92151319
2753;-91.66087198
2754;-91.66708422
2755;-91.59972969
2756;-91.94115288
2757;-91.94708011
2758;-91.98983989
2759;-92.02975577
2760;-92.02729073
2761;-92.08529852
2762;-92.1679658
2763;-92.32678784
2764;-91.97424479
2765;-92.04177395
2766;-91.8221383
2767;-91.64916386
2768;-91.59634791
2769;-91.86813306
2770;-91.35071004
2771;-91.10889596
2772;-91.15372078
2773;-91.31830542
2774;-91.22421761
2775;-90.98149357
2776;-91.07834582
2777;-90.91693073
2778;-90.89690281
2779;-91.01688886
2780;-90.94431136
2781;-90.90588057
2782;-91.03551389
2783;-91.25287105
2784;-91.53131134
2785;-91.56882957
2786;-91.7704291
2787;-92.07314554
2788;-92.76696439
2789;-93.06148477
2790;-92.70592
2791;-92.66245214
2792;-92.26220615
2793;-92.33870565
2794;-92.09358182
2795;-92.53269983
2796;-92.46090707
2797;-92.26712228
2798;-92.70720714
2799;-92.32980139
2800;-92.44531728
2801;-92.35320614
2802;-91.94533147
2803;-91.83398911
2804;-91.54704125
2805;-91.2373002
2806;-91.01965445
2807;-91.24248915
2808;-90.69724018
2809;-90.83562315
2810;-90.82557579
2811;-90.72832222
2812;-90.50266329
2813;-90.54072349
2814;-90.27154333
2815;-90.09278107
2816;-90.2648158
2817;-90.18949929
2818;-90.21497542
2819;-90.26401376
2820;-90.18025058
2821;-90.51486616
2822;-90.60207712
2823;-90.63200966
2824;-90.76501969
2825;-90.63641798
2826;-90.62567781
2827;-90.43988774
2828;-90.34210452
2829;-90.15115248
2830;-90.04275619
2831;-90.09416629
2832;-89.80509709
2833;-89.85097905
2834;-89.81086267
2835;-89.76137159
2836;-89.46229214
2837;-89.18731726
2838;-89.08878441
2839;-88.89457897
2840;-88.59639629
2841;-88.52319221
2842;-88.59301204
2843;-88.81632726
2844;-88.9876967
2845;-89.31143025
2846;-89.09213914
2847;-89.09157819
2848;-89.43094688
2849;-89.13114129
2850;-89.68096982
2851;-89.49687203
2852;-89.29696594
2853;-89.58687322
2854;-89.48743786
2855;-89.77608913
2856;-89.75013285
2857;-89.99843772
2858;-89.83008649
2859;-90.11446712
2860;-90.08895584
2861;-89.9948257
2862;-89.79817651
2863;-89.70481938
2864;-90.02552535
2865;-90.08500895
2866;-90.46581635
2867;-90.33046771
2868;-90.3833279
2869;-90.2753101
2870;-90.32108551
2871;-90.40420688
2872;-90.56086529
2873;-90.83265412
2874;-90.99014954
2875;-90.65140326
2876;-90.49495149
2877;-90.07453408
2878;-90.21781003
2879;-90.3487164
2880;-90.48865215
2881;-90.49423489
2882;-90.46046309
2883;-90.55853275
2884;-90.54452687
2885;-90.37690043
2886;-90.26037154
2887;-90.44724422
2888;-90.23031303
2889;-90.164847
2890;-90.17042398
2891;-90.20951648
2892;-90.5298074
2893;-90.45800244
2894;-89.93252297
2895;-89.90725596
2896;-89.81901351
2897;-89.99275737
2898;-89.99489023
2899;-90.06907462
2900;-90.25745192
2901;-89.81952465
2902;-89.63650721
2903;-89.87324097
2904;-89.75648469
2905;-89.67220634
2906;-89.62788804
2907;-89.7114871
2908;-89.66971328
2909;-89.67510559
2910;-89.76251202
2911;-89.4740481
2912;-89.71583657
2913;-89.90075585
2914;-89.87916708
2915;-89.65670904
2916;-89.60347902
2917;-89.46170351
2918;-89.48252848
2919;-89.49061904
2920;-89.25016988
2921;-89.14676071
2922;-89.35671149
2923;-88.88087741
2924;-88.87131694
2925;-88.76571341
2926;-89.02062862
2927;-89.09958738
2928;-89.39521634
2929;-89.17598156
2930;-89.42232937
2931;-89.38568472
2932;-89.2378928
2933;-89.3304631
2934;-89.47978153
2935;-89.49567887
2936;-89.7406932
2937;-89.67183652
2938;-89.63118278
2939;-89.77348453
2940;-89.47298215
2941;-89.47866475
2942;-89.41186644
2943;-89.38045109
2944;-89.29596605
2945;-89.55632713
2946;-89.45525076
2947;-89.20781686
2948;-89.16525501
2949;-88.9926862
2950;-88.51171887
2951;-88.51269392
2952;-88.65920747
2953;-88.74317521
2954;-88.67865353
2955;-88.72575448
2956;-88.71015734
2957;-88.47969883
2958;-88.61621615
2959;-88.54511471
2960;-88.49894475
2961;-88.43894356
2962;-88.44597762
2963;-88.13139737
2964;-88.07463265
2965;-88.27028327
2966;-88.313176
2967;-88.21449155
2968;-88.26810463
2969;-88.33989758
2970;-88.2635528
2971;-88.58786756
2972;-88.58398848
2973;-88.43255422
2974;-88.77479144
2975;-88.5182631
2976;-88.46250058
2977;-88.58692087
2978;-88.58437279
2979;-88.79165349
2980;-88.94612869
2981;-88.75081777
2982;-88.82344053
2983;-88.71853031
2984;-88.449793
2985;-88.28916063
2986;-88.17898319
2987;-88.25668738
2988;-88.29864104
2989;-88.17503941
2990;-88.33981258
2991;-88.67993702
2992;-88.64204383
2993;-88.593973
2994;-88.5512669
2995;-88.4784903
2996;-88.44457558
2997;-88.43376078
2998;-88.46771634
2999;-88.50767179
3000;-88.91276633
3001;-88.9207728
3002;-89.11095108
3003;-89.05022986
3004;-88.87852196
3005;-89.05920407
3006;-88.91296718
3007;-88.96337535
3008;-89.33714516
3009;-89.2348466
3010;-89.09136153
3011;-89.14424309
3012;-89.3710369
3013;-89.53446898
3014;-89.61442355
3015;-89.67822517
3016;-89.70316748
3017;-89.42065401
3018;-89.63574576
3019;-89.72183053
3020;-89.5165879
3021;-89.51019386
3022;-89.49668385
3023;-89.80786068
3024;-89.68044472
3025;-89.64390329
3026;-89.81978968
3027;-89.91447897
3028;-89.70003049
3029;-89.83815369
3030;-89.44994463
3031;-89.43176501
3032;-89.24239768
3033;-89.11158318
3034;-89.26615734
3035;-89.06297229
3036;-89.41234383
3037;-89.66788321
3038;-89.665537
3039;-89.70774188
3040;-89.66924218
3041;-89.46734564
3042;-89.16099581
3043;-89.10366661
3044;-89.22609292
3045;-89.27556615
3046;-89.48785785
3047;-89.80359787
3048;-89.57854502
3049;-89.92073596
3050;-89.83274823
3051;-89.63615225
3052;-89.66188577
3053;-89.6754698
3054;-89.87124928
3055;-90.22520675
3056;-90.22139694
3057;-90.3951708
3058;-90.21985806
3059;-89.94712813
3060;-89.79096497
3061;-89.90808447
3062;-89.66010344
3063;-89.62055888
3064;-89.75764447
3065;-89.62184323
3066;-89.83350868
3067;-89.75318258
3068;-90.01557098
3069;-90.17691978
3070;-90.26499464
3071;-90.42942784
3072;-90.61515693
3073;-90.56582721
3074;-90.32134973
3075;-90.4669501
3076;-90.30784306
3077;-90.16821607
3078;-89.8773862
3079;-90.01860862
3080;-90.20778216
3081;-90.58335197
3082;-90.73480131
3083;-91.15040786
3084;-91.16980042
3085;-91.02168933
3086;-91.5689177
3087;-91.17760337
3088;-91.21087054
3089;-90.97375171
3090;-91.2327284
3091;-91.3748256
3092;-91.50998102
3093;-91.87172456
3094;-91.88618029
3095;-91.75235317
3096;-92.07850892
3097;-92.09732625
3098;-92.13769261
3099;-92.50544771
3100;-92.45991083
3101;-92.52472238
3102;-92.56775751
3103;-92.61287841
3104;-92.33735363
3105;-92.04593454
3106;-91.94476547
3107;-91.87781688
3108;-91.93623243
3109;-92.24958323
3110;-92.43929541
3111;-92.54606863
3112;-92.70793079
3113;-92.95190206
3114;-92.90019433
3115;-92.8432722
3116;-93.04999497
3117;-92.89953277
3118;-93.17071395
3119;-92.95170377
3120;-92.80334423
3121;-92.40925374
3122;-92.44313456
3123;-92.26432367
3124;-92.3379241
3125;-92.60052259
3126;-92.43171711
3127;-92.5886804
3128;-92.49791883
3129;-92.63035623
3130;-92.58326368
3131;-92.5062046
3132;-92.61931741
3133;-92.49076857
3134;-92.2281259
3135;-92.10534358
3136;-92.26962367
3137;-92.02109978
3138;-92.22750808
3139;-92.08910451
3140;-92.39218219
3141;-92.42316382
3142;-92.57835805
3143;-92.55569578
3144;-92.53780418
3145;-92.71316477
3146;-92.53016802
3147;-92.52673904
3148;-92.12447569
3149;-92.10490975
3150;-91.80359169
3151;-91.67064405
3152;-91.4430687
3153;-91.21849501
3154;-91.32138524
3155;-91.33462221
3156;-91.36108387
3157;-91.49241121
3158;-91.65298946
3159;-91.62308039
3160;-91.50958066
3161;-91.56613543
3162;-91.68117912
3163;-91.64966869
3164;-91.50528558
3165;-91.21425915
3166;-91.06496931
3167;-90.98582227
3168;-90.91003961
3169;-90.74849849
3170;-90.70876059
3171;-90.74315951
3172;-90.83658718
3173;-90.46080736
3174;-90.60982375
3175;-90.49898649
3176;-90.34426026
3177;-90.50633193
3178;-90.59117547
3179;-90.80245869
3180;-91.02171539
3181;-90.88449099
3182;-90.87462226
3183;-90.95272212
3184;-91.0594321
3185;-91.18564674
3186;-91.28989391
3187;-91.27122925
3188;-91.13241053
3189;-91.28993685
3190;-91.22714895
3191;-91.21340813
3192;-90.92019937
3193;-90.39496313
3194;-90.16553916
3195;-90.30265264
3196;-90.1718479
3197;-90.58234508
3198;-90.52901694
3199;-90.8693438
3200;-90.74179672
3201;-90.81013611
3202;-90.8901724
3203;-91.37597506
3204;-91.47005658
3205;-91.41343246
3206;-91.50658417
3207;-91.4956578
3208;-91.24610432
3209;-91.15571469
3210;-91.12540789
3211;-91.20067254
3212;-91.03349823
3213;-91.09117157
3214;-91.10853721
3215;-91.04754159
3216;-91.37448593
3217;-91.54090193
3218;-91.56793656
3219;-91.5209771
3220;-91.27726927
3221;-91.63378112
3222;-91.80570008
3223;-91.93315039
3224;-92.3296588
3225;-92.40614688
3226;-92.516276
3227;-92.47812607
3228;-92.58705323
3229;-92.58886831
3230;-92.68289879
3231;-92.77319489
3232;-92.89235807
3233;-92.82002848
3234;-92.73007104
3235;-92.58242094
3236;-92.37996179
3237;-92.69281123
3238;-92.56745556
3239;-92.75293678
3240;-92.10203969
3241;-91.94161584
3242;-91.82709949
3243;-91.73965085
3244;-91.98925072
3245;-92.35154985
3246;-92.1073171
3247;-92.26202028
3248;-92.09467367
3249;-91.47543605
3250;-91.36598303
3251;-91.59603632
3252;-91.69853358
3253;-91.76890993
3254;-91.43653426
3255;-91.55781185
3256;-91.4937198
3257;-91.4963852
3258;-91.21737347
3259;-91.4697732
3260;-91.26184738
3261;-91.36999211
3262;-91.1733432
3263;-91.11779836
3264;-91.01877868
3265;-90.92668122
3266;-90.90274832
3267;-90.90558115
3268;-90.97898414
3269;-90.93744273
3270;-91.18599569
3271;-91.46343202
3272;-91.15969811
3273;-91.01738311
3274;-91.00479012
3275;-90.6595442
3276;-90.76541962
3277;-90.6660755
3278;-90.63208433
3279;-90.40324723
3280;-90.2829847
3281;-89.89080965
3282;-89.73958809
3283;-89.73425535
3284;-89.74378921
3285;-89.51077908
3286;-89.67814342
3287;-90.01917792
3288;-89.81773506
3289;-89.65970751
3290;-89.48938514
3291;-90.07397909
3292;-90.31976099
3293;-90.23107901
3294;-90.42058787
3295;-90.67491802
3296;-90.68246527
3297;-90.86711679
3298;-90.68821452
3299;-90.50380804
3300;-91.0598155
3301;-91.20116196
3302;-91.13301584
3303;-91.21245084
3304;-91.08137655
3305;-90.93832223
3306;-90.53672573
3307;-90.49436739
3308;-90.63974003
3309;-91.06470346
3310;-90.99370143
3311;-90.81202974
3312;-90.64943406
3313;-90.85436314
3314;-90.92852753
3315;-90.87777111
3316;-90.77139143
3317;-91.03367842
3318;-90.86664062
3319;-90.84504921
3320;-90.79776472
3321;-90.69902571
3322;-90.4150111
3323;-90.41422363
3324;-90.41177956
3325;-90.24585967
3326;-90.37028776
3327;-90.06059298
3328;-90.09632197
3329;-90.18207892
3330;-90.20696751
3331;-90.2819725
3332;-90.40856013
3333;-90.31259226
3334;-90.32004797
3335;-89.99566747
3336;-89.91191451
3337;-89.65462393
3338;-89.2935681
3339;-89.35572472
3340;-89.55911633
3341;-89.85005369
3342;-89.68886854
3343;-89.49673096
3344;-89.64779814
3345;-89.47152771
3346;-89.34285082
3347;-89.42248276
3348;-89.36026758
3349;-89.19685837
3350;-89.32535168
3351;-89.14198189
3352;-88.88301078
3353;-88.76087331
3354;-88.55023987
3355;-88.49894625
3356;-88.68355367
3357;-89.07660273
3358;-89.07237754
3359;-88.99432174
3360;-89.05836283
3361;-89.07215433
3362;-89.55501327
3363;-89.45972446
3364;-89.40001844
3365;-89.63797428
3366;-89.60298135
3367;-89.57272941
3368;-89.44252432
3369;-89.55042301
3370;-89.43449455
3371;-89.49878063
3372;-89.60895458
3373;-89.41811889
3374;-89.79386028
3375;-89.80018229
3376;-90.02848302
3377;-90.29887316
3378;-90.3856929
3379;-90.44040292
3380;-90.37551328
3381;-90.68646729
3382;-90.74000441
3383;-90.91158453
3384;-90.77794294
3385;-90.97060877
3386;-91.48352699
3387;-91.61468992
3388;-91.5665248
3389;-91.65511417
3390;-91.72980792
3391;-91.81306751
3392;-91.67298512
3393;-91.72033455
3394;-91.8848285
3395;-91.72464237
3396;-91.83376121
3397;-92.00988645
3398;-91.8634926
3399;-91.85512083
3400;-92.14987479
3401;-92.16411235
3402;-92.40388912
3403;-92.69281258
3404;-92.52038977
3405;-93.0153178
3406;-92.94158817
3407;-93.11860154
3408;-93.11601365
3409;-93.02227903
3410;-92.76208305
3411;-92.66265841
3412;-92.53173174
3413;-92.56847318
3414;-92.48798729
3415;-92.60125027
3416;-92.36989
3417;-92.59687446
3418;-92.87818977
3419;-92.97602238
3420;-93.03431493
3421;-93.06986031
3422;-92.97885755
3423;-92.8181941
3424;-93.13444731
3425;-92.80056315
3426;-92.73673681
3427;-92.80363959
3428;-92.88914022
3429;-92.57304667
3430;-92.33642041
3431;-92.34124495
3432;-92.31184836
3433;-91.92601514
3434;-91.75462467
3435;-91.87260755
3436;-91.72104995
3437;-91.45887148
3438;-91.57686899
3439;-91.87583754
3440;-91.38817479
3441;-91.11218442
3442;-91.34980701
3443;-91.56026459
3444;-91.60668842
3445;-91.51137369
3446;-91.73878752
3447;-91.65119183
3448;-91.30724964
3449;-91.24557077
3450;-91.28028034
3451;-91.11018101
3452;-91.1344217
3453;-90.9910946
3454;-90.91698961
3455;-91.39614325
3456;-91.02987645
3457;-91.11573496
3458;-90.67212935
3459;-90.50294264
3460;-90.85572922
3461;-91.0341375
3462;-91.17711615
3463;-91.4149421
3464;-91.20085492
3465;-91.44255436
3466;-91.27569769
3467;-91.05822934
3468;-90.97952638
3469;-90.94499001
3470;-90.86545327
3471;-90.74743152
3472;-90.96323192
3473;-91.16206627
3474;-91.4076965
3475;-91.53836399
3476;-91.64028561
3477;-91.75491401
3478;-91.61534214
3479;-91.60109275
3480;-91.61368374
3481;-91.75300214
3482;-91.70067957
3483;-91.35666625
3484;-91.58802502
3485;-91.76748066
3486;-91.95149721
3487;-92.00172036
3488;-92.26391913
3489;-92.20121562
3490;-92.14929597
3491;-92.71585258
3492;-92.7029212
3493;-92.45289181
3494;-92.2867573
3495;-92.35071172
3496;-92.51877013
3497;-92.24654292
3498;-92.38056981
3499;-92.42950009
3500;-92.37876254
3501;-92.18199102
3502;-92.04435638
3503;-92.19026334
3504;-92.17342817
3505;-92.23538621
3506;-92.12224236
3507;-92.15469667
3508;-92.11160454
3509;-92.56827613
3510;-92.71061211
3511;-92.51448977
3512;-92.65901736
3513;-92.72661004
3514;-92.5440481
3515;-92.63662386
3516;-92.91544077
3517;-92.94440723
3518;-93.07567753
3519;-92.9713896
3520;-93.0177986
3521;-93.15264284
3522;-93.18156749
3523;-92.88832924
3524;-93.03317385
3525;-92.66875152
3526;-92.58192824
3527;-92.74979417
3528;-92.7318695
3529;-92.6949645
3530;-92.4867496
3531;-92.88586378
3532;-92.90221466
3533;-92.88765739
3534;-92.95663257
3535;-92.96310412
3536;-92.9650951
3537;-92.74459575
3538;-92.65950091
3539;-92.58918784
3540;-92.72635626
3541;-92.99130127
3542;-93.06530493
3543;-93.19485245
3544;-93.28289766
3545;-93.24454284
3546;-92.98268713
3547;-92.80387876
3548;-93.24900304
3549;-93.07003787
3550;-93.29441499
3551;-93.2975745
3552;-93.4345232
3553;-93.59936642
3554;-93.60996229
3555;-93.87740852
3556;-93.94253851
3557;-93.88564058
3558;-93.83716675
3559;-94.14298691
3560;-94.00662209
3561;-94.00233497
3562;-94.15261378
3563;-93.68864868
3564;-93.41497042
3565;-93.55238418
3566;-93.30453421
3567;-92.93074691
3568;-93.05149752
3569;-92.99282186
3570;-93.10078116
3571;-92.93962874
3572;-92.96028079
3573;-92.94208107
3574;-93.25844482
3575;-93.26636227
3576;-93.56784124
3577;-93.82076364
3578;-93.69892461
3579;-93.82101842
3580;-93.98912882
3581;-94.05145133
3582;-94.09948717
3583;-94.03634152
3584;-94.27670588
3585;-94.01169168
3586;-94.18680077
3587;-94.32375614
3588;-94.10158722
3589;-94.22879659
3590;-94.28632428
3591;-94.27063553
3592;-94.13694171
3593;-94.17977758
3594;-94.24849022
3595;-94.25121814
3596;-94.4371747
3597;-94.62008618
3598;-94.80197576
3599;-94.71214451
3600;-95.00531054
3601;-94.54491706
3602;-94.99612864
3603;-95.00377689
3604;-95.0067844
3605;-94.92469503
3606;-94.89636034
3607;-94.62888156
3608;-94.60109653
3609;-94.73136033
3610;-94.21589637
3611;-94.40795035
3612;-94.57376005
3613;-94.54345685
3614;-95.01330495
3615;-95.19640472
3616;-95.0883759
3617;-95.29061752
3618;-95.36649974
3619;-95.30471143
3620;-95.34994898
3621;-95.30598675
3622;-95.44474929
3623;-95.42140266
3624;-95.57464317
3625;-95.67720883
3626;-95.78008531
3627;-95.79765282
3628;-95.6205778
3629;-95.37796011
3630;-95.15829625
3631;-94.833509
3632;-94.76101338
3633;-94.7854424
3634;-94.7690225
3635;-94.32004438
3636;-94.57841478
3637;-94.61635199
3638;-94.55809292
3639;-94.98234454
3640;-94.74131133
3641;-94.32917769
3642;-94.28906912
3643;-94.17409659
3644;-94.19399662
3645;-94.18810192
3646;-94.30718329
3647;-94.37320508
3648;-94.66300859
3649;-94.803617
3650;-94.69036355
3651;-94.72062123
3652;-95.17311878
3653;-94.76349385
3654;-94.89757553
3655;-95.03205783
3656;-95.21799686
3657;-94.70188164
3658;-94.99959102
3659;-94.63077388
3660;-94.580888
3661;-94.93215058
3662;-94.71923633
3663;-94.73603888
3664;-94.60689019
3665;-94.40414413
3666;-94.38799049
3667;-94.48502903
3668;-94.53484733
3669;-94.56906041
3670;-94.86384451
3671;-95.14525634
3672;-95.41186012
3673;-95.54368714
3674;-95.54964561
3675;-95.51771186
3676;-95.16861819
3677;-94.749544
3678;-94.61132621
3679;-94.36175587
3680;-94.81026764
3681;-94.83646381
3682;-95.13292382
3683;-95.36468275
3684;-95.23475438
3685;-95.13896258
3686;-95.5308891
3687;-95.66706193
3688;-95.70244757
3689;-95.56278732
3690;-95.30981687
3691;-95.38641885
3692;-95.62193422
3693;-95.29923953
3694;-95.5582966
3695;-95.55346915
3696;-95.79727578
3697;-95.79034557
3698;-95.8176208
3699;-95.66923669
3700;-95.51873042
3701;-95.43587676
3702;-95.34176541
3703;-95.22734908
3704;-95.01231854
3705;-94.80919986
3706;-94.63217528
3707;-94.72905863
3708;-95.06764082
3709;-94.99428398
3710;-95.09577715
3711;-94.92946881
3712;-95.04645764
3713;-95.11320321
3714;-95.10424934
3715;-95.12202855
3716;-95.24574637
3717;-94.91343769
3718;-95.04583144
3719;-95.00091928
3720;-95.10874125
3721;-94.84564927
3722;-94.6071165
3723;-94.34460782
3724;-94.05171007
3725;-93.97110502
3726;-94.06950792
3727;-94.08850215
3728;-94.23628206
3729;-94.41343447
3730;-94.91524219
3731;-94.96231561
3732;-94.92624584
3733;-94.75598912
3734;-94.60628217
3735;-94.56134137
3736;-94.85448534
3737;-94.74835641
3738;-94.61268961
3739;-94.6238255
3740;-94.55620772
3741;-94.94039973
3742;-95.07274554
3743;-95.21086013
3744;-95.54540268
3745;-95.34154858
3746;-95.46924014
3747;-95.46233863
3748;-95.30749204
3749;-95.29897345
3750;-95.15369264
3751;-94.97467947
3752;-94.94098689
3753;-95.03952072
3754;-95.09123926
3755;-95.57952968
3756;-95.39757483
3757;-95.64697318
3758;-95.46448112
3759;-95.36587862
3760;-95.37031569
3761;-95.77342867
3762;-96.05584521
3763;-95.93278651
3764;-95.98173101
3765;-95.86408453
3766;-95.84937217
3767;-95.5775123
3768;-95.90622349
3769;-95.6678286
3770;-95.67488449
3771;-95.67076294
3772;-95.86086281
3773;-95.93332993
3774;-96.05267873
3775;-96.09481799
3776;-95.83580072
3777;-95.83105749
3778;-96.10189633
3779;-96.24190929
3780;-96.08166184
3781;-95.48331688
3782;-95.08488183
3783;-95.03964009
3784;-95.12754052
3785;-95.14918117
3786;-95.35958252
3787;-95.34997628
3788;-95.63238486
3789;-95.6439024
3790;-95.4299605
3791;-95.48418754
3792;-95.18932467
3793;-95.185105
3794;-94.97973962
3795;-94.87667138
3796;-94.82653085
3797;-94.66898615
3798;-94.62176444
3799;-94.52313436
3800;-94.43638896
3801;-94.47874561
3802;-94.59449075
3803;-94.68231496
3804;-94.27505099
3805;-94.31240468
3806;-94.05394603
3807;-94.31377576
3808;-94.00071334
3809;-94.17195137
3810;-94.31592827
3811;-94.30650469
3812;-94.40237314
3813;-94.18931249
3814;-94.20214742
3815;-94.08237576
3816;-94.20525708
3817;-94.31658215
3818;-94.50277327
3819;-94.47277125
3820;-94.41431387
3821;-94.46374285
3822;-94.37234191
3823;-94.20838358
3824;-94.52029585
3825;-94.48825751
3826;-94.65906888
3827;-95.26001819
3828;-95.31050637
3829;-95.13809923
3830;-94.97529611
3831;-95.00350841
3832;-95.28753643
3833;-95.42076285
3834;-95.33650983
3835;-95.24916616
3836;-95.18126298
3837;-95.02237454
3838;-95.07403558
3839;-94.81679215
3840;-95.02271615
3841;-95.0041829
3842;-94.89728858
3843;-95.05845465
3844;-94.80151511
3845;-95.06706935
3846;-94.93030748
3847;-94.79785373
3848;-94.80432785
3849;-94.68406551
3850;-94.78105426
3851;-94.77202305
3852;-94.72957097
3853;-94.68780301
3854;-94.64277776
3855;-94.86733053
3856;-94.74598005
3857;-94.79568716
3858;-94.44566709
3859;-94.75695826
3860;-94.60427898
3861;-94.69386752
3862;-94.81587612
3863;-94.47558568
3864;-94.75490945
3865;-94.77669923
3866;-94.5170134
3867;-94.36460041
3868;-94.39767689
3869;-94.4674912
3870;-94.43647352
3871;-94.66471271
3872;-94.57290048
3873;-94.7550602
3874;-94.84724007
3875;-94.48055471
3876;-94.39386996
3877;-94.40338681
3878;-94.04586479
3879;-93.77549045
3880;-93.66025588
3881;-93.73302629
3882;-94.07927395
3883;-94.02390391
3884;-94.14088431
3885;-94.31140874
3886;-94.40830221
3887;-94.43009375
3888;-94.38798606
3889;-94.20229777
3890;-94.20933419
3891;-94.37001249
3892;-94.70511464
3893;-95.00410482
3894;-94.76249762
3895;-94.77755534
3896;-94.62968748
3897;-94.76620396
3898;-95.00011087
3899;-94.82584204
3900;-94.80111907
3901;-94.89574405
3902;-94.59260284
3903;-94.67151005
3904;-94.81353961
3905;-94.96157893
3906;-94.86803869
3907;-95.01238022
3908;-95.04979455
3909;-95.3510511
3910;-95.3891194
3911;-95.15043837
3912;-94.52354326
3913;-94.48771971
3914;-94.69497507
3915;-94.55714117
3916;-94.59164991
3917;-94.8680013
3918;-95.02869491
3919;-95.02923023
3920;-95.21139103
3921;-95.0896007
3922;-95.06039202
3923;-95.02339468
3924;-94.62066219
3925;-94.42567002
3926;-94.5228223
3927;-94.55163436
3928;-94.49827467
3929;-94.53031363
3930;-94.63096707
3931;-94.80375617
3932;-94.71440277
3933;-94.40787687
3934;-94.56367296
3935;-94.58819839
3936;-94.84155877
3937;-94.86299388
3938;-94.92985864
3939;-94.90107092
3940;-95.04228312
3941;-94.97409738
3942;-94.72160429
3943;-94.2880377
3944;-94.25576741
3945;-94.30071112
3946;-94.51335904
3947;-94.55233402
3948;-94.51529067
3949;-94.36470049
3950;-94.3892135
3951;-94.29812273
3952;-94.28465746
3953;-94.48932076
3954;-94.42762001
3955;-94.53838756
3956;-94.46724823
3957;-94.50522135
3958;-94.18088328
3959;-94.08753843
3960;-94.34798964
3961;-94.19129961
3962;-94.65189579
3963;-95.22118169
3964;-95.30481925
3965;-95.19534671
3966;-95.19674133
3967;-95.22491754
3968;-95.04448791
3969;-95.08846539
3970;-94.90981582
3971;-94.85904873
3972;-94.99644811
3973;-95.0000741
3974;-94.92415541
3975;-95.41014621
3976;-95.60831478
3977;-95.64613429
3978;-95.65824113
3979;-95.31368356
3980;-95.3967676
3981;-95.33254763
3982;-95.32452494
3983;-95.30182872
3984;-95.04429355
3985;-94.82683613
3986;-94.5437458
3987;-93.95997454
3988;-93.76732049
3989;-93.69613895
3990;-93.76863083
3991;-93.64937358
3992;-93.50294873
3993;-93.23796912
3994;-93.17895302
3995;-93.09896412
3996;-93.25005446
3997;-92.94826919
3998;-92.88695495
3999;-92.79744661
4000;-92.64646288
4001;-92.80459641
4002;-92.68170801
4003;-92.68928564
4004;-92.5527843
4005;-92.45845762
4006;-92.07953229
4007;-92.10363386
4008;-91.96890941
4009;-92.07895772
4010;-92.09614039
4011;-91.88273308
4012;-91.75815548
4013;-91.364789
4014;-91.45867741
4015;-91.0997033
4016;-91.09965342
4017;-91.13068399
4018;-91.02397837
4019;-91.26341002
4020;-90.95903747
4021;-91.12577499
4022;-90.96370305
4023;-90.69767156
4024;-90.51466532
4025;-90.70175217
4026;-90.71192429
4027;-90.40793085
4028;-90.19307927
4029;-89.8611458
4030;-90.01813124
4031;-90.08094395
4032;-89.90952098
4033;-89.76904012
4034;-89.77231289
4035;-89.77614782
4036;-89.60939792
4037;-89.68399894
4038;-89.8184041
4039;-89.90256427
4040;-90.15837503
4041;-89.96485721
4042;-89.97850437
4043;-90.06281453
4044;-90.15797374
4045;-90.36959131
4046;-90.30318298
4047;-90.21745819
4048;-90.34704324
4049;-90.30595328
4050;-90.39463103
4051;-90.40361776
4052;-90.34934146
4053;-90.56479159
4054;-90.28926256
4055;-90.55008392
4056;-90.47291666
4057;-90.48792818
4058;-90.39364507
4059;-90.31700154
4060;-90.35464322
4061;-90.2260435
4062;-90.18404168
4063;-90.22870001
4064;-90.43726922
4065;-90.21813448
4066;-90.35136014
4067;-90.17310452
4068;-90.09999309
4069;-89.95614125
4070;-90.01308873
4071;-90.19099738
4072;-90.12574777
4073;-90.06214648
4074;-90.19295724
4075;-90.36372221
4076;-90.30906123
4077;-89.96938981
4078;-90.14143886
4079;-90.32954922
4080;-90.62773452
4081;-90.68003216
4082;-90.61082296
4083;-90.68607369
4084;-90.80984083
4085;-90.72378616
4086;-90.88331788
4087;-91.30263834
4088;-91.19125975
4089;-91.44921711
4090;-91.51527714
4091;-91.30345069
4092;-91.34012314
4093;-91.16211691
4094;-91.25975113
4095;-91.44599208
4096;-91.53250398
4097;-91.65376044
4098;-91.59467248
4099;-91.81098722
4100;-91.59179093
4101;-91.50049361
4102;-91.51149198
4103;-91.35058267
4104;-91.48692191
4105;-91.37094372
4106;-91.23995406
4107;-91.61124464
4108;-91.95135167
4109;-92.12598702
4110;-92.42653437
4111;-92.43309316
4112;-92.72909758
4113;-92.85004931
4114;-92.97397842
4115;-92.84431142
4116;-92.80589326
4117;-92.69769742
4118;-92.78758492
4119;-92.92103995
4120;-92.91527465
4121;-92.70460345
4122;-92.4005023
4123;-92.39233798
4124;-92.64809197
4125;-92.67942621
4126;-92.77844497
4127;-92.775395
4128;-92.82662528
4129;-92.47822506
4130;-92.545313
4131;-92.53164193
4132;-92.58724736
4133;-92.60443144
4134;-92.84969819
4135;-92.71727044
4136;-92.79749994
4137;-92.79221856
4138;-92.65394712
4139;-92.94672286
4140;-92.73714587
4141;-92.67590263
4142;-92.69725994
4143;-92.87708454
4144;-93.2162829
4145;-93.15353115
4146;-93.05960536
4147;-93.13391175
4148;-93.09331359
4149;-93.23836424
4150;-93.0047506
4151;-93.3112738
4152;-93.62739123
4153;-93.75936369
4154;-93.82769055
4155;-93.69890699
4156;-93.99592235
4157;-93.99503179
4158;-93.86118112
4159;-93.54009622
4160;-93.48239105
4161;-93.50769191
4162;-93.63788042
4163;-93.51974484
4164;-93.47349391
4165;-93.35029317
4166;-93.40572417
4167;-93.56001375
4168;-93.6095393
4169;-93.8613638
4170;-93.71298639
4171;-93.82211536
4172;-94.01405389
4173;-94.14983427
4174;-94.33908442
4175;-94.11689561
4176;-94.1577753
4177;-93.96717351
4178;-93.95573481
4179;-94.07515615
4180;-94.32075371
4181;-94.2631348
4182;-94.14291056
4183;-94.19752992
4184;-94.16687029
4185;-94.2179839
4186;-94.330276
4187;-94.5695959
4188;-94.58203642
4189;-94.49479918
4190;-94.52207962
4191;-94.66439182
4192;-94.68903647
4193;-94.8756866
4194;-94.81856159
4195;-94.63617698
4196;-94.81698548
4197;-94.56261846
4198;-94.3312607
4199;-94.39171787
4200;-94.43212337
4201;-94.67299629
4202;-94.41116042
4203;-94.19914378
4204;-94.15531036
4205;-94.16521628
4206;-94.16136035
4207;-94.02032731
4208;-93.9576764
4209;-93.95067032
4210;-94.12945036
4211;-94.0236788
4212;-93.86268939
4213;-93.61719198
4214;-93.49857864
4215;-93.62683652
4216;-93.65692882
4217;-93.677955
4218;-93.4318724
4219;-93.57946087
4220;-93.4412561
4221;-93.29847132
4222;-93.24475175
4223;-93.30826238
4224;-93.42560623
4225;-93.19768201
4226;-93.28109231
4227;-93.21830976
4228;-93.08288282
4229;-92.99469157
4230;-92.77079984
4231;-92.80446042
4232;-92.8889052
4233;-93.0676416
4234;-92.87930226
4235;-92.79520455
4236;-92.54620737
4237;-92.3594602
4238;-92.2342068
4239;-92.17442705
4240;-92.1441401
4241;-91.82747455
4242;-91.86970722
4243;-91.97001992
4244;-91.75512646
4245;-91.60470947
4246;-91.59895281
4247;-91.48670525
4248;-91.67709002
4249;-91.7111705
4250;-91.66761886
4251;-91.69035246
4252;-91.53221431
4253;-91.71093879
4254;-91.56996953
4255;-91.71842039
4256;-91.70694571
4257;-91.62416833
4258;-91.69556864
4259;-91.74895378
4260;-91.57644279
4261;-91.43217238
4262;-91.19747533
4263;-91.33964658
4264;-91.39162197
4265;-91.64208116
4266;-91.42320841
4267;-91.56110916
4268;-91.53557274
4269;-91.62767459
4270;-91.46240723
4271;-91.56910302
4272;-91.75783693
4273;-91.75783942
4274;-91.64867743
4275;-91.49336319
4276;-91.31729952
4277;-91.26118732
4278;-91.29103537
4279;-91.29807815
4280;-91.55443944
4281;-91.8620921
4282;-91.81584563
4283;-91.76583634
4284;-91.89443821
4285;-92.07247857
4286;-92.24725603
4287;-92.1509795
4288;-92.34973154
4289;-92.14311816
4290;-92.0687003
4291;-92.26927164
4292;-92.29198887
4293;-92.01089921
4294;-91.94413107
4295;-92.01171923
4296;-92.11656774
4297;-92.28604167
4298;-92.27860397
4299;-92.51199101
4300;-92.62579438
4301;-92.29997008
4302;-92.20650293
4303;-92.36726361
4304;-92.4942119
4305;-92.43403473
4306;-92.30719865
4307;-92.48783613
4308;-92.55533038
4309;-92.8209107
4310;-93.11918042
4311;-93.42514847
4312;-93.7238119
4313;-93.97709973
4314;-93.83070359
4315;-94.03145764
4316;-94.04220458
4317;-94.00603001
4318;-93.76103571
4319;-94.05685408
4320;-94.24588565
4321;-94.26245385
4322;-94.14485695
4323;-94.33875475
4324;-94.40526319
4325;-94.11883416
4326;-94.24308221
4327;-94.66094734
4328;-94.68020405
4329;-94.80415187
4330;-94.87818753
4331;-94.78157221
4332;-94.50544559
4333;-94.67092819
4334;-94.42797136
4335;-94.54197903
4336;-94.40337514
4337;-94.00110369
4338;-94.32147362
4339;-94.29593053
4340;-94.57522294
4341;-94.72368039
4342;-94.6987443
4343;-94.97562744
4344;-95.2604095
4345;-95.38407777
4346;-95.24171114
4347;-95.25395947
4348;-95.23907698
4349;-95.29297042
4350;-95.12601985
4351;-95.14803792
4352;-95.51621911
4353;-95.21865125
4354;-95.11142105
4355;-95.10219739
4356;-95.21325335
4357;-95.45035557
4358;-95.33527654
4359;-95.28995495
4360;-95.10269691
4361;-94.80970306
4362;-94.59132932
4363;-94.48195582
4364;-94.57850449
4365;-94.48289734
4366;-94.51888617
4367;-94.30094573
4368;-94.47044138
4369;-94.56809104
4370;-94.35599818
4371;-94.2755467
4372;-94.16100677
4373;-94.15609737
4374;-93.89831611
4375;-93.95739143
4376;-94.15505225
4377;-94.10779869
4378;-94.26515569
4379;-94.29181994
4380;-94.14914301
4381;-94.13327227
4382;-94.15171591
4383;-94.21185138
4384;-94.40814902
4385;-94.37844668
4386;-94.04678728
4387;-94.39168268
4388;-94.64678921
4389;-94.61867548
4390;-94.60086536
4391;-94.32682304
4392;-94.20449573
4393;-94.07327505
4394;-93.83642227
4395;-93.82194712
4396;-93.6657678
4397;-93.68951943
4398;-93.74477178
4399;-93.53401158
4400;-93.5893019
4401;-93.55823506
4402;-93.47261303
4403;-93.5375131
4404;-93.83955637
4405;-93.90052517
4406;-93.93927648
4407;-93.95087793
4408;-93.71361724
4409;-93.62671527
4410;-93.51719476
4411;-93.6174632
4412;-93.53478132
4413;-93.83677358
4414;-93.847954
4415;-93.71793517
4416;-93.85472515
4417;-93.82791095
4418;-93.85933646
4419;-93.74116317
4420;-93.83208216
4421;-93.5220914
4422;-93.50658974
4423;-93.73766435
4424;-93.78358185
4425;-93.89782326
4426;-93.4796242
4427;-93.39977098
4428;-93.54905348
4429;-93.2588839
4430;-93.08868049
4431;-93.019672
4432;-93.13256887
4433;-93.12271708
4434;-93.06563854
4435;-92.75924066
4436;-92.95865014
4437;-93.08585524
4438;-92.6360733
4439;-92.62262024
4440;-92.43586367
4441;-92.28111502
4442;-92.42855755
4443;-92.49643528
4444;-92.81376553
4445;-92.99210901
4446;-92.98550881
4447;-92.79337583
4448;-92.83358551
4449;-92.74226851
4450;-92.78864951
4451;-92.71880519
4452;-92.66662225
4453;-92.98484941
4454;-93.00201937
4455;-92.96895781
4456;-92.8523472
4457;-92.80643252
4458;-93.06094491
4459;-92.76667626
4460;-92.87745516
4461;-93.09206217
4462;-93.06048087
4463;-93.08845951
4464;-92.94186402
4465;-92.98743699
4466;-92.78375676
4467;-92.89827064
4468;-92.97765586
4469;-93.03523415
4470;-93.15120751
4471;-93.11747582
4472;-93.41088798
4473;-93.37069868
4474;-93.32697013
4475;-93.08856748
4476;-93.08432038
4477;-93.3520395
4478;-93.57221668
4479;-93.29031393
4480;-93.17136435
4481;-93.40810759
4482;-93.45978743
4483;-93.45691478
4484;-93.27908176
4485;-93.38196605
4486;-93.4426473
4487;-93.49799311
4488;-93.48289954
4489;-93.67699495
4490;-93.43615096
4491;-93.45572359
4492;-93.81747908
4493;-93.88176919
4494;-94.00872441
4495;-93.84968621
4496;-93.73903775
4497;-93.72694119
4498;-93.99020482
4499;-93.99120895
4500;-94.13310688
4501;-94.24619952
4502;-94.37378608
4503;-94.50014385
4504;-94.25460761
4505;-94.11171393
4506;-94.33482181
4507;-94.35695923
4508;-94.42279805
4509;-94.27097488
4510;-94.75107552
4511;-94.81442251
4512;-94.89133709
4513;-94.92594504
4514;-95.11902616
4515;-95.09158023
4516;-94.95955398
4517;-95.27017137
4518;-95.23722589
4519;-95.14775643
4520;-95.10811535
4521;-94.85999924
4522;-94.87060675
4523;-94.63116681
4524;-94.54393066
4525;-94.35440559
4526;-94.49198837
4527;-94.31258886
4528;-94.29954986
4529;-94.02728241
4530;-94.07252154
4531;-94.02743986
4532;-93.9712937
4533;-94.15855371
4534;-93.97273222
4535;-94.11234036
4536;-94.1727275
4537;-94.12512597
4538;-93.8990044
4539;-93.61316807
4540;-93.46922528
4541;-93.78475294
4542;-93.73505185
4543;-93.44889171
4544;-93.35534033
4545;-93.15566495
4546;-93.014673
4547;-93.2640647
4548;-93.22238768
4549;-92.96919469
4550;-92.88433864
4551;-92.76008068
4552;-92.25175911
4553;-92.041827
4554;-91.83888206
4555;-91.49827185
4556;-91.25226471
4557;-91.04274573
4558;-91.07884401
4559;-90.89963677
4560;-90.81856694
4561;-90.41707007
4562;-90.46877811
4563;-90.23039527
4564;-90.26005259
4565;-90.05291878
4566;-89.89613107
4567;-89.7902226
4568;-89.79911536
4569;-89.70775278
4570;-89.20518682
4571;-89.14775632
4572;-89.17613882
4573;-89.14869605
4574;-89.35472681
4575;-89.38879808
4576;-89.61055139
4577;-89.62757739
4578;-89.66371765
4579;-89.60986327
4580;-89.59849441
4581;-89.57059059
4582;-89.64660045
4583;-89.57711569
4584;-89.48403013
4585;-89.53484742
4586;-89.45008424
4587;-89.44136669
4588;-89.45164762
4589;-89.52453367
4590;-89.65295666
4591;-89.59620012
4592;-89.72494354
4593;-89.82861605
4594;-89.87822594
4595;-89.73755951
4596;-89.80258331
4597;-89.93767616
4598;-89.50790445
4599;-89.5243371
4600;-89.79663775
4601;-89.80642629
4602;-89.84537662
4603;-90.35676117
4604;-90.36949955
4605;-90.57596569
4606;-90.85260715
4607;-91.15210293
4608;-91.11060134
4609;-91.06718148
4610;-90.85084791
4611;-90.81577008
4612;-90.87775303
4613;-90.85788819
4614;-90.78813339
4615;-90.55880266
4616;-90.6419644
4617;-90.83482312
4618;-91.07484541
4619;-91.03019465
4620;-91.14655215
4621;-91.69656879
4622;-91.59593103
4623;-91.8077384
4624;-91.78242708
4625;-91.73473096
4626;-91.66873656
4627;-91.51775926
4628;-91.45250086
4629;-91.40270737
4630;-91.60894916
4631;-91.8269418
4632;-91.70737561
4633;-91.52552497
4634;-91.57176472
4635;-91.53267606
4636;-91.53317496
4637;-91.73394339
4638;-91.52124226
4639;-91.46763458
4640;-91.49635291
4641;-91.61800715
4642;-91.90615567
4643;-91.68549023
4644;-91.79092748
4645;-91.71734925
4646;-91.53783876
4647;-91.47168847
4648;-91.4209892
4649;-91.75488576
4650;-91.70333173
4651;-91.46135039
4652;-91.56495846
4653;-91.52784576
4654;-91.44294675
4655;-91.54248582
4656;-91.95105105
4657;-92.01371639
4658;-92.06090792
4659;-92.10377361
4660;-92.25374559
4661;-92.47406521
4662;-92.6326023
4663;-92.94188408
4664;-92.900529
4665;-93.10711098
4666;-93.29385226
4667;-93.27919462
4668;-93.06486929
4669;-92.88276201
4670;-92.80237851
4671;-92.89362771
4672;-92.77180328
4673;-93.03997866
4674;-93.27813742
4675;-93.44527068
4676;-93.55555328
4677;-93.58051213
4678;-93.62937926
4679;-93.6962155
4680;-93.7656099
4681;-93.63575991
4682;-93.75772451
4683;-94.0208591
4684;-94.27712012
4685;-94.30559952
4686;-94.40468418
4687;-94.42934537
4688;-94.57987759
4689;-94.75294219
4690;-94.8339695
4691;-94.936213
4692;-94.85436644
4693;-94.63620911
4694;-94.75020541
4695;-94.86783326
4696;-94.95956645
4697;-95.31702789
4698;-95.30052426
4699;-95.54336829
4700;-95.54406692
4701;-95.60053946
4702;-95.7619344
4703;-95.57829247
4704;-95.46597375
4705;-95.67574425
4706;-95.56229914
4707;-95.12102079
4708;-95.0764009
4709;-94.90662534
4710;-94.97658082
4711;-94.88394551
4712;-95.14345976
4713;-95.01630498
4714;-94.97939868
4715;-94.77899586
4716;-94.57648905
4717;-94.63829898
4718;-94.67757263
4719;-94.99195785
4720;-95.16014256
4721;-95.20409359
4722;-95.02661937
4723;-95.24297279
4724;-95.15785868
4725;-94.89787435
4726;-94.64272268
4727;-94.53236312
4728;-94.61973444
4729;-95.04418822
4730;-94.86395069
4731;-94.95118342
4732;-95.33886156
4733;-95.04944058
4734;-95.04345322
4735;-94.95700512
4736;-94.80373142
4737;-94.83518755
4738;-94.80832972
4739;-94.48020828
4740;-94.11159757
4741;-94.15440095
4742;-94.12539104
4743;-93.92810275
4744;-93.9582436
4745;-93.79778784
4746;-93.70693869
4747;-93.73965018
4748;-93.88397811
4749;-93.86588587
4750;-93.63323368
4751;-93.72554162
4752;-93.7099388
4753;-93.56792314
4754;-93.87563971
4755;-94.16788837
4756;-93.82432831
4757;-94.19323051
4758;-94.1814867
4759;-94.09855137
4760;-94.20230395
4761;-94.27537417
4762;-94.29977304
4763;-94.15878315
4764;-93.92717229
4765;-93.93118387
4766;-94.1615862
4767;-94.39119758
4768;-94.42371601
4769;-94.5019933
4770;-94.1791546
4771;-94.16267422
4772;-94.24239133
4773;-94.20729766
4774;-94.01391478
4775;-94.08522276
4776;-94.07723174
4777;-94.06347517
4778;-94.10756888
4779;-94.22360956
4780;-93.92427707
4781;-94.22772865
4782;-94.14046852
4783;-93.91672563
4784;-93.85574697
4785;-93.71286336
4786;-93.75327029
4787;-93.7273639
4788;-93.73811838
4789;-93.8535417
4790;-93.75518394
4791;-94.06012549
4792;-93.86865498
4793;-93.85843749
4794;-94.16679678
4795;-94.33906313
4796;-94.38972317
4797;-94.13205647
4798;-94.17980574
4799;-93.97242306
4800;-94.0763454
4801;-94.25291163
4802;-94.02516828
4803;-94.06721977
4804;-94.52536709
4805;-94.54822295
4806;-94.4449386
4807;-94.6984944
4808;-94.46541778
4809;-94.53876273
4810;-94.69500879
4811;-94.29998492
4812;-94.01125009
4813;-93.95511906
4814;-93.88079019
4815;-94.0838352
4816;-94.00208887
4817;-93.86954399
4818;-93.95349378
4819;-93.94884763
4820;-93.88296584
4821;-94.0935043
4822;-93.95076277
4823;-93.92372539
4824;-94.05923987
4825;-94.072645
4826;-94.09583659
4827;-94.08165792
4828;-94.19778252
4829;-94.22501438
4830;-94.16518879
4831;-94.18853337
4832;-94.07780615
4833;-94.29577626
4834;-94.153192
4835;-94.33492423
4836;-94.30894617
4837;-94.0089929
4838;-94.29724087
4839;-94.44322626
4840;-94.46834217
4841;-94.46431228
4842;-94.5382716
4843;-94.84017318
4844;-94.92772636
4845;-94.81753531
4846;-94.92167904
4847;-94.99423768
4848;-95.2015044
4849;-95.08298896
4850;-95.22569916
4851;-95.39700766
4852;-95.40908079
4853;-95.57991448
4854;-95.69892205
4855;-95.30936882
4856;-95.00865886
4857;-95.1100788
4858;-94.86674788
4859;-95.02539459
4860;-95.05375904
4861;-95.05798476
4862;-95.54283807
4863;-95.67080814
4864;-95.92304198
4865;-95.95258607
4866;-96.17230712
4867;-96.34336166
4868;-96.41914673
4869;-96.20672343
4870;-95.99639623
4871;-96.00983441
4872;-96.01059685
4873;-96.14049794
4874;-96.01480752
4875;-95.82665404
4876;-95.89357782
4877;-95.90466038
4878;-96.00817999
4879;-95.83670549
4880;-95.72701727
4881;-95.62437357
4882;-95.66116974
4883;-95.71326483
4884;-95.55104087
4885;-95.67936003
4886;-95.68312764
4887;-96.04235163
4888;-96.48956414
4889;-96.42457803
4890;-96.15236377
4891;-95.97559191
4892;-96.10251694
4893;-96.22607177
4894;-96.11917382
4895;-96.08241586
4896;-96.19316111
4897;-96.02224017
4898;-95.97557152
4899;-95.97789888
4900;-96.05102825
4901;-95.94754498
4902;-95.82631889
4903;-95.69814877
4904;-95.61122883
4905;-95.47031593
4906;-95.6186239
4907;-95.83823343
4908;-95.6994732
4909;-96.0245003
4910;-95.75713153
4911;-95.70638833
4912;-95.61522215
4913;-95.43834234
4914;-95.5882529
4915;-95.2720711
4916;-95.29284391
4917;-95.17883369
4918;-94.91671264
4919;-94.8359523


==> data/Results_HEM.csv <==
epoch,average reward,sum of average reward,real reward,average comm savings, real comm savings,,,real reward,Average (50 iters),,,,,,
0,-109.134849213062,-327.404547639185,-109.134849213062,0.540690104166667,0.540690104166667,,,,,,,,,,
1,-108.422588575789,-325.267765727368,-107.576779069029,0.560791015625,0.580891927083333,,,,,,,,,,
2,-106.381635963353,-319.144907890059,-102.39774309793,0.557345920138889,0.550455729166667,,,,,,,,,,
3,-105.744749529141,-317.234248587423,-106.894181785558,0.555419921875,0.549641927083333,,,,,,,,,,
4,-104.163632760325,-312.490898280976,-105.448931044444,0.5513671875,0.53515625,,,,,,,,,,
5,-105.188279322928,-315.564837968785,-105.249659327779,0.550048828125,0.54345703125,,,,,,,,,,
6,-105.541738104294,-316.625214312881,-106.530956761415,0.546247209821429,0.5234375,,,,,,,,,,"Der Mittelwert wurde jeweils über 50 Epochen berechnet, also 25 zurück und 25 vorwärts"
7,-104.63902300846,-313.917069025379,-105.904414507551,0.545572916666667,0.540852864583333,,,,,,,,,,Die Standard deviation wird jeweils auch über 50 Episoden berechnet und dann als hochwert auf den reward aufgeschlagen und als niederwert von ihm abgezogen
8,-104.842686164908,-314.528058494723,-102.410266208743,0.54419849537037,0.533203125,,,,,,,,,,"Zum Ende hin wird diese klein, da es nur wenige aureißer gibt und die meisten werte nah am mean liegen"
9,-104.423779846855,-313.271339540566,-105.643212646541,0.543375651041667,0.535970052083333,,,,,,,,,,Alternativ könnte man auch die realen werte dahinterlegen um die Ausreißer zu verdeutlichen. Was hältst du für geeigneter?
10,-105.25776175842,-315.773285275261,-107.956300075798,0.544344815340909,0.554036458333333,,,,,,,,,,
11,-106.978382205057,-320.935146615172,-108.92092129106,0.545600043402778,0.559407552083333,,,,,,,,,,
12,-107.20919036814,-321.627571104418,-107.277539246143,0.545948517628205,0.550130208333333,,,,,,,,,,
13,-106.348223724344,-319.04467117303,-105.869657711482,0.545735677083333,0.54296875,,,,,,,,,,
14,-105.902761828911,-317.708285486732,-101.756177383959,0.544845920138889,0.532389322916667,,,,,,,,,,
15,-105.078712205432,-315.236136616295,-106.640613685674,0.544820149739583,0.54443359375,,,,,,,,,,
16,-105.629401185577,-316.888203556731,-106.769682697353,0.545036764705882,0.548502604166667,,,,,,,,,,
17,-104.292748085068,-312.878244255203,-103.709378668227,0.544750072337963,0.539876302083333,,,,,,,,,,
18,-107.611572460506,-322.834717381518,-115.006920214631,0.544133771929825,0.533040364583333,,,,,,,,,,
19,-104.416281607213,-313.248844821638,-98.2295045971198,0.544352213541667,0.548502604166667,,,,,,,,,,
20,-102.250065964734,-306.750197894202,-91.6299166248355,0.543929811507937,0.535481770833333,,,,,,,,,,
21,-101.853112441767,-305.5593373253,-99.4881195135622,0.543050130208333,0.524576822916667,,,,,,,,,,
22,-100.482563693855,-301.447691081564,-94.1334119770789,0.542091259057971,0.52099609375,,,,,,,,,,
23,-99.4819737862847,-298.445921358854,-98.8614665288773,0.540968153211806,0.51513671875,,HIER SIND DIE VERARBEITETEN WERTE:,,,,,,,,
24,-97.4308836626555,-292.292650987966,-56.3137638655698,0.539720052083333,0.509765625,,epoch,real reward,Average (50 iters),Std,Niederwert,Hochwert,,,
25,-94.8328368979585,-284.498510693876,-92.0935938026974,0.538499098557692,0.507975260416667,,0,-109.134849213062,-101.994152367158,5.80331720936884,-107.797469576527,-96.1908351577896,,,
26,-93.1607381256417,-279.482214376925,-84.0819664141925,0.53783275462963,0.5205078125,,1,-107.576779069029,-101.330738072604,6.02242639780909,-107.353164470413,-95.308311674795,,,
27,-90.9266154619637,-272.779846385891,-76.0155152178197,0.53662109375,0.50390625,,2,-102.39774309793,-100.426622970648,6.27889832615808,-106.705521296806,-94.1477246444894,,,
28,-89.0346574889727,-267.103972466918,-78.0696352750477,0.535616469109195,0.507486979166667,,3,-106.894181785558,-99.6556923604544,6.54474505991671,-106.200437420371,-93.1109473005377,,,
29,-87.1106718110568,-261.33201543317,-81.287951212159,0.534592013888889,0.5048828125,,4,-105.448931044444,-99.0434343221779,6.82213630056312,-105.865570622741,-92.2212980216148,,,
30,-86.2200028680972,-258.660008604292,-81.0431591234102,0.533533896169355,0.501790364583333,,5,-105.249659327779,-98.462780283508,7.12279535464949,-105.585575638157,-91.3399849288585,,,
31,-83.4255456134788,-250.276636840436,-73.0017355542878,0.533111572265625,0.52001953125,,6,-106.530956761415,-97.6671226357199,7.44755441744538,-105.114677053165,-90.2195682182745,,,
32,-81.8291469743208,-245.487440922962,-66.9624081331704,0.532241358901515,0.50439453125,,7,-105.904414507551,-96.7366767417032,7.7577278699112,-104.494404611614,-88.978948871792,,,
33,-78.4960195388402,-235.488058616521,-41.8190546239913,0.531666475183823,0.5126953125,,8,-102.410266208743,-95.1214525617705,8.06063423910927,-103.18208680088,-87.0608183226613,,,
34,-76.553290585182,-229.659871755546,-49.7977699523397,0.530454799107143,0.4892578125,,9,-105.643212646541,-93.8264902015011,8.3588662682737,-102.185356469775,-85.4676239332274,,,
35,-73.3786273946104,-220.135882183831,-56.398784347189,0.529608832465278,0.5,,10,-107.956300075798,-92.7868317055479,8.66963814612623,-101.456469851674,-84.1171935594217,,,
36,-73.38406547561,-220.15219642683,-65.7764962531159,0.528883375563063,0.502766927083333,,11,-108.92092129106,-92.056822639266,8.976531124053,-101.033353763319,-83.080291515213,,,
37,-75.1043847091007,-225.313154127302,-102.840703739976,0.52820466694079,0.503092447916667,,12,-107.277539246143,-92.3406089840215,9.28149130802704,-101.622100292049,-83.0591176759945,,,
38,-71.253517848087,-213.760553544261,-39.3011690419581,0.527460603632479,0.499186197916667,,13,-105.869657711482,-90.9806233444814,9.60143126536641,-100.582054609848,-81.379192079115,,,
39,-69.3479459629368,-208.04383788881,-56.8662406789967,0.5264404296875,0.486653645833333,,14,-101.756177383959,-90.1277637778443,9.93004840262998,-100.057812180474,-80.1977153752143,,,
40,-71.5879124366627,-214.763737309988,-99.4702578229564,0.525513687754065,0.488444010416667,,15,-106.640613685674,-90.3556294862617,10.2385912961506,-100.594220782412,-80.1170381901111,,,
41,-67.8976348761679,-203.692904628504,-39.1236377704475,0.524623325892857,0.488118489583333,,16,-106.769682697353,-89.1358201596947,10.5668803280794,-99.7027004877741,-78.5689398316152,,,
42,-67.1072518554446,-201.321755566334,-43.9118399118508,0.523781946463178,0.488444010416667,,17,-103.709378668227,-88.0840996888146,10.8925876322859,-98.9766873211005,-77.1915120565287,,,
43,-66.776745413731,-200.330236241193,-77.9179909850515,0.523067589962121,0.492350260416667,,18,-115.006920214631,-87.8530517637291,11.2204694446602,-99.0735212083893,-76.6325823190688,,,
44,-64.6305905824492,-193.891771747347,-58.5672809649828,0.52251880787037,0.498372395833333,,19,-98.2295045971198,-87.2022568570903,11.5539466450044,-98.7562035020947,-75.6483102120859,,,
45,-64.7497081314524,-194.249124394357,-70.1465341586863,0.521859431612319,0.4921875,,20,-91.6299166248355,-86.8314802766902,11.8791329095244,-98.7106131862146,-74.9523473671658,,,
46,-64.0791894531187,-192.237568359356,-54.3191144412508,0.521179632092199,0.489908854166667,,21,-99.4881195135622,-86.1397278121064,12.17438780268,-98.3141156147864,-73.9653400094264,,,
47,-62.1377507327068,-186.41325219812,-59.6197392014554,0.520582411024305,0.492513020833333,,22,-94.1334119770789,-85.5872280493845,12.4724245879353,-98.0596526373198,-73.1148034614492,,,
48,-61.0415731151577,-183.124719345473,-47.8194227910705,0.520112537202381,0.49755859375,,23,-98.8614665288773,-84.8164565135005,12.7674596834867,-97.5839161969872,-72.0489968300138,,,
49,-61.4736752372079,-184.421025711624,-42.6622384221685,0.519485677083333,0.48876953125,,24,-56.3137638655698,-83.9733721516739,13.0688989842913,-97.0422711359652,-70.9044731673825,,,
50,-61.0157633831408,-183.047290149422,-45.8547537638521,0.518816380718954,0.4853515625,,25,-92.0935938026974,-83.2259482617166,13.3585738030194,-96.584522064736,-69.8673744586971,,,
51,-60.2280790069085,-180.684237020725,-41.5615573110928,0.518229166666667,0.48828125,,26,-84.0819664141925,-81.9009817538348,13.4207926963371,-95.3217744501719,-68.4801890574978,,,
52,-59.5584726963943,-178.675418089183,-38.2953279825548,0.517575054048742,0.483561197916667,,27,-76.0155152178197,-80.5425219286098,13.463856545425,-94.0063784740348,-67.0786653831849,,,
53,-58.7541045207263,-176.262313562179,-51.532184243554,0.516996407214506,0.486328125,,28,-78.0696352750477,-79.5451580295044,13.5181316524412,-93.0632896819457,-66.0270263770632,,,
54,-56.1693778461418,-168.508133538425,-52.8325573683691,0.516506865530303,0.490071614583333,,29,-81.287951212159,-78.485126178187,13.5567135547697,-92.0418397329567,-64.9284126234173,,,
55,-55.8000590181098,-167.400177054329,-39.7594148782641,0.516069684709821,0.492024739583333,,30,-81.0431591234102,-77.1970964494384,13.5886551936511,-90.7857516430895,-63.6084412557873,,,
56,-54.5358435887168,-163.60753076615,-35.7959835224474,0.515513637609649,0.484375,,31,-73.0017355542878,-75.8352596689417,13.6065853578758,-89.4418450268175,-62.2286743110659,,,
57,-52.064348760534,-156.193046281602,-67.7955405119662,0.514993601831896,0.4853515625,,32,-66.9624081331704,-75.0757417032662,13.6013343387256,-88.6770760419919,-61.4744073645406,,,
58,-53.7757518477125,-161.327255543138,-62.5346290048949,0.514678782662429,0.496419270833333,,33,-41.8190546239913,-74.2253537522337,13.5754949208206,-87.8008486730543,-60.6498588314132,,,
59,-54.4532177253757,-163.359653176127,-57.5306998581393,0.514293077256944,0.491536458333333,,34,-49.7977699523397,-73.3453622551631,13.5346873603133,-86.8800496154764,-59.8106748948498,,,
60,-52.3124768040781,-156.937430412234,-44.2895230228671,0.513834635416667,0.486328125,,35,-56.398784347189,-72.1423487331303,13.4964182881445,-85.6387670212748,-58.6459304449858,,,
61,-52.479317166554,-157.437951499662,-61.347953672914,0.513435609879032,0.489095052083333,,36,-65.7764962531159,-71.2284595879757,13.4446508289589,-84.6731104169346,-57.7838087590168,,,
62,-51.8213269708338,-155.463980912501,-60.746674219826,0.51300533234127,0.486328125,,37,-102.840703739976,-70.2838665081476,13.3976852889641,-83.6815517971117,-56.8861812191834,,,
63,-51.1645793007098,-153.493737902129,-41.1841610387713,0.512613932291667,0.487955729166667,,38,-39.3011690419581,-68.9879179158462,13.3274071260168,-82.315325041863,-55.6605107898293,,,
64,-50.2782052045923,-150.834615613777,-44.4950257730321,0.512219551282051,0.486979166666667,,39,-56.8662406789967,-67.7844937601903,13.239743143747,-81.0242369039373,-54.5447506164433,,,
65,-51.1836120946728,-153.550836284018,-71.1845806492881,0.511834655145202,0.48681640625,,40,-99.4702578229564,-67.1850506869614,13.1436470128628,-80.3286976998242,-54.0414036740987,,,
66,-50.6461653757257,-151.938496127177,-33.0652738531244,0.511531696983831,0.491536458333333,,41,-39.1236377704475,-65.7423969647546,13.0203394868641,-78.7627364516187,-52.7220574778905,,,
67,-51.1665001211569,-153.499500363471,-56.5252045862273,0.51117063036152,0.486979166666667,,42,-43.9118399118508,-64.7572111194384,12.8857913380008,-77.6430024574392,-51.8714197814376,,,
68,-51.9087592718544,-155.726277815563,-48.0275484356615,0.510919100996377,0.493815104166667,,43,-77.9179909850515,-63.665410526643,12.7420837660212,-76.4074942926642,-50.9233267606218,,,
69,-53.2612704762182,-159.783811428655,-54.7176802276944,0.510542224702381,0.484537760416667,,44,-58.5672809649828,-62.4832685661148,12.5733253589443,-75.0565939250592,-49.9099432071705,,,
70,-53.2804885761682,-159.841465728505,-54.4603283753951,0.510499193075117,0.507486979166667,,45,-70.1465341586863,-61.6250494245124,12.3774235210248,-74.0024729455372,-49.2476259034876,,,
71,-55.5968302948994,-166.790490884698,-77.6279007573127,0.510416666666667,0.504557291666667,,46,-54.3191144412508,-61.3505000937766,12.1491133118559,-73.4996134056326,-49.2013867819207,,,
72,-56.2002567531446,-168.600770259434,-45.8530911598675,0.510398829908676,0.509114583333333,,47,-59.6197392014554,-60.2988328711552,11.9027788360637,-72.2016117072189,-48.3960540350915,,,
73,-55.017800357184,-165.053401071552,-48.0879339126239,0.510154930320946,0.492350260416667,,48,-47.8194227910705,-59.3959803600874,11.6402727549559,-71.0362531150433,-47.7557076051315,,,
74,-53.2292139970579,-159.687641991174,-39.8586944074742,0.509802517361111,0.483723958333333,,49,-42.6622384221685,-58.2390632596678,11.339294500222,-69.5783577598898,-46.8997687594458,,,
75,-51.7576885846623,-155.273065753987,-22.6828867684688,0.509450812088816,0.483072916666667,,50,-45.8547537638521,-57.5796342969795,11.0239107492785,-68.603545046258,-46.555723547701,,,
76,-52.4539633447199,-157.36189003416,-63.711549567786,0.509228727002165,0.492350260416667,,51,-41.5615573110928,-57.0231236257067,10.6779568557063,-67.701080481413,-46.3451667700004,,,
77,-52.1647186078311,-156.494155823493,-56.7443113858087,0.509198050213675,0.5068359375,,52,-38.2953279825548,-56.4870911741698,10.3269679645037,-66.8140591386735,-46.1601232096661,,,
78,-49.9260467038485,-149.778140111546,-15.2411995484959,0.508988907568565,0.49267578125,,53,-51.532184243554,-55.2954379257517,9.98934850862814,-65.2847864343798,-45.3060894171235,,,
79,-49.9367122397281,-149.810136719184,-50.7729779360594,0.508725992838542,0.487955729166667,,54,-52.8325573683691,-54.7602093504774,9.65708966188249,-64.4172990123599,-45.1031196885949,,,
80,-49.4187770740014,-148.256331222004,-32.8356638939182,0.508704668209877,0.506998697916667,,55,-39.7594148782641,-53.8101645011001,9.32966551436565,-63.1398300154658,-44.4804989867345,,,
81,-47.9511162244733,-143.85334867342,-41.5045419078243,0.508471481199187,0.489583333333333,,56,-35.7959835224474,-53.034897496873,9.00659090211777,-62.0414883989907,-44.0283065947552,,,
82,-49.5395436826197,-148.618631047859,-58.7232158952271,0.50824391315261,0.489583333333333,,57,-67.7955405119662,-52.7549265231659,8.69844504616702,-61.4533715693329,-44.0564814769989,,,
83,-50.3317948864623,-150.995384659387,-57.777833364805,0.508093455481151,0.49560546875,,58,-62.5346290048949,-52.5748368218254,8.39335074402735,-60.9681875658527,-44.181486077798,,,
84,-51.5323098297329,-154.596929489199,-64.383020963032,0.507996323529412,0.499837239583333,,59,-57.5306998581393,-53.0172675343556,8.0883886813072,-61.1056562156628,-44.9288788530484,,,
85,-49.8467922529679,-149.540376758904,-29.5441641668028,0.507848458696705,0.495279947916667,,60,-44.2895230228671,-52.620138009149,7.77123403855162,-60.3913720477006,-44.8489039705974,,,
86,-49.5004118772641,-148.501235631792,-52.3176433025394,0.507616065014368,0.487630208333333,,61,-61.347953672914,-52.5401156357245,7.47492389402762,-60.0150395297521,-45.0651917416969,,,
87,-45.4360384128887,-136.308115238666,-13.1250249894212,0.507588704427083,0.505208333333333,,62,-60.746674219826,-51.5077338462403,7.19202085422459,-58.6997547004649,-44.3157129920157,,,
88,-44.9371835291591,-134.811550587477,-40.3569709949847,0.507364451661985,0.487630208333333,,63,-41.1841610387713,-50.2825626159463,6.92691530072687,-57.2094779166732,-43.3556473152195,,,
89,-46.0280560251151,-138.084168075345,-59.8134260324916,0.507203052662037,0.492838541666667,,64,-44.4950257730321,-50.6847637334078,6.67698715778665,-57.3617508911944,-44.0077765756211,,,
90,-46.1001721589261,-138.300516476778,-34.9554649130131,0.50703625801282,0.492024739583333,,65,-71.1845806492881,-50.2551406791728,6.44342283790711,-56.6985635170799,-43.8117178412657,,,
91,-46.446441912787,-139.339325738361,-44.4318801965742,0.506910241168478,0.495442708333333,,66,-33.0652738531244,-49.1759568041457,6.23054328305059,-55.4065000871963,-42.9454135210951,,,
92,-45.7548227263099,-137.26446817893,-43.3978201343367,0.506699428763441,0.4873046875,,67,-56.5252045862273,-49.2597643014769,6.03795625239339,-55.2977205538703,-43.2218080490835,,,
93,-44.4634835205863,-133.390450561759,-36.8474771649074,0.506541583554965,0.491861979166667,,68,-48.0275484356615,-49.1212473848701,5.88334009426255,-55.0045874791327,-43.2379072906076,,,
94,-46.4084042077496,-139.225212623249,-47.3557512318275,0.506299684758772,0.483561197916667,,69,-54.7176802276944,-48.5219877818657,5.76237711270458,-54.2843648945703,-42.7596106691612,,,
95,-47.3583707633496,-142.075112290049,-59.0937889082944,0.506295098198785,0.505859375,,70,-54.4603283753951,-48.5323114670287,5.66802310461641,-54.2003345716451,-42.8642883624123,,,
96,-48.9523652495281,-146.857095748584,-60.5958667035968,0.506250335588488,0.501953125,,71,-77.6279007573127,-48.3450434777132,5.60619299510391,-53.9512364728171,-42.7388504826093,,,
97,-47.1850064062302,-141.55501921869,-38.476564532938,0.506150018601191,0.496419270833333,,72,-45.8530911598675,-48.0344052442169,5.57341122252237,-53.6078164667393,-42.4609940216945,,,
98,-46.1653211577143,-138.495963473143,-27.8412981713837,0.506064880576599,0.497721354166667,,73,-48.0879339126239,-47.4112985573528,5.58001451439342,-52.9913130717462,-41.8312840429593,,,
99,-46.8797859509531,-140.639357852859,-78.5665730864573,0.5060107421875,0.500651041666667,,74,-39.8586944074742,-48.0141838572623,5.60014124023413,-53.6143250974964,-42.4140426170282,,,
100,-46.9429781243864,-140.828934373159,-30.2048619256355,0.505598958333333,0.49951171875,,75,-22.6828867684688,-47.7699215730165,5.65055322892934,-53.4204748019459,-42.1193683440872,,,
101,-46.6178890771151,-139.853667231345,-60.0500301132145,0.504666341145833,0.487630208333333,,76,-63.711549567786,-48.0482603249648,5.69851674411624,-53.7467770690811,-42.3497435808486,,,
102,-49.945712525454,-149.837137576362,-56.270234053919,0.504098307291667,0.49365234375,,77,-56.7443113858087,-48.3366657512948,5.76381477153691,-54.1004805228317,-42.5728509797578,,,
103,-48.8098289347769,-146.429486804331,-17.6392991814421,0.5034765625,0.487467447916667,,78,-15.2411995484959,-47.9316455787239,5.84548854500766,-53.7771341237316,-42.0861570337163,,,
104,-46.4247722682018,-139.274316804605,-16.458725039841,0.503046875,0.4921875,,79,-50.7729779360594,-47.2439306923766,5.9307881984447,-53.1747188908213,-41.3131424939319,,,
105,-44.9105606517574,-134.731681955272,-26.7791270477128,0.502459309895833,0.484700520833333,,80,-32.8356638939182,-46.7330791174618,6.02054444772313,-52.7536235651849,-40.7125346697386,,,
106,-45.5027000802907,-136.508100240872,-39.8778930298622,0.502080078125,0.485514322916667,,81,-41.5045419078243,-46.7354022184735,6.12259343785262,-52.8579956563261,-40.6128087806209,,,
107,-44.5768402689635,-133.73052080689,-23.7929025280206,0.501481119791667,0.48095703125,,82,-58.7232158952271,-46.500047689171,6.21501398669436,-52.7150616758654,-40.2850337024766,,,
108,-43.5190861694311,-130.557258508293,-25.8751490161435,0.500983072916667,0.4833984375,,83,-57.777833364805,-45.6780792284686,6.30034307399535,-51.978422302464,-39.3777361544733,,,
109,-43.8511197625926,-131.553359287778,-36.0829177242176,0.500457356770833,0.4833984375,,84,-64.383020963032,-45.1594182229651,6.38129982886586,-51.540718051831,-38.7781183940993,,,
110,-44.5778763668447,-133.733629100534,-60.1316193799592,0.499814453125,0.48974609375,,85,-29.5441641668028,-45.2104166449616,6.44931207498741,-51.659728719949,-38.7611045699742,,,
111,-40.9945473691712,-122.983642107514,-11.9568959495053,0.499235026041667,0.50146484375,,86,-52.3176433025394,-44.5764435650918,6.50055785724345,-51.0770014223352,-38.0758857078483,,,
112,-40.1384481019989,-120.415344305997,-20.4288028900822,0.498694661458333,0.49609375,,87,-13.1250249894212,-43.7741072752323,6.54171708373032,-50.3158243589626,-37.232390191502,,,
113,-37.9441286831866,-113.83238604956,-17.633553331114,0.498126627604167,0.486165364583333,,88,-40.3569709949847,-42.9287519636889,6.56505457168027,-49.4938065353692,-36.3636973920087,,,
114,-37.4705742518023,-112.411722755407,-36.3495529620154,0.497643229166667,0.484049479166667,,89,-59.8134260324916,-42.8339557268898,6.6081501689056,-49.4421058957954,-36.2258055579842,,,
115,-37.5284986947089,-112.585496084127,-33.5849606879591,0.4971435546875,0.494466145833333,,90,-34.9554649130131,-42.6200328820845,6.62354901259321,-49.2435818946777,-35.9964838694912,,,
116,-33.9016002677852,-101.704800803356,-6.56130063506928,0.4966259765625,0.496744791666667,,91,-44.4318801965742,-41.3529097445508,6.62982783581286,-47.9827375803636,-34.7230819087379,,,
117,-32.6340002921218,-97.9020008763654,-38.2556958836581,0.496124674479167,0.48974609375,,92,-43.3978201343367,-41.4546827255416,6.64636876271957,-48.1010514882612,-34.808313962822,,,
118,-31.3485611767258,-94.0456835301774,-3.08810230114185,0.495696614583333,0.490234375,,93,-36.8474771649074,-40.4068964062262,6.64726495006886,-47.0541613562951,-33.7596314561573,,,
119,-28.1368693285868,-84.4106079857605,-12.3059103207166,0.495066731770833,0.485514322916667,,94,-47.3557512318275,-39.7064721294626,6.64740621346138,-46.353878342924,-33.0590659160012,,,
120,-26.5449331805295,-79.6347995415884,-36.9134292866621,0.4945654296875,0.4853515625,,95,-59.0937889082944,-39.3573691698345,6.66262476720307,-46.0199939370376,-32.6947444026314,,,
121,-26.0295394140753,-78.088618242226,-9.84890279305478,0.494168294270833,0.48486328125,,96,-60.5958667035968,-38.4826353348866,6.68515214357222,-45.1677874784589,-31.7974831913144,,,
122,-25.4234232159356,-76.2702696478068,-5.90258138219514,0.493779296875,0.482096354166667,,97,-38.476564532938,-37.0762565236098,6.69483427364261,-43.7710907972524,-30.3814222499672,,,
123,-24.8341131832528,-74.5023395497584,-4.87166844272365,0.493419596354167,0.479166666666667,,98,-27.8412981713837,-36.2726992154305,6.70078518495263,-42.9734844003832,-29.5719140304779,,,
124,-24.7575310255845,-74.2725930767534,-30.0060642920072,0.493212890625,0.489095052083333,,99,-78.5665730864573,-35.9181527522812,6.68697521972214,-42.6051279720033,-29.2311775325591,,,
125,-23.2379636988304,-69.7138910964913,-13.6520915408515,0.4929931640625,0.486002604166667,,100,-30.2048619256355,-35.4042977941121,6.66233608399448,-42.0666338781066,-28.7419617101176,,,
126,-22.6201278600005,-67.8603835800015,-12.4074528340819,0.492662760416667,0.487467447916667,,101,-60.0500301132145,-35.2028186973594,6.62313201440306,-41.8259507117625,-28.5796866829564,,,
127,-21.9347028693183,-65.8041086079549,-24.6591678795146,0.492457682291667,0.4833984375,,102,-56.270234053919,-34.4370857230796,6.56095604887094,-40.9980417719506,-27.8761296742087,,,
128,-19.676477259014,-59.0294317770421,-17.2426750645856,0.492249348958333,0.486653645833333,,103,-17.6392991814421,-33.6625438344282,6.48456674832744,-40.1471105827556,-27.1779770861007,,,
129,-19.1118258989737,-57.3354776969211,-18.7711873624388,0.492076822916667,0.487630208333333,,104,-16.458725039841,-33.7317592817604,6.40501886493781,-40.1367781466982,-27.3267404168226,,,
130,-20.3428227167901,-61.0284681503703,-26.5798410787258,0.492019856770833,0.49609375,,105,-26.7791270477128,-33.2573840492636,6.30613318820494,-39.5635172374686,-26.9512508610587,,,
131,-19.8709770786862,-59.6129312360587,-14.9272496705383,0.491746419270833,0.49267578125,,106,-39.8778930298622,-32.9062386723346,6.18134160454057,-39.0875802768752,-26.7248970677941,,,
132,-20.8796837349622,-62.6390512048866,-46.1569768536603,0.491622721354167,0.492024739583333,,107,-23.7929025280206,-32.9974628869589,6.02216218574672,-39.0196250727056,-26.9753007012122,,,
133,-21.6443506457316,-64.9330519371949,-42.3661231053721,0.491614583333333,0.511881510416667,,108,-25.8751490161435,-32.6767355773539,5.83274777362686,-38.5094833509807,-26.843987803727,,,
134,-22.6522054293391,-67.9566162880172,-33.6305623158812,0.4915625,0.484049479166667,,109,-36.0829177242176,-32.2032596744338,5.6387009705087,-37.8419606449425,-26.5645587039251,,,
135,-22.2989747325688,-66.8969241977065,-25.2679495821293,0.4914794921875,0.49169921875,,110,-60.1316193799592,-31.4362974904945,5.44686992483778,-36.8831674153323,-25.9894275656568,,,
136,-23.8633423651807,-71.5900270955421,-30.2228884308484,0.491355794270833,0.490397135416667,,111,-11.9568959495053,-31.4496058093974,5.23834498443304,-36.6879507938304,-26.2112608249643,,,
137,-23.8707118026366,-71.6121354079099,-30.0473777166073,0.491180013020833,0.485514322916667,,112,-20.4288028900822,-31.0129339351634,5.02260151335035,-36.0355354485138,-25.9903324218131,,,
138,-25.533358436481,-76.600075309443,-48.6419615816977,0.4910693359375,0.488118489583333,,113,-17.633553331114,-31.7093444565806,4.81249711543952,-36.5218415720201,-26.8968473411411,,,
139,-26.5722747839798,-79.7168243519393,-26.7592126424334,0.491165364583333,0.496256510416667,,114,-36.3495529620154,-31.4427217437855,4.61402395775813,-36.0567457015436,-26.8286977860274,,,
140,-29.9050060712291,-89.7150182136874,-51.1240838435878,0.491266276041667,0.49853515625,,115,-33.5849606879591,-31.2723424851795,4.39761279851934,-35.6699552836989,-26.8747296866602,,,
141,-30.1047759543845,-90.3143278631535,-34.0499931615389,0.491404622395833,0.501953125,,116,-6.56130063506928,-31.2545881371114,4.16536285474733,-35.4199509918587,-27.0892252823641,,,
142,-32.2524041357635,-96.7572124072904,-42.4978965079811,0.491502278645833,0.498209635416667,,117,-38.2556958836581,-31.2166668883155,3.96312890764101,-35.1797957959565,-27.2535379806745,,,
143,-32.0640966276472,-96.1922898829415,-32.4227765548353,0.4915478515625,0.496907552083333,,118,-3.08810230114185,-31.0014699553841,3.7357585407866,-34.7372284961707,-27.2657114145975,,,
144,-32.0827013802092,-96.2481041406276,-8.38312469627708,0.491435546875,0.487141927083333,,119,-12.3059103207166,-30.4433453971756,3.52858749414995,-33.9719328913256,-26.9147579030257,,,
145,-32.1411393953004,-96.4234181859012,-13.1976615857643,0.491368815104167,0.485514322916667,,120,-36.9134292866621,-29.7735789335273,3.33023246466865,-33.103811398196,-26.4433464688587,,,
146,-31.5601125433946,-94.6803376301837,-8.79119944908967,0.491360677083333,0.489095052083333,,121,-9.84890279305478,-28.7872536500135,3.12080794364151,-31.908061593655,-25.666445706372,,,
147,-34.0228825690884,-102.068647707265,-52.7640712850358,0.4913818359375,0.49462890625,,122,-5.90258138219514,-28.6336890339633,2.92243491041852,-31.5561239443818,-25.7112541235448,,,
148,-32.3550953994628,-97.0652861983884,-21.3306441531892,0.4913232421875,0.49169921875,,123,-4.87166844272365,-28.2974945167133,2.76951834097651,-31.0670128576898,-25.5279761757368,,,
149,-33.7932748025349,-101.379824407605,-57.0695546910438,0.491357421875,0.4921875,,124,-30.0060642920072,-28.8705975857263,2.63185541082873,-31.502452996555,-26.2387421748975,,,
150,-33.2235229084074,-99.6705687252222,-25.2028634601417,0.491427408854167,0.492350260416667,,125,-13.6520915408515,-27.8242503381514,2.50041884783383,-30.3246691859853,-25.3238314903176,,,
151,-32.1167633645554,-96.3502900936664,-27.3288396689886,0.491474609375,0.493001302083333,,126,-12.4074528340819,-27.7678577448839,2.37921878741976,-30.1470765323036,-25.3886389574641,,,
152,-32.6619569840186,-97.9858709520557,-39.8747704264889,0.491565755208333,0.49267578125,,127,-24.6591678795146,-27.3722644176932,2.25455968618091,-29.6268241038741,-25.1177047315122,,,
153,-32.364460754994,-97.0933822649819,-14.6822115897408,0.491686197916667,0.498372395833333,,128,-17.2426750645856,-26.5568129968269,2.16305751281833,-28.7198705096452,-24.3937554840086,,,
154,-29.6517887162806,-88.9553661488417,1.72758521427246,0.491668294270833,0.48828125,,129,-18.7711873624388,-26.1770701655384,2.09214658239003,-28.2692167479284,-24.0849235831484,,,
155,-31.1184193521149,-93.3552580563448,-45.4583018636156,0.491650390625,0.490234375,,130,-26.5798410787258,-26.7456893189457,2.0120991897779,-28.7577885087236,-24.7335901291678,,,
156,-32.7785860397656,-98.3357581192967,-62.777679940727,0.491785481770833,0.497884114583333,,131,-14.9272496705383,-27.4515432972401,1.95846865907555,-29.4100119563157,-25.4930746381646,,,
157,-34.819454020383,-104.458362061149,-56.806857320775,0.49205078125,0.511881510416667,,132,-46.1569768536603,-27.7834837735326,1.91801027060769,-29.7014940441402,-25.8654735029249,,,
158,-35.7525441923232,-107.25763257697,-52.8705313159803,0.491964518229167,0.48779296875,,133,-42.3661231053721,-28.3536333576102,1.87979479512219,-30.2334281527324,-26.473838562488,,,
159,-38.7945452916361,-116.383635874908,-57.0008551692422,0.492078450520833,0.5029296875,,134,-33.6305623158812,-28.9639413213964,1.87849546750438,-30.8424367889008,-27.0854458538921,,,
160,-38.9967511608073,-116.990253482422,-16.8459466815412,0.492171223958333,0.49560546875,,135,-25.2679495821293,-28.5867458107557,1.92563771690535,-30.5123835276611,-26.6611080938504,,,
161,-37.9258418547908,-113.777525564373,-24.3820742154864,0.492267252604167,0.498697916666667,,136,-30.2228884308484,-27.8857743369425,2.01394437151728,-29.8997187084598,-25.8718299654252,,,
162,-37.2989978341287,-111.896993502386,-26.8425847730871,0.492413736979167,0.5009765625,,137,-30.0473777166073,-28.1776505883853,2.109475190665,-30.2871257790503,-26.0681753977203,,,
163,-37.3412338319419,-112.023701495826,-25.0267273326063,0.4924365234375,0.490234375,,138,-48.6419615816977,-28.2678059696113,2.23380244515687,-30.5016084147681,-26.0340035244544,,,
164,-35.3697366846732,-106.10921005402,-14.9607495593334,0.4926806640625,0.511393229166667,,139,-26.7592126424334,-28.2153980525175,2.36022623447992,-30.5756242869975,-25.8551718180376,,,
165,-34.8397831494352,-104.519349448306,-20.3097086782567,0.49287109375,0.505859375,,140,-51.1240838435878,-27.9008913018556,2.48278964862302,-30.3836809504786,-25.4181016532326,,,
166,-34.2542054995388,-102.762616498617,-19.9397774113528,0.492796223958333,0.484049479166667,,141,-34.0499931615389,-27.6333386885888,2.63387330689419,-30.267211995483,-24.9994653816946,,,
167,-32.8577823045192,-98.5733469135575,-12.2377642888265,0.49275390625,0.482747395833333,,142,-42.4978965079811,-27.744641897486,2.81041162742868,-30.5550535249147,-24.9342302700573,,,
168,-33.0323394850693,-99.0970184552078,-10.1728800306469,0.492643229166667,0.482747395833333,,143,-32.4227765548353,-27.1939984493878,2.97582190695201,-30.1698203563398,-24.2181765424357,,,
169,-32.4172233190672,-97.2516699572017,-9.32004604620237,0.4926416015625,0.484375,,144,-8.38312469627708,-27.3161934247811,3.17609140735151,-30.4922848321326,-24.1401020174296,,,
170,-32.1946642323024,-96.5839926969071,-6.90507338320215,0.49240234375,0.483561197916667,,145,-13.1976615857643,-27.2102946613004,3.3521630834453,-30.5624577447457,-23.8581315778551,,,
171,-30.7556724419182,-92.2670173257546,-35.2918594597686,0.492150065104167,0.479329427083333,,146,-8.79119944908967,-27.1784991744986,3.49762513964846,-30.6761243141471,-23.6808740348501,,,
172,-28.8446007992549,-86.5338023977646,-27.3395629919444,0.491990559895833,0.4931640625,,147,-52.7640712850358,-27.5214532960454,3.64347272611193,-31.1649260221574,-23.8779805699335,,,
173,-26.0702572935564,-78.2107718806691,-15.2265574643544,0.491966145833333,0.489908854166667,,148,-21.3306441531892,-27.7042763564799,3.81910801494051,-31.5233843714204,-23.8851683415394,,,
174,-23.8798977714161,-71.6396933142483,-21.4036288317727,0.491964518229167,0.483561197916667,,149,-57.0695546910438,-28.0284324425397,3.9845330124627,-32.0129654550024,-24.043899430077,,,
175,-21.468011532576,-64.404034597728,-8.50918431396285,0.491984049479167,0.485026041666667,,150,-25.2028634601417,-27.6069249919898,4.1744010293479,-31.7813260213377,-23.4325239626419,,,
176,-20.6684147606525,-62.0052442819574,-6.76882321365177,0.491910807291667,0.485026041666667,,151,-27.3288396689886,-27.4719589463585,4.40002462133024,-31.8719835676887,-23.0719343250282,,,
177,-17.4466985223248,-52.3400955669743,-2.63057802426008,0.491673177083333,0.483072916666667,,152,-39.8747704264889,-27.2802555187149,4.61567076469949,-31.8959262834144,-22.6645847540154,,,
178,-16.3003368705375,-48.9010106116126,4.48796371562408,0.491593424479167,0.484700520833333,,153,-14.6822115897408,-26.7087431344965,4.85513789989615,-31.5638810343926,-21.8536052346003,,,
179,-15.88414070848,-47.65242212544,-20.3900316242749,0.4916650390625,0.4951171875,,154,1.72758521427246,-26.7704560082159,5.07907539601699,-31.8495314042329,-21.6913806121989,,,
180,-16.1625229874834,-48.4875689624501,-5.49377376309284,0.491438802083333,0.484375,,155,-45.4583018636156,-26.5101145650915,5.30392942298097,-31.8140439880724,-21.2061851421105,,,
181,-14.0761972605311,-42.2285917815932,6.41306727215338,0.491414388020833,0.487141927083333,,156,-62.777679940727,-25.8631947935056,5.53965886639874,-31.4028536599043,-20.3235359271069,,,
182,-12.4780453880125,-37.4341361640374,0.973393379622921,0.491337890625,0.48193359375,,157,-56.806857320775,-25.5514174787966,5.76384425879808,-31.3152617375946,-19.7875732199985,,,
183,-12.5707148705759,-37.7121446117278,-18.0544717223006,0.49123046875,0.48486328125,,158,-52.8705313159803,-25.000387966417,5.97876433654379,-30.9791523029607,-19.0216236298732,,,
184,-11.1252150007894,-33.3756450023682,2.65683775987103,0.491110026041667,0.48779296875,,159,-57.0008551692422,-24.1175848121965,6.22433820442306,-30.3419230166196,-17.8932466077734,,,
185,-9.7203952677586,-29.1611858032758,12.1275257199382,0.490997721354167,0.484049479166667,,160,-16.8459466815412,-23.2203673997294,6.48778702169145,-29.7081544214209,-16.732580378038,,,
186,-8.94321675018688,-26.8296502505606,3.50860367845279,0.490999348958333,0.48779296875,,161,-24.3820742154864,-22.6561212573651,6.72187207153672,-29.3779933289018,-15.9342491858284,,,
187,-8.64232169006677,-25.9269650702003,-4.47488414350349,0.49083984375,0.4892578125,,162,-26.8425847730871,-22.1512584282015,6.94473333130687,-29.0959917595083,-15.2065250968946,,,
188,-8.03259410747294,-24.0977823224188,3.20283765358376,0.490926106770833,0.496256510416667,,163,-25.0267273326063,-21.4992934209428,7.14851605623474,-28.6478094771776,-14.3507773647081,,,
189,-6.85915102062481,-20.5774530618744,-3.72100662344756,0.49083984375,0.484212239583333,,164,-14.9607495593334,-20.6184903825458,7.35332100404442,-27.9718113865902,-13.2651693785013,,,
190,-6.61617449172598,-19.8485234751779,-14.8589164761205,0.490807291666667,0.48876953125,,165,-20.3097086782567,-20.3851512420298,7.5442272646944,-27.9293785067242,-12.8409239773354,,,
191,-5.38157670149265,-16.144730104478,-6.32988549036282,0.4907177734375,0.486490885416667,,166,-19.9397774113528,-19.5068336272607,7.73172929550821,-27.2385629227689,-11.7751043317525,,,
192,-3.57484112818008,-10.7245233845402,14.8520414178446,0.490714518229167,0.486979166666667,,167,-12.2377642888265,-18.5479702041355,7.89649868162533,-26.4444688857609,-10.6514715225102,,,
193,-4.15479316390651,-12.4643794917195,-24.2282885501438,0.490716145833333,0.492024739583333,,168,-10.1728800306469,-18.1897425971191,8.05275786073364,-26.2425004578528,-10.1369847363855,,,
194,-2.80203298150969,-8.40609894452908,22.4023451324552,0.490891927083333,0.501139322916667,,169,-9.32004604620237,-17.1147402110938,8.21670936840166,-25.3314495794955,-8.89803084269216,,,
195,-3.3945130297551,-10.1835390892653,-14.1827793000234,0.490729166666667,0.489583333333333,,170,-6.90507338320215,-17.2284589288143,8.35507077496273,-25.5835297037771,-8.87338815385161,,,
196,-6.0022895486129,-18.0068686458387,-34.3540036219715,0.4906298828125,0.492024739583333,,171,-35.2918594597686,-17.6432891648184,8.47183946189776,-26.1151286267162,-9.17144970292064,,,
197,-5.37021758846047,-16.1106527653814,-7.47825142608157,0.490693359375,0.502766927083333,,172,-27.3395629919444,-17.6175450859359,8.57273223185859,-26.1902773177945,-9.0448128540773,,,
198,-5.09126545028894,-15.2737963508668,1.53867508162124,0.490690104166667,0.497395833333333,,173,-15.2265574643544,-16.5527853532563,8.64772789511668,-25.200513248373,-7.90505745813965,,,
199,-6.18211118970242,-18.5463335691072,-14.1880106363652,0.490525716145833,0.484212239583333,,174,-21.4036288317727,-16.4127337156716,8.6974654123986,-25.1101991280701,-7.71526830327295,,,
200,-5.4761539866163,-16.4284619598489,8.30845132506144,0.49044921875,0.491861979166667,,175,-8.50918431396285,-15.1308120290813,8.71492372979437,-23.8457357588756,-6.41588829928688,,,
201,-3.41195486020639,-10.2358645806192,23.0109844855716,0.490437825520833,0.486490885416667,,176,-6.76882321365177,-14.1854424615182,8.73509099033157,-22.9205334518498,-5.45035147118667,,,
202,-4.57401671671507,-13.7220501501452,-8.81622977595867,0.490354817708333,0.4853515625,,177,-2.63057802426008,-13.8224501106745,8.74662109270881,-22.5690712033833,-5.07582901796571,,,
203,-4.86841500552069,-14.6052450165621,10.6582877667334,0.490358072916667,0.48779296875,,178,4.48796371562408,-12.8316058323761,8.70440499270954,-21.5360108250856,-4.12720083966651,,,
204,-5.00957559910359,-15.0287267973108,-13.2407646705441,0.490309244791667,0.4873046875,,179,-20.3900316242749,-12.8033421672938,8.64523485250823,-21.448577019802,-4.15810731478553,,,
205,-3.77821739730902,-11.3346521919271,26.8535707518458,0.490535481770833,0.50732421875,,180,-5.49377376309284,-12.3106757842041,8.57358377874006,-20.8842595629441,-3.73709200546403,,,
206,-3.37310987310666,-10.11932961932,5.71373267346373,0.490515950520833,0.483561197916667,,181,6.41306727215338,-11.3073025579868,8.4878127451071,-19.7951153030939,-2.81948981287975,,,
207,-5.67169558711532,-17.015086761346,-31.2749656359493,0.4907861328125,0.507975260416667,,182,0.973393379622921,-10.689602277501,8.38786987419832,-19.0774721516993,-2.30173240330268,,,
208,-6.92000816829103,-20.7600245048731,-26.9388363185093,0.490857747395833,0.490559895833333,,183,-18.0544717223006,-10.1039548068683,8.2676087606914,-18.3715635675597,-1.83634604617694,,,
209,-5.57185111397718,-16.7155533419315,33.1293197033942,0.490965169270833,0.494140625,,184,2.65683775987103,-8.41768321825316,8.14159961492382,-16.559282833177,-0.27608360332934,,,
210,-3.08566805026637,-9.25700415079912,19.995430878467,0.490924479166667,0.485677083333333,,185,12.1275257199382,-6.90795211927847,8.00849109815149,-14.91644321743,1.10053897887302,,,
211,-5.04640495893166,-15.139214876795,-16.0614812731436,0.490784505208333,0.487467447916667,,186,3.50860367845279,-6.89257044460401,7.87517839339914,-14.7677488380031,0.98260794879513,,,
212,-3.72287296857981,-11.1686189057394,-14.2249868009317,0.490758463541667,0.493489583333333,,187,-4.47488414350349,-6.69341186784803,7.73987768828068,-14.4332895561287,1.04646582043265,,,
213,-2.89553039084236,-8.6865911725271,-1.96680941633465,0.490789388020833,0.4892578125,,188,3.20283765358376,-6.20565156673524,7.59658179901507,-13.8022333657503,1.39093023227983,,,
214,-0.803096604445706,-2.40928981333712,20.9938263616824,0.490958658854167,0.5009765625,,189,-3.72100662344756,-5.30328776880801,7.44775504693451,-12.7510428157425,2.1444672781265,,,
215,-0.571295732548683,-1.71388719764605,9.06661986875245,0.490916341145833,0.490234375,,190,-14.8589164761205,-4.83216287806123,7.30350729260169,-12.1356701706629,2.47134441454046,,,
216,1.20567699145205,3.61703097435614,9.36120384778607,0.490851236979167,0.490234375,,191,-6.32988549036282,-4.25038027951137,7.16021174252689,-11.4105920220383,2.90983146301552,,,
217,-0.429355041234597,-1.28806512370379,-15.5105892467217,0.4908837890625,0.493001302083333,,192,14.8520414178446,-4.1635334527539,7.03067164041181,-11.1942050931657,2.86713818765791,,,
218,-0.288997178698733,-0.8669915360962,23.1934737252071,0.490929361979167,0.494791666666667,,193,-24.2282885501438,-3.46880329561598,6.91320800224508,-10.3820112978611,3.4444047066291,,,
219,1.68378174091802,5.05134522275406,26.8620759272249,0.491004231770833,0.493001302083333,,194,22.4023451324552,-2.74262768859889,6.81338590296135,-9.55601359156024,4.07075821436247,,,
220,1.24954027484583,3.74862082453748,3.52815689594589,0.4910302734375,0.487955729166667,,195,-14.1827793000234,-2.49070214071362,6.72613267174702,-9.21683481246064,4.23543053103339,,,
221,2.47061128897214,7.41183386691642,3.02001659493246,0.491077473958333,0.489583333333333,,196,-34.3540036219715,-2.29609253329922,6.62187042458853,-8.91796295788776,4.32577789128931,,,
222,0.298828570359542,0.896485711078628,-14.4281489697165,0.491197916666667,0.494140625,,197,-7.47825142608157,-1.88700017074918,6.47485491212066,-8.36185508286983,4.58785474137148,,,
223,-1.52862257816161,-4.58586773448483,-5.52048092316834,0.491279296875,0.4873046875,,198,1.53867508162124,-1.45917503214573,6.29131396288998,-7.75048899503571,4.83213893074425,,,
224,2.50143009680401,7.50429029041203,3.0939392522029,0.491292317708333,0.490397135416667,,199,-14.1880106363652,-1.09994960633088,6.12554486135957,-7.22549446769045,5.02559525502869,,,
225,3.75332003119208,11.2599600935762,-5.25990673705402,0.491297200520833,0.486490885416667,,200,8.30845132506144,-0.783406035846198,5.9403404275416,-6.7237464633878,5.1569343916954,,,
226,3.52299448373092,10.5689834511928,28.9088560647022,0.491404622395833,0.498209635416667,,201,23.0109844855716,-0.0497189695978629,5.79051461882494,-5.8402335884228,5.74079564922707,,,
227,3.72539227397826,11.1761768219348,27.731490086002,0.491424153645833,0.4853515625,,202,-8.81622977595867,0.626757761767897,5.61688626389138,-4.99012850212349,6.24364402565928,,,
228,1.973639036305,5.92091710891501,-44.9006115755039,0.4914990234375,0.494140625,,203,10.6582877667334,-0.202066425511394,5.44425372817182,-5.64632015368321,5.24218730266043,,,
229,1.91572778582098,5.74718335746294,-0.962614010156699,0.491534830729167,0.4912109375,,204,-13.2407646705441,-0.308940498565919,5.28361985394327,-5.59256035250919,4.97467935537735,,,
230,1.64770821375709,4.94312464127126,20.1480926771214,0.491482747395833,0.490885416666667,,205,26.8535707518458,0.4859246838144,5.09884256435799,-4.61291788054359,5.58476724817239,,,
231,1.1043022552934,3.31290676588019,15.121363679419,0.491443684895833,0.48876953125,,206,5.71373267346373,0.890143065040122,4.89769361358549,-4.00755054854537,5.78783667862562,,,
232,2.18923473475051,6.56770420425152,2.4584927051004,0.4913916015625,0.48681640625,,207,-31.2749656359493,0.81260238725477,4.729578143644,-3.91697575638923,5.54218053089877,,,
233,1.06004995599504,3.18014986798511,6.50485204208986,0.49111328125,0.484049479166667,,208,-26.9388363185093,0.921062361028631,4.57360688041849,-3.65254451938985,5.49466924144712,,,
234,1.58023888927607,4.74071666782822,-1.36690592717751,0.491251627604167,0.497884114583333,,209,33.1293197033942,1.24826953348202,4.43205163179706,-3.18378209831504,5.68032116527909,,,
235,-0.319827675643508,-0.959483026930525,-7.98811260742495,0.49125,0.491536458333333,,210,19.995430878467,1.03954501647622,4.34146894919108,-3.30192393271485,5.3810139656673,,,
236,-0.757984482423553,-2.27395344727066,10.8615942320615,0.491329752604167,0.498372395833333,,211,-16.0614812731436,1.01472283043942,4.28285279969463,-3.26812996925521,5.29757563013405,,,
237,1.03390294646954,3.10170883940862,21.5444884460917,0.491416015625,0.494140625,,212,-14.2249868009317,1.36836762980489,4.2034687853404,-2.8351011555355,5.57183641514529,,,
238,0.529111797837617,1.58733539351285,5.45012184631675,0.4913623046875,0.482747395833333,,213,-1.96680941633465,1.5629755903896,4.11986279217278,-2.55688720178318,5.68283838256239,,,
239,1.81601760407793,5.4480528122338,6.15423713081206,0.491383463541667,0.498372395833333,,214,20.9938263616824,1.62084616837447,4.05418076108635,-2.43333459271187,5.67502692946082,,,
240,2.65250471746097,7.95751415238291,0.722428617969124,0.491300455729167,0.490234375,,215,9.06661986875245,1.70797234957872,4.0052567774721,-2.29728442789338,5.71322912705083,,,
241,2.80249776246055,8.40749328738166,31.924450455249,0.491261393229167,0.498046875,,216,9.36120384778607,2.62529326980165,3.95781617122976,-1.3325229014281,6.58310944103141,,,
242,6.31721288470291,18.9516386541087,16.5565930244493,0.491105143229167,0.482584635416667,,217,-15.5105892467217,3.07404775048424,3.9214309401373,-0.847383189653057,6.99547869062154,,,
243,5.87793266964603,17.6337980089381,26.9046529266683,0.491002604166667,0.486653645833333,,218,23.1934737252071,3.31037346634353,3.87341132552861,-0.563037859185078,7.18378479187214,,,
244,6.40003841000734,19.200115230022,39.6190251472065,0.491022135416667,0.489095052083333,,219,26.8620759272249,4.56228157805628,3.8123019663306,0.749979611725685,8.37458354438688,,,
245,7.40690882271176,22.2207264681353,27.3175696598025,0.491041666666667,0.487467447916667,,220,3.52815689594589,4.65865852957289,3.74756220502949,0.911096324543403,8.40622073460239,,,
246,12.7689407483733,38.3068222451198,16.4182304560621,0.491123046875,0.497233072916667,,221,3.02001659493246,5.25867832871183,3.66852991407368,1.59014841463815,8.92720824278551,,,
247,10.548819386059,31.646458158177,-21.8645397102477,0.491183268229167,0.500651041666667,,222,-14.4281489697165,5.50356977796131,3.58839404048162,1.91517573747969,9.09196381844293,,,
248,9.48521571395379,28.4556471418614,-9.24982691895925,0.491354166666667,0.5087890625,,223,-5.52048092316834,5.46883300359116,3.53184499421974,1.93698800937142,9.00067799781091,,,
249,9.53693412646235,28.6108023793871,16.1557319295903,0.491354166666667,0.4921875,,224,3.0939392522029,5.75544196139448,3.49489987831171,2.26054208308277,9.25034183970619,,,
250,10.154139744925,30.462419234775,6.37076072080125,0.4912939453125,0.486328125,,225,-5.25990673705402,6.15855512526049,3.44396400360071,2.71459112165977,9.6025191288612,,,
251,11.2456660358687,33.736998107606,34.1282210473965,0.491202799479167,0.48388671875,,226,28.9088560647022,6.66482511981608,3.39416827570091,3.27065684411517,10.058993395517,,,
252,8.7909612630325,26.3728837890975,-34.0026306151411,0.491171875,0.489583333333333,,227,27.731490086002,5.54691109823347,3.34640014180311,2.20051095643036,8.89331124003659,,,
253,10.5461142717499,31.6383428152498,25.4378125676235,0.491105143229167,0.49169921875,,228,-44.9006115755039,6.21855898732332,3.31601678259445,2.90254220472887,9.53457576991778,,,
254,10.6393579773367,31.9180739320099,11.8048771489324,0.491064453125,0.484212239583333,,229,-0.962614010156699,6.24104113207232,3.26193142553263,2.9791097065397,9.50297255760495,,,
255,9.18803075162535,27.564092254876,0.930073424965065,0.491070963541667,0.490885416666667,,230,20.1480926771214,6.5189007025725,3.1912554503459,3.32764525222661,9.7101561529184,,,
256,9.92723704505811,29.7817111351743,18.0593538279956,0.491160481770833,0.5068359375,,231,15.121363679419,6.34646507661465,3.13029718359161,3.21616789302304,9.47676226020626,,,
257,12.7714455168741,38.3143365506224,41.549786344568,0.490896809895833,0.485514322916667,,232,2.4584927051004,7.04913279565591,3.06776344967657,3.98136934597934,10.1168962453325,,,
258,11.5394645069504,34.6183935208511,-3.7362970585262,0.4908447265625,0.482584635416667,,233,6.50485204208986,7.58910668933087,2.98446702290635,4.60463966642453,10.5735737122372,,,
259,10.5109841107999,31.5329523323996,4.70998478249337,0.4907421875,0.49267578125,,234,-1.36690592717751,8.20967180895838,2.89486672586267,5.3148050830957,11.1045385348211,,,
260,10.6761580711073,32.0284742133219,38.5780489769415,0.490709635416667,0.492350260416667,,235,-7.98811260742495,8.31650963785146,2.80395141266791,5.51255822518355,11.1204610505194,,,
261,9.24491657527412,27.7347497258223,10.1017219172609,0.490641276041667,0.491861979166667,,236,10.8615942320615,8.12251534449448,2.69906073062608,5.4234546138684,10.8215760751206,,,
262,6.28782626167374,18.8634787850212,-15.3205467516945,0.490546875,0.491536458333333,,237,21.5444884460917,8.13704347236603,2.57894310762945,5.55810036473658,10.7159865799955,,,
263,6.23595706348369,18.7078711904511,3.15381920798372,0.490569661458333,0.492513020833333,,238,5.45012184631675,8.47780437450163,2.45509435384613,6.02271002065549,10.9328987283478,,,
264,9.51190601715331,28.5357180514599,31.3649227815991,0.490467122395833,0.501139322916667,,239,6.15423713081206,9.1313677509317,2.33280546595837,6.79856228497333,11.4641732168901,,,
265,9.53476038290818,28.6042811487245,24.7852231104424,0.490299479166667,0.489095052083333,,240,0.722428617969124,9.20570886365248,2.19452848411712,7.01118037953536,11.4002373477696,,,
266,11.4087369773184,34.2262109319552,14.9355220353438,0.490402018229167,0.494303385416667,,241,31.924450455249,9.3207853767229,2.04281205370953,7.27797332301337,11.3635974304324,,,
267,12.751518691671,38.254556075013,22.911238406462,0.490460611979167,0.488606770833333,,242,16.5565930244493,9.5864723288538,1.91944769942048,7.66702462943332,11.5059200282743,,,
268,10.8541415073116,32.5624245219347,-8.05970364323972,0.490491536458333,0.48583984375,,243,26.9046529266683,9.73256812500051,1.79811721511414,7.93445090988637,11.5306853401146,,,
269,11.2734099767039,33.8202299301118,-13.047422920347,0.4906787109375,0.503092447916667,,244,39.6190251472065,9.02196230842101,1.66456102806985,7.35740128035116,10.6865233364909,,,
270,9.97380472593006,29.9214141777902,-2.05693923910666,0.490760091145833,0.49169921875,,245,27.3175696598025,8.45492279535569,1.5801130391447,6.87480975621099,10.0350358345004,,,
271,7.52102530911971,22.5630759273591,-18.2327478062628,0.490914713541667,0.494791666666667,,246,16.4182304560621,8.02823838943003,1.48780983600251,6.54042855342752,9.51604822543253,,,
272,8.11944434680422,24.3583330404127,16.1373870262131,0.490859375,0.487630208333333,,247,-21.8645397102477,8.28544173121984,1.41659347449079,6.86884825672906,9.70203520571063,,,
273,9.25972655665295,27.7791796699589,34.2918574802527,0.490888671875,0.492838541666667,,248,-9.24982691895925,9.24073597533689,1.35197289483745,7.88876308049944,10.5927088701743,,,
274,9.837177697577,29.511533092731,29.2790509095291,0.490872395833333,0.48193359375,,249,16.1557319295903,9.92307973676233,1.27660776290403,8.6464719738583,11.1996874996664,,,
275,7.41598969339067,22.247969080172,-20.4608774389329,0.4908642578125,0.484212239583333,,250,6.37076072080125,9.46122058595575,1.20782368389844,8.25339690205731,10.6690442698542,,,
276,6.72381545483341,20.1714463645002,1.13299797163146,0.491061197916667,0.504720052083333,,251,34.1282210473965,9.58657165867507,1.15143071798057,8.43514094069449,10.7380023766556,,,
277,5.97507890868043,17.9252367260413,5.25124446224045,0.4911669921875,0.49365234375,,252,-34.0026306151411,9.1226969213719,1.12202572395225,8.00067119741964,10.2447226453242,,,
278,7.5033084141182,22.5099252423546,41.8507788529907,0.491251627604167,0.4931640625,,253,25.4378125676235,9.39954572072462,1.02286154237252,8.3766841783521,10.4224072630971,,,
279,6.62698108157651,19.8809432447295,-13.6145764203464,0.4911865234375,0.488606770833333,,254,11.8048771489324,10.0129973904336,0.954426869755332,9.05857052067825,10.9674242601889,,,
280,6.80684704362907,20.4205411308872,1.80589706329372,0.491207682291667,0.486490885416667,,255,0.930073424965065,10.0672819212856,0.882045671637854,9.1852362496477,10.9493275929234,,,
281,5.53734518893959,16.6120355668188,5.68198637434077,0.491282552083333,0.49462890625,,256,18.0593538279956,9.78363277809378,0.823267133506201,8.96036564458758,10.6068999116,,,
282,4.31405353121052,12.9421605936315,4.3332436793277,0.491383463541667,0.492024739583333,,257,41.549786344568,9.57210101338611,0.74598921826216,8.82611179512395,10.3180902316483,,,
283,2.83539751300739,8.50619253902218,-15.6013531973275,0.491458333333333,0.492350260416667,,258,-3.7362970585262,9.2179863878483,0.72454841059027,8.49343797725803,9.94253479843857,,,
284,1.6636985025005,4.99109550750149,10.1765342543936,0.4915771484375,0.499674479166667,,259,4.70998478249337,9.28998015671701,0.72933601658442,8.56064414013259,10.0193161733014,,,
285,1.60082113107196,4.80246339321589,-8.44744404834799,0.491778971354167,0.504231770833333,,260,38.5780489769415,9.15114607590974,0.748534877751807,8.40261119815794,9.89968095366155,,,
286,3.71499300573024,11.1449790171907,13.9684113913526,0.4918017578125,0.490071614583333,,261,10.1017219172609,9.58166615431715,0.796797299306052,8.7848688550111,10.3784634536232,,,
287,4.20416614474639,12.6124984342392,14.4438055892227,0.491793619791667,0.488444010416667,,262,-15.3205467516945,9.65190559269286,0.845901245259998,8.80600434743286,10.4978068379529,,,
288,6.60370126002999,19.81110378009,10.1181103502297,0.491852213541667,0.502115885416667,,263,3.15381920798372,9.42785896336223,0.874329820826228,8.553529142536,10.3021887841885,,,
289,7.57970166089211,22.7391049826763,30.541884008542,0.49197265625,0.496256510416667,,264,31.3649227815991,9.91985429987645,0.907200129806902,9.01265417006955,10.8270544296834,,,
290,6.061614484856,18.184843454568,6.17043369365402,0.491954752604167,0.486979166666667,,265,24.7852231104424,9.92017187954002,0.970583524177923,8.94958835536209,10.8907554037179,,,
291,4.87369825291489,14.6210947587447,10.0500906351024,0.491940104166667,0.485026041666667,,266,14.9355220353438,10.1030672132093,1.05218476145811,9.05088245175119,11.1552519746674,,,
292,6.14797646395844,18.4439293918753,27.6058206158116,0.491935221354167,0.486490885416667,,267,22.911238406462,10.0183881967497,1.14254282151352,8.87584537523622,11.1609310182633,,,
293,7.09320768725934,21.279623061778,5.33303381412629,0.491881510416667,0.486653645833333,,268,-8.05970364323972,9.79831840831203,1.28192167798374,8.51639673032829,11.0802400862958,,,
294,7.69686733125297,23.0906019937589,2.19856073799224,0.4917333984375,0.486328125,,269,-13.047422920347,9.31388522814192,1.37818206529403,7.93570316284788,10.6920672934359,,,
295,8.83441170132003,26.5032351039601,28.8818435193736,0.491739908854167,0.490234375,,270,-2.05693923910666,9.10335225504715,1.46046141545249,7.64289083959466,10.5638136704996,,,
296,6.05414045625128,18.1624213687538,-10.7922676643389,0.491712239583333,0.4892578125,,271,-18.2327478062628,8.35610054280909,1.54350308436487,6.81259745844421,9.89960362717396,,,
297,7.33977444836103,22.0193233450831,8.57126328660176,0.491617838541667,0.493326822916667,,272,16.1373870262131,8.20223844144712,1.61353894215048,6.58869949929664,9.8157773835976,,,
298,8.53962107816695,25.6188632345009,25.9443707556382,0.491477864583333,0.4833984375,,273,34.2918574802527,9.13966805842527,1.70031372524527,7.43935433318001,10.8399817836705,,,
299,6.53657924848059,19.6097377454418,-28.0551365622227,0.491534830729167,0.489908854166667,,274,29.2790509095291,8.77093649679266,1.81134678638785,6.95958971040481,10.5822832831805,,,
300,7.05033435749085,21.1510030724725,19.1184103374183,0.491529947916667,0.491373697916667,,275,-20.4608774389329,8.82902823027948,1.9467650478341,6.88226318244539,10.7757932781136,,,
301,8.23428775794238,24.7028632738271,2.6770425815601,0.491490885416667,0.482584635416667,,276,1.13299797163146,8.75660238441201,2.05378695250908,6.70281543190293,10.8103893369211,,,
302,7.03737471778853,21.1121241533656,-18.6039082114806,0.491486002604167,0.48486328125,,277,5.25124446224045,7.7226390656105,2.15937373209758,5.56326533351291,9.88201279770808,,,
303,7.76522473329338,23.2956741998801,11.4887733194346,0.4914794921875,0.487141927083333,,278,41.8507788529907,8.61462737805316,2.28445053834676,6.3301768397064,10.8990779163999,,,
304,8.47358043476361,25.4207413042908,13.2562317709644,0.4914794921875,0.4873046875,,279,-13.6145764203464,8.37577285262847,2.42911533565286,5.94665751697561,10.8048881882813,,,
305,8.26752955416349,24.8025886624905,4.41951904551889,0.491344401041667,0.493815104166667,,280,1.80589706329372,8.23096190942428,2.54102196384578,5.68993994557851,10.7719838732701,,,
306,6.40384913479203,19.2115474043761,-9.94314871555609,0.491458333333333,0.494954427083333,,281,5.68198637434077,8.01776147529642,2.65715408647915,5.36060738881727,10.6749155617756,,,
307,6.98311533281245,20.9493459984374,20.2907715558758,0.4912548828125,0.487630208333333,,282,4.3332436793277,8.06151476407838,2.76046844631611,5.30104631776228,10.8219832103945,,,
308,6.17663318371396,18.5298995511419,13.3729946238392,0.491246744791667,0.48974609375,,283,-15.6013531973275,7.50902865190723,2.85991099620431,4.64911765570293,10.3689396481115,,,
309,5.61515261702033,16.845457851061,-5.70361308875804,0.491184895833333,0.487955729166667,,284,10.1765342543936,7.47045382778504,2.94337926892544,4.52707455885959,10.4138330967105,,,
310,5.59068975519818,16.7720692655945,9.56083339865941,0.49119140625,0.486328125,,285,-8.44744404834799,7.56556850653339,3.02529465662242,4.54027384991097,10.5908631631558,,,
311,4.52028431920772,13.5608529576232,6.1977118960023,0.4911572265625,0.484049479166667,,286,13.9684113913526,6.9306599363189,3.09000164507127,3.84065829124763,10.0206615813902,,,
312,4.32420565749162,12.9726169724749,2.06505611885804,0.491033528645833,0.481119791666667,,287,14.4438055892227,6.77307825399727,3.15171365985122,3.62136459414606,9.92479191384849,,,
313,4.46279356270423,13.3883806881127,4.97031884224427,0.4909814453125,0.484049479166667,,288,10.1181103502297,7.17093836368235,3.21571968460942,3.95521867907292,10.3866580482918,,,
314,3.08512878970506,9.25538636911519,1.32854805939037,0.490813802083333,0.484212239583333,,289,30.541884008542,7.13514873331777,3.28977446460522,3.84537426871255,10.424923197923,,,
315,3.82452814914157,11.4735844474247,-6.02251817250778,0.490812174479167,0.490071614583333,,290,6.17043369365402,6.40206165578626,3.37962028421381,3.02244137157246,9.78168194000007,,,
316,3.05956488919254,9.17869466757761,-1.01971676874906,0.490807291666667,0.48974609375,,291,10.0500906351024,5.89608244246878,3.46555077642274,2.43053166604604,9.36163321889153,,,
317,2.00490624501761,6.01471873505284,-4.04873596970767,0.490830078125,0.495279947916667,,292,27.6058206158116,5.52384208942856,3.53804407695405,1.98579801247451,9.06188616638261,,,
318,1.1317847788398,3.39535433651939,-33.272371204526,0.490730794270833,0.48486328125,,293,5.33303381412629,4.42220268529154,3.6135122547519,0.808690430539638,8.03571494004344,,,
319,0.641362116718095,1.92408635015429,9.65428141315486,0.490660807291667,0.486002604166667,,294,2.19856073799224,4.769535725613,3.68188519658883,1.08765052902418,8.45142092220183,,,
320,0.435281573152997,1.30584471945899,-1.89111627809702,0.4906005859375,0.48193359375,,295,28.8818435193736,4.98828683624536,3.753452293841,1.23483454240436,8.74173913008635,,,
321,0.955339326310741,2.86601797893222,-9.35190191805362,0.490520833333333,0.481608072916667,,296,-10.7922676643389,4.84524835234444,3.85446184103556,0.990786511308876,8.69971019337999,,,
322,-0.36995094342021,-1.10985283026063,-11.5966454381796,0.490431315104167,0.485188802083333,,297,8.57126328660176,4.97536800662058,3.95553893276701,1.01982907385356,8.93090693938759,,,
323,-1.55819022565,-4.67457067694999,-10.5085538736313,0.4903857421875,0.482747395833333,,298,25.9443707556382,4.45289857721186,4.06244997648182,0.390448600730045,8.51534855369368,,,
324,-2.04492581230886,-6.13477743692659,-8.97577221146183,0.4903173828125,0.483561197916667,,299,-28.0551365622227,3.60451368129589,4.13917509403695,-0.534661412741056,7.74368877533284,,,
325,-2.17844645345794,-6.53533936037383,-20.12114648626,0.490302734375,0.485026041666667,,300,19.1184103374183,2.63588235980983,4.19206240662787,-1.55618004681804,6.8279447664377,,,
326,-2.9972290591795,-8.99168717753851,-1.65804793360836,0.49017578125,0.485514322916667,,301,2.6770425815601,3.00456529128678,4.24622487635579,-1.24165958506901,7.25079016764257,,,
327,-5.04170995845106,-15.1251298753532,-14.2850676616623,0.490193684895833,0.487141927083333,,302,-18.6039082114806,2.70225027886926,4.30604767509621,-1.60379739622696,7.00829795396547,,,
328,-6.25975203188776,-18.7792560956633,-23.2535383854837,0.490232747395833,0.498046875,,303,11.4887733194346,2.14333296812957,4.36802197364725,-2.22468900551768,6.51135494177682,,,
329,-6.49597538214351,-19.4879261464305,0.310421588945516,0.490196940104167,0.487630208333333,,304,13.2562317709644,1.32881615903064,4.39338046580938,-3.06456430677873,5.72219662484002,,,
330,-7.39105461929098,-22.1731638578729,-10.5907843405862,0.490126953125,0.48388671875,,305,4.41951904551889,1.38810619981025,4.41907386293014,-3.03096766311989,5.8071800627404,,,
331,-8.70628009166573,-26.1188402749972,-22.4503944631435,0.4900927734375,0.4853515625,,306,-9.94314871555609,0.912492640468348,4.42454714833165,-3.5120545078633,5.3370397888,,,
332,-8.46157437633491,-25.3847231290047,8.44623890861455,0.490166015625,0.494140625,,307,20.2907715558758,0.966693670552148,4.40228221236665,-3.4355885418145,5.3689758829188,,,
333,-8.62784385698807,-25.8835315709642,-3.3427862357969,0.4902294921875,0.490397135416667,,308,13.3729946238392,0.816183280059509,4.36326764278338,-3.54708436272387,5.17945092284289,,,
334,-8.5391537492811,-25.6174612478433,-3.11268106415324,0.490139973958333,0.488932291666667,,309,-5.70361308875804,1.0610592042394,4.31936169950122,-3.25830249526182,5.38042090374061,,,
335,-8.6931554029283,-26.0794662087849,-4.97834413382224,0.490047200520833,0.482259114583333,,310,9.56083339865941,0.763904726039085,4.26875008882126,-3.50484536278217,5.03265481486034,,,
336,-8.49744759193445,-25.4923427758034,4.21941637398986,0.489894205729167,0.483072916666667,,311,6.1977118960023,1.01227453824179,4.19722515328889,-3.1849506150471,5.20949969153067,,,
337,-7.0402981350453,-21.1208944051359,-9.87661556480032,0.489806315104167,0.4853515625,,312,2.06505611885804,0.544724990081926,4.13449558899339,-3.58977059891146,4.67922057907531,,,
338,-7.82831495806188,-23.4849448741856,-7.90575392113377,0.489881184895833,0.490234375,,313,4.97031884224427,0.106498333016113,4.06798149946435,-3.96148316644824,4.17447983248047,,,
339,-8.67481455995311,-26.0244436798593,-14.2838873456413,0.489742838541667,0.484537760416667,,314,1.32854805939037,-0.37197221004018,3.9631104697509,-4.33508267979108,3.59113825971072,,,
340,-9.54279861349156,-28.6283958404747,-24.6965983217058,0.489700520833333,0.486002604166667,,315,-6.02251817250778,-1.45507970671171,3.83522651784193,-5.29030622455363,2.38014681113022,,,
341,-9.39020336085015,-28.1706100825504,-10.7243746498611,0.489588216145833,0.48681640625,,316,-1.01971676874906,-1.78635045854534,3.7088799300784,-5.49523038862373,1.92252947153306,,,
342,-9.03540412862637,-27.1062123858791,-1.78547253998925,0.4895751953125,0.481282552083333,,317,-4.04873596970767,-2.01842032472361,3.58503477531619,-5.60345510003979,1.56661445059258,,,
343,-8.20747983935429,-24.6224395180629,4.00552249579187,0.4895068359375,0.479817708333333,,318,-33.272371204526,-2.4811712682534,3.45982961839542,-5.94100088664882,0.978658350142013,,,
344,-7.34080902453765,-22.022427073613,-0.814442186693187,0.489436848958333,0.482096354166667,,319,9.65428141315486,-2.60171001336751,3.36533928902952,-5.96704930239703,0.763629275662012,,,
345,-7.61624349157178,-22.8487304747153,-7.16673727429093,0.489391276041667,0.48291015625,,320,-1.89111627809702,-2.785343307726,3.25278129809399,-6.03812460581999,0.467437990367984,,,
346,-7.67576733056355,-23.0273019916906,-24.7131011865545,0.489318033854167,0.489908854166667,,321,-9.35190191805362,-3.83622457646969,3.12299256725894,-6.95921714372864,-0.713232009210747,,,
347,-7.79796682711217,-23.3939004813365,-11.3408728206634,0.489236653645833,0.492513020833333,,322,-11.5966454381796,-3.84698154031919,2.99898405816306,-6.84596559848225,-0.84799748215613,,,
348,-8.51926921031042,-25.5578076309312,-17.4335619880818,0.488995768229167,0.484700520833333,,323,-10.5085538736313,-4.35688007511691,2.87056798284732,-7.22744805796423,-1.48631209226959,,,
349,-7.08693605783816,-21.2608081735145,9.66315804260287,0.488935546875,0.486165364583333,,324,-8.97577221146183,-4.67611954007839,2.76247280572147,-7.43859234579985,-1.91364673435692,,,
350,-7.09227457251368,-21.276823717541,-6.2400173549905,0.488902994791667,0.483072916666667,,325,-20.12114648626,-4.24837210464246,2.70508930665864,-6.9534614113011,-1.54328279798382,,,
351,-8.22469493747547,-24.6740848124264,-9.6397290991021,0.488889973958333,0.482584635416667,,326,-1.65804793360836,-4.81225719163306,2.71026912367818,-7.52252631531123,-2.10198806795488,,,
352,-9.8824778503313,-29.6474335509939,-28.0661007577495,0.488870442708333,0.487630208333333,,327,-14.2850676616623,-5.41506392377638,2.72282249285491,-8.1378864166313,-2.69224143092147,,,
353,-9.90940970213122,-29.7282291063937,-7.06509309521022,0.488863932291667,0.491048177083333,,328,-23.2535383854837,-5.18881264698677,2.75010637535621,-7.93891902234297,-2.43870627163056,,,
354,-9.81650013450115,-29.4495004035034,4.66803652361035,0.488912760416667,0.489095052083333,,329,0.310421588945516,-5.32255258415979,2.82738442263356,-8.14993700679336,-2.49516816152623,,,
355,-9.48862799591132,-28.465883987734,-3.05507408219339,0.488929036458333,0.492513020833333,,330,-10.5907843405862,-5.6423821106923,2.92603980334462,-8.56842191403692,-2.71634230734768,,,
356,-8.38241002351584,-25.1472300705475,16.2851381868652,0.488849283854167,0.498860677083333,,331,-22.4503944631435,-5.40972291184237,3.05535607898753,-8.4650789908299,-2.35436683285484,,,
357,-6.45270255274322,-19.3581076582297,22.7448903564151,0.488829752604167,0.483561197916667,,332,8.44623890861455,-4.7687809692547,3.18532422392876,-7.95410519318346,-1.58345674532595,,,
358,-4.0155292392811,-12.0465877178433,21.3486820765829,0.488857421875,0.4853515625,,333,-3.3427862357969,-4.74803762571142,3.31668614554654,-8.06472377125796,-1.43135148016488,,,
359,-1.96704971497041,-5.90114914491124,30.2452158363526,0.488776041666667,0.484537760416667,,334,-3.11268106415324,-4.4172097587994,3.45309689794381,-7.87030665674321,-0.964112860855583,,,
360,-2.98092850446061,-8.94278551338184,-17.9004804454959,0.488709309895833,0.485677083333333,,335,-4.97834413382224,-4.65636402069622,3.60802016504996,-8.26438418574618,-1.04834385564626,,,
361,-2.28808748464885,-6.86426245394654,16.9643014965214,0.4887744140625,0.498372395833333,,336,4.21941637398986,-4.51119797956167,3.79274692311608,-8.30394490267775,-0.71845105644559,,,
362,-1.51060576978494,-4.53181730935482,2.98066133083776,0.488748372395833,0.488932291666667,,337,-9.87661556480032,-4.57427740240803,3.9928648206903,-8.56714222309833,-0.581412581717734,,,
363,-2.305529788281,-6.916589364843,-8.3623100299595,0.488732096354167,0.490885416666667,,338,-7.90575392113377,-4.77873556218877,4.18314464370831,-8.96188020589708,-0.595590918480459,,,
364,0.908952127032334,2.726856381097,27.9719307133783,0.488673502604167,0.495279947916667,,339,-14.2838873456413,-4.32772356471555,4.37569438014776,-8.70341794486331,0.0479708154322056,,,
365,3.13601411205824,9.40804233617472,25.1663668707282,0.488707682291667,0.492513020833333,,340,-24.6965983217058,-3.86031535272854,4.59139204132358,-8.45170739405212,0.731076688595045,,,
366,5.87323873148982,17.6197161944695,38.6413314573125,0.488583984375,0.48193359375,,341,-10.7243746498611,-2.98455359528108,4.8311367379809,-7.81569033326198,1.84658314269982,,,
367,6.61928875859733,19.857866275792,19.9755536896283,0.488525390625,0.482747395833333,,342,-1.78547253998925,-2.57288162550897,5.05800654702744,-7.63088817253641,2.48512492151847,,,
368,8.54347306611295,25.6304191983389,28.9630279910068,0.488531901041667,0.486490885416667,,343,4.00552249579187,-1.9255921360832,5.29187588285947,-7.21746801894267,3.36628374677627,,,
369,10.3840970930833,31.1522912792498,28.2848504758378,0.488326822916667,0.482584635416667,,344,-0.814442186693187,-0.7185877894094,5.52244226023085,-6.24103004964025,4.80385447082145,,,
370,11.96989194827,35.90967584481,16.9787179628801,0.488224283854167,0.4814453125,,345,-7.16673727429093,-0.574971386473611,5.75626380286534,-6.33123518933895,5.18129241639173,,,
371,12.5860458127964,37.7581374383892,-7.36547379191551,0.488204752604167,0.492838541666667,,346,-24.7131011865545,-0.682311729881817,5.98143756490372,-6.66374929478553,5.2991258350219,,,
372,15.8575595875968,47.5726787627903,39.8274415781411,0.488338216145833,0.5009765625,,347,-11.3408728206634,0.281989122984747,6.19854171102356,-5.91655258803881,6.4805308340083,,,
373,15.8603699302104,47.5811097906311,19.4576105708877,0.488255208333333,0.484537760416667,,348,-17.4335619880818,0.890896103554693,6.40582276075937,-5.51492665720468,7.29671886431406,,,
374,15.8474610136571,47.5423830409712,-0.463183836421612,0.488273111979167,0.483723958333333,,349,9.66315804260287,1.08786414349998,6.6193752172866,-5.53151107378662,7.70723936078659,,,
375,16.4089042403182,49.2267127209546,31.3561656778973,0.488359375,0.492838541666667,,350,-6.2400173549905,1.87868645505604,6.79631853663215,-4.91763208157611,8.6750049916882,,,
376,16.8358373483658,50.5075120450973,26.3874833572094,0.488160807291667,0.48486328125,,351,-9.6397290991021,2.79062037355544,6.95452259178856,-4.16390221823312,9.745142965344,,,
377,16.9253139345591,50.7759418036774,26.6824757719037,0.48802734375,0.480305989583333,,352,-28.0661007577495,3.34631691680078,7.10790498093657,-3.7615880641358,10.4542218977374,,,
378,17.0685252818885,51.2055758456655,-8.17601903431996,0.487955729166667,0.486002604166667,,353,-7.06509309521022,3.46610218400357,7.23696499783373,-3.77086281383016,10.7030671818373,,,
379,17.1366449897178,51.4099349691535,19.2810379665601,0.487981770833333,0.4912109375,,354,4.66803652361035,4.30011348502404,7.34424876993576,-3.04413528491173,11.6443622549598,,,
380,16.454241635712,49.362724907136,6.24957862848301,0.488045247395833,0.492838541666667,,355,-3.05507408219339,4.41656754462281,7.4356620818492,-3.01909453722639,11.852229626472,,,
381,18.0578266150605,54.1734798451815,32.8695375848686,0.488074544270833,0.49755859375,,356,16.2851381868652,5.26873071963173,7.5040882143119,-2.23535749468018,12.7728189339436,,,
382,16.5175816972493,49.5527450917479,-22.7680193071564,0.488025716145833,0.487141927083333,,357,22.7448903564151,5.26250278151383,7.53292601576841,-2.27042323425458,12.7954287972822,,,
383,15.9925026343302,47.9775079029906,20.2270229134036,0.487994791666667,0.4892578125,,358,21.3486820765829,5.49349854631361,7.54515109318969,-2.05165254687608,13.0386496395033,,,
384,14.563060850184,43.6891825505519,9.81166067070445,0.487962239583333,0.496419270833333,,359,30.2452158363526,5.75142887781364,7.53982416210748,-1.78839528429384,13.2912530399211,,,
385,15.2372053667015,45.7116161001044,33.4584440199783,0.487823893229167,0.490397135416667,,360,-17.9004804454959,6.46850976181622,7.49402222610438,-1.02551246428816,13.9625319879206,,,
386,15.703039438153,47.1091183144589,38.2797094200365,0.487783203125,0.486002604166667,,361,16.9643014965214,7.31670689032325,7.44283816267483,-0.126131272351579,14.7595450529981,,,
387,16.2924244962485,48.8772734887455,40.0725516377483,0.487744140625,0.484537760416667,,362,2.98066133083776,8.01970954255381,7.35810332380367,0.661606218750138,15.3778128663575,,,
388,14.7336778805702,44.2010336417107,-9.000392298424,0.487555338541667,0.483235677083333,,363,-8.3623100299595,8.03689039091413,7.24950355620403,0.787386834710096,15.2863939471182,,,
389,15.7251215585857,47.175364675757,9.15858750834161,0.487545572916667,0.495279947916667,,364,27.9719307133783,8.37148532090384,7.11951663269826,1.25196868820558,15.4910019536021,,,
390,15.2997800731462,45.8993402194385,31.3206118693513,0.487535807291667,0.486002604166667,,365,25.1663668707282,9.26569118786448,6.9570695840696,2.30862160379488,16.2227607719341,,,
391,16.0031681779148,48.0095045337444,29.2569951915829,0.487496744791667,0.481119791666667,,366,38.6413314573125,10.3236047861643,6.7811188383,3.54248594786426,17.1047236244643,,,
392,16.271304839962,48.813914519886,3.24878766648472,0.487482096354167,0.485026041666667,,367,19.9755536896283,10.5975883609946,6.59659391149491,4.00099444949966,17.1941822724895,,,
393,16.5271728518448,49.5815185555344,35.9550548441087,0.48755859375,0.494303385416667,,368,28.9630279910068,11.3375987018592,6.40435242386604,4.9332462779932,17.7419511257253,,,
394,16.9109359347716,50.7328078043149,34.3555111765365,0.4875634765625,0.48681640625,,369,28.2848504758378,11.9326965191287,6.21336123240345,5.71933528672529,18.1460577515322,,,
395,17.0897687305951,51.2693061917853,35.1466776272247,0.487517903645833,0.485677083333333,,370,16.9787179628801,12.6378165154801,6.03914180894926,6.59867470653081,18.6769583244293,,,
396,18.5611214502611,55.6833643507832,16.3465262934462,0.487550455729167,0.492513020833333,,371,-7.36547379191551,13.0988608991612,5.84028792652234,7.25857297263885,18.9391488256835,,,
397,18.4842741564603,55.452822469381,17.7440920905459,0.487604166666667,0.498697916666667,,372,39.8274415781411,13.9313548849867,5.6174740765413,8.31388080844539,19.548828961528,,,
398,18.7870684260593,56.3612052781779,11.2961497884658,0.487687174479167,0.49169921875,,373,19.4576105708877,14.375218073401,5.4031311105677,8.97208696283329,19.7783491839687,,,
399,19.0768893447811,57.2306680343432,38.6659559593039,0.487666015625,0.48779296875,,374,-0.463183836421612,15.4752086213889,5.1932162553895,10.2819923659994,20.6684248767784,,,
400,21.2399549266156,63.7198647798469,8.87873459849508,0.4876123046875,0.486002604166667,,375,31.3561656778973,15.4598277695437,4.96638867841393,10.4934390911298,20.4262164479576,,,
401,19.491091099953,58.4732732998591,-7.12374710620692,0.487724609375,0.493815104166667,,376,26.3874833572094,15.4424997352061,4.7430809934746,10.6994187417315,20.1855807286807,,,
402,20.8864341526606,62.6593024579818,37.8799510537678,0.487815755208333,0.493977864583333,,377,26.6824757719037,16.3742581695761,4.53759111143521,11.8366670581409,20.9118492810113,,,
403,18.8250584926373,56.4751754779118,-1.7819904650251,0.4878466796875,0.490234375,,378,-8.17601903431996,16.8896328811982,4.33832683373085,12.5513060474673,21.227959714929,,,
404,15.588707162058,46.766121486174,-5.43167920792918,0.487911783854167,0.493815104166667,,379,19.2810379665601,16.9216606044782,4.1265848174812,12.795075786997,21.0482454219594,,,
405,14.9498306871462,44.8494920614386,27.6842988433782,0.487906901041667,0.493326822916667,,380,6.24957862848301,17.3729598656501,3.93405945813213,13.438900407518,21.3070193237822,,,
406,17.5103958361804,52.5311875085411,18.7859370335254,0.487794596354167,0.483723958333333,,381,32.8695375848686,17.8012149855661,3.73072456436068,14.0704904212055,21.5319395499268,,,
407,15.5939707745729,46.7819123237188,-11.8713092110164,0.4878125,0.489420572916667,,382,-22.7680193071564,17.2491277816861,3.55067206488576,13.6984557168004,20.7997998465719,,,
408,13.6227918140354,40.8683754421062,7.27601315742327,0.487874348958333,0.495930989583333,,383,20.2270229134036,16.9458164640588,3.35118264426821,13.5946338197906,20.296999108327,,,
409,14.6306664685648,43.8919994056944,32.9323015350096,0.4879443359375,0.494954427083333,,384,9.81166067070445,17.1729462573613,3.14295279208663,14.0299934652747,20.3158990494479,,,
410,11.3556677915041,34.0670033745124,-19.9662885677232,0.488004557291667,0.492350260416667,,385,33.4584440199783,16.1884069553206,2.92522118691399,13.2631857684066,19.1136281422346,,,
411,11.2714956420049,33.8144869260146,32.6720681865513,0.488082682291667,0.491861979166667,,386,38.2797094200365,17.180025555949,2.72421000037195,14.455815555577,19.9042355563209,,,
412,8.17321076272262,24.5196322881679,-9.14483287926496,0.488165690104167,0.489420572916667,,387,40.0725516377483,16.6680817446591,2.54987539008127,14.1182063545778,19.2179571347403,,,
413,8.82434969527433,26.473049085823,10.68117432846,0.488180338541667,0.485514322916667,,388,-9.000392298424,16.8190721955928,2.41054828066145,14.4085239149314,19.2296204762543,,,
414,8.06574535386253,24.1972360615876,19.6376286583116,0.488273111979167,0.493489583333333,,389,9.15858750834161,17.3680906012452,2.2542016567285,15.1138889445167,19.6222922579737,,,
415,4.933851768858,14.801555306574,-17.2272181413408,0.488362630208333,0.4990234375,,390,31.3206118693513,16.4818327805644,2.09468359304875,14.3871491875157,18.5765163736132,,,
416,5.48085047671576,16.4425514301473,17.1652649938569,0.48849609375,0.503092447916667,,391,29.2569951915829,16.3249484300375,1.96966168256122,14.3552867474763,18.2946101125988,,,
417,6.07240715995444,18.2172214798633,-1.96534240202219,0.488448893229167,0.490559895833333,,392,3.24878766648472,15.528739138678,1.88821784986504,13.640521288813,17.4169569885431,,,
418,5.82513451388456,17.4754035416537,25.8751202122642,0.488522135416667,0.4921875,,393,35.9550548441087,15.6444169136317,1.80679267257265,13.837624241059,17.4512095862043,,,
419,5.70784865777037,17.1235459733111,33.8079834650187,0.4885009765625,0.48388671875,,394,34.3555111765365,15.7394160405731,1.75300281631607,13.986413224257,17.4924188568892,,,
420,8.43223337648,25.29670012944,10.4591995181154,0.4885888671875,0.49072265625,,395,35.1466776272247,15.3898934727746,1.73349322829086,13.6564002444838,17.1233867010655,,,
421,6.29593229492705,18.8877968847812,-12.3448120411131,0.488639322916667,0.486653645833333,,396,16.3465262934462,14.8149222962257,1.73083299507289,13.0840893011528,16.5457552912986,,,
422,5.34644636961148,16.0393391088344,9.37130978352701,0.4887841796875,0.499674479166667,,397,17.7440920905459,15.1430945231952,1.72827793410315,13.414816589092,16.8713724572984,,,
423,7.09905777383206,21.2971733214962,10.4598580477345,0.488873697916667,0.49169921875,,398,11.2961497884658,14.5672595520108,1.73743210904261,12.8298274429681,16.3046916610534,,,
424,7.34563517139198,22.0369055141759,29.1991506851185,0.488922526041667,0.488444010416667,,399,38.6659559593039,14.7582701424859,1.75000057626355,13.0082695662223,16.5082707187494,,,
425,6.16868391115398,18.5060517334619,-9.89339375030841,0.488948567708333,0.487630208333333,,400,8.87873459849508,14.573364065743,1.76086993557968,12.8124941301633,16.3342340013227,,,
426,3.82188787714581,11.4656636314374,-26.1509122042937,0.489002278645833,0.490885416666667,,401,-7.12374710620692,13.4457743033471,1.76070650304698,11.6850678003001,15.2064808063941,,,
427,4.49147702837734,13.474431085132,-2.69590897371082,0.489114583333333,0.498372395833333,,402,37.8799510537678,12.8755117086232,1.75665764552663,11.1188540630965,14.6321693541498,,,
428,4.78170691891459,14.3451207567438,15.1647226094702,0.489020182291667,0.488606770833333,,403,-1.7819904650251,12.6496734113205,1.7388939710325,10.910779440288,14.388567382353,,,
429,4.55297079859286,13.6589123957786,0.20936890344442,0.489020182291667,0.487630208333333,,404,-5.43167920792918,12.8140927826493,1.71601976091597,11.0980730217333,14.5301125435652,,,
430,5.53819827527621,16.6145948258286,26.7325817501464,0.489083658854167,0.490234375,,405,27.6842988433782,12.9602014842882,1.68824218419046,11.2719593000977,14.6484436684787,,,
431,5.37583509835276,16.1275052950583,-15.1937151122601,0.489065755208333,0.483561197916667,,406,18.7859370335254,12.5397447442736,1.64564249709093,10.8941022471827,14.1853872413646,,,
432,6.47390520115976,19.4217156034793,27.8468848444556,0.489091796875,0.496744791666667,,407,-11.8713092110164,12.4412613572067,1.58848524343892,10.8527761137678,14.0297466006456,,,
433,6.25157122815447,18.7547136844634,11.8076381073047,0.489007161458333,0.48193359375,,408,7.27601315742327,13.1192154241569,1.56967768023895,11.549537743918,14.6888931043959,,,
434,8.0726221717143,24.2178665151429,30.9247703469852,0.488963216145833,0.484537760416667,,409,32.9323015350096,13.3289751777566,1.58124193725124,11.7477332405053,14.9102171150078,,,
435,8.43906070142839,25.3171821042852,29.9089827222005,0.488994140625,0.4853515625,,410,-19.9662885677232,13.7230403160212,1.59200157257067,12.1310387434505,15.3150418885919,,,
436,7.77063210943889,23.3118963283167,18.6231525075187,0.489026692708333,0.486328125,,411,32.6720681865513,13.4321522471494,1.66385665796537,11.7682955891841,15.0960089051148,,,
437,8.90191338716605,26.7057401614982,30.2109310245541,0.489049479166667,0.487630208333333,,412,-9.14483287926496,13.2739409060615,1.72109067967138,11.5528502263902,14.9950315857329,,,
438,7.02494661891913,21.0748398567574,-15.7328704222881,0.489064127604167,0.49169921875,,413,10.68117432846,12.1797169441001,1.79992615478475,10.3797907893153,13.9796430988848,,,
439,7.64157019075118,22.9247105722535,9.29935576193656,0.489070638020833,0.485188802083333,,414,19.6376286583116,12.5385355335189,1.87388405345473,10.6646514800642,14.4124195869736,,,
440,10.3191589079057,30.9574767237171,33.5400564783313,0.4890673828125,0.485677083333333,,415,-17.2272181413408,13.0166035525383,1.9282739422441,11.0883296102942,14.9448774947824,,,
441,10.418355904575,31.2550677137249,33.5888604598548,0.489049479166667,0.485026041666667,,416,17.1652649938569,13.0610790150972,2.03519076357796,11.0258882515192,15.0962697786751,,,
442,10.4450656003636,31.3351968010908,28.1148373611647,0.489099934895833,0.486328125,,417,-1.96534240202219,13.0386837635204,2.1449716527553,10.8937121107651,15.1836554162757,,,
443,12.7389760073973,38.216928022192,28.1984360353623,0.489161783854167,0.486002604166667,,418,25.8751202122642,13.527892555067,2.29899884651283,11.2288937085541,15.8268914015798,,,
444,14.9574554368513,44.872366310554,30.3576782040104,0.489241536458333,0.490071614583333,,419,33.8079834650187,13.4181400719278,2.4283721254721,10.9897679464557,15.8465121973999,,,
445,16.0702067824365,48.2106203473096,-5.59905090963251,0.489236653645833,0.482421875,,420,10.4591995181154,12.6347172859245,2.56961280345809,10.0651044824664,15.2043300893826,,,
446,17.0226383733521,51.0679151200564,41.1242078393376,0.489288736979167,0.4951171875,,421,-12.3448120411131,12.7519237606718,2.73748893287627,10.0144348277955,15.4894126935481,,,
447,19.6455498176929,58.9366494530786,41.3282916821194,0.489251302083333,0.48876953125,,422,9.37130978352701,13.2417622977046,2.92176260201598,10.3199996956886,16.1635248997206,,,
448,18.8865917221983,56.6597751665949,17.1320736683557,0.489249674479167,0.484537760416667,,423,10.4598580477345,13.2297619364852,3.0980243944588,10.1317375420264,16.327786330944,,,
449,20.754164454308,62.262493362924,8.67824931875686,0.4893115234375,0.492350260416667,,424,29.1991506851185,13.1784305547262,3.25715679423338,9.9212737604928,16.4355873489596,,,
450,21.0248552139228,63.0745656417686,32.1897685248423,0.489334309895833,0.4853515625,,425,-9.89339375030841,13.0514464873838,3.41659904140443,9.63484744597937,16.4680455287882,,,
451,22.6103961388588,67.8311884165765,46.5985462458691,0.489332682291667,0.482421875,,426,-26.1509122042937,13.7910506373323,3.62492180474784,10.1661288325845,17.4159724420802,,,
452,23.8633429180684,71.5900287542051,38.7364848276232,0.489324544270833,0.48681640625,,427,-2.69590897371082,14.690270871329,3.85422839982159,10.8360424715074,18.5444992711506,,,
453,24.8062877414787,74.4188632244362,51.2097647246719,0.489241536458333,0.482747395833333,,428,15.1647226094702,14.9516397668369,4.08024930290742,10.8713904639295,19.0318890697443,,,
454,25.6119107894546,76.8357323683637,40.7990067290392,0.489251302083333,0.490071614583333,,429,0.20936890344442,15.786561280446,4.29988564953164,11.4866756309144,20.0864469299776,,,
455,21.8699004893569,65.6097014680706,-18.2001588252008,0.489420572916667,0.509440104166667,,430,26.7325817501464,15.5361989350093,4.49469284017076,11.0415060948386,20.0308917751801,,,
456,24.9572099744978,74.8716299234933,30.3104060048704,0.489474283854167,0.504231770833333,,431,-15.1937151122601,15.5876912322935,4.66356456749232,10.9241266648011,20.2512557997858,,,
457,26.1868910501381,78.5606731504142,32.3238778366578,0.489573567708333,0.493489583333333,,432,27.8468848444556,15.8531410519627,4.84906354918977,11.004077502773,20.7022046011525,,,
458,26.3094321440288,78.9282964320863,29.331726234204,0.489563802083333,0.484375,,433,11.8076381073047,16.6610437077514,4.99748276205493,11.6635609456964,21.6585264698063,,,
459,26.689303016998,80.067909050994,39.0851659242747,0.489710286458333,0.499186197916667,,434,30.9247703469852,17.2847525855328,5.1633804230475,12.1213721624853,22.4481330085803,,,
460,26.906502874568,80.7195086237041,42.3091501912684,0.4896923828125,0.48388671875,,435,29.9089827222005,17.4686123631065,5.27219256409318,12.1964197990133,22.7408049271996,,,
461,26.3343723932008,79.0031171796023,21.9563864711683,0.489617513020833,0.490885416666667,,436,18.6231525075187,18.2906255991632,5.39031678027308,12.9003088188901,23.6809423794362,,,
462,27.2052875693104,81.6158627079313,48.6752012300264,0.489650065104167,0.4921875,,437,30.2109310245541,18.6044125215842,5.47438718277565,13.1300253388086,24.0787997043599,,,
463,27.9643045820646,83.8929137461938,2.04892707840578,0.489630533854167,0.488932291666667,,438,-15.7328704222881,18.8238980109503,5.52913536796037,13.29476264299,24.3530333789107,,,
464,26.4597667610921,79.3793002832763,13.9033476385314,0.489617513020833,0.493977864583333,,439,9.29935576193656,18.8870778797753,5.58274198692314,13.3043358928521,24.4698198666984,,,
465,25.2476548325907,75.742964497772,17.4411516930226,0.489635416666667,0.494303385416667,,440,33.5400564783313,18.8440097039853,5.63429397943029,13.209715724555,24.4783036834156,,,
466,25.5087441631146,76.5262324893437,21.4835625104208,0.489729817708333,0.491373697916667,,441,33.5888604598548,19.6030446187257,5.69693114561009,13.9061134731156,25.2999757643358,,,
467,26.3505915843801,79.0517747531402,25.5151977440664,0.48982421875,0.4921875,,442,28.1148373611647,19.7667687902985,5.73260090616257,14.0341678841359,25.499369696461,,,
468,26.6503021331589,79.9509063994768,45.2582802894339,0.489864908854167,0.490559895833333,,443,28.1984360353623,20.6927221764054,5.75184045193561,14.9408817244698,26.444562628341,,,
469,25.2396807296409,75.7190421889228,14.7914759095532,0.489894205729167,0.485514322916667,,444,30.3576782040104,20.4753958175287,5.74652449362463,14.7288713239041,26.2219203111534,,,
470,26.28344174079,78.8503252223699,59.6117050506035,0.489964192708333,0.488444010416667,,445,-5.59905090963251,20.9813511427363,5.70553060684984,15.2758205358865,26.6868817495861,,,
471,26.303145712042,78.9094371361261,51.603844149713,0.489861653645833,0.482584635416667,,446,41.1242078393376,21.7881088806108,5.62629645387093,16.1618124267398,27.4144053344817,,,
472,25.5758781800274,76.7276345400822,22.9161533594025,0.489710286458333,0.48583984375,,447,41.3282916821194,22.4795003590522,5.51380490839082,16.9656954506614,27.9933052674431,,,
473,28.3159225153472,84.9477675460416,19.7413766866286,0.489690755208333,0.482584635416667,,448,17.1320736683557,22.6828350042111,5.39368970492556,17.2891452992855,28.0765247091366,,,
474,27.206440772961,81.6193223188829,12.7136149982212,0.489772135416667,0.491861979166667,,449,8.67824931875686,22.7270263169657,5.26430409048153,17.4627222264842,27.9913304074473,,,
475,28.1073138970817,84.321941691245,46.4895503705496,0.489778645833333,0.493489583333333,,450,32.1897685248423,23.0660537617781,5.12750470131178,17.9385490604663,28.1935584630899,,,
476,30.2068371282287,90.6205113846862,65.9985602556465,0.489820963541667,0.489095052083333,,451,46.5985462458691,24.5541312913066,4.96976648171196,19.5843648095947,29.5238977730186,,,
477,29.5414964698023,88.6244894094069,34.4833068903117,0.489908854166667,0.489095052083333,,452,38.7364848276232,25.7430375480636,4.8057391760933,20.9372983719703,30.5487767241569,,,
478,30.2571459550364,90.7714378651093,33.4647458230063,0.490001627604167,0.495279947916667,,453,51.2097647246719,26.4520699950581,4.64886816190688,21.8032018331512,31.1009381569649,,,
479,30.5808559022348,91.7425677067045,44.3216556625193,0.4899560546875,0.486653645833333,,454,40.7990067290392,27.0237745647257,4.48248317823639,22.5412913864893,31.5062577429621,,,
480,28.5210984114762,85.5632952344288,1.01101330526027,0.489933268229167,0.490559895833333,,455,-18.2001588252008,27.0394930824083,4.3361162777801,22.7033768046282,31.3756093601884,,,
481,30.3763914867579,91.1291744602738,22.2548083985047,0.489900716145833,0.494303385416667,,456,30.3104060048704,26.9516936049252,4.17025412099049,22.7814394839347,31.1219477259157,,,
482,30.6599568343565,91.9798705030695,43.1776873844691,0.489947916666667,0.491861979166667,,457,32.3238778366578,28.0962309087826,3.98747009193668,24.1087608168459,32.0837010007193,,,
483,30.3840883008436,91.1522649025307,16.1805511614515,0.489886067708333,0.483072916666667,,458,29.331726234204,27.8674792679394,3.80129442576233,24.0661848421771,31.6687736937017,,,
484,32.8906684608546,98.6720053825637,45.4617767581177,0.489939778645833,0.501790364583333,,459,39.0851659242747,28.527364339524,3.63369685883215,24.8936674806918,32.1610611983561,,,
485,27.0170852425116,81.0512557275348,-24.1324680860116,0.4899951171875,0.495930989583333,,460,42.3091501912684,27.4478106447593,3.47579334057195,23.9720173041874,30.9236039853313,,,
486,29.6608876649707,88.982662994912,58.0784143062919,0.4901513671875,0.501627604166667,,461,21.9563864711683,28.0001524405258,3.31077967925084,24.689372761275,31.3109321197767,,,
487,25.7182609848372,77.1547829545117,0.808383899998933,0.490196940104167,0.489095052083333,,462,48.6752012300264,27.6508432521431,3.16654275047338,24.4843005016697,30.8173860026165,,,
488,22.7375627867305,68.2126883601916,12.246690288305,0.490286458333333,0.4921875,,463,2.04892707840578,27.2986032377068,3.02107690043302,24.2775263372738,30.3196801381398,,,
489,24.9391363581962,74.8174090745886,53.2519111404083,0.490188802083333,0.485514322916667,,464,13.9033476385314,28.651246013446,2.87509318777151,25.7761528256745,31.5263392012175,,,
490,26.5529214245248,79.6587642735743,21.7595964574367,0.490265299479167,0.49365234375,,465,17.4411516930226,28.8955644584558,2.72346336208911,26.1721010963667,31.6190278205449,,,
491,27.6857989762256,83.0573969286767,61.9225628362851,0.490323893229167,0.486979166666667,,466,21.4835625104208,29.4520841909647,2.57079487274314,26.8812893182215,32.0228790637078,,,
492,25.0510087872528,75.1530263617583,18.332297139464,0.490382486979167,0.490885416666667,,467,25.5151977440664,29.1529358905648,2.45835092197324,26.6945849685916,31.6112868125381,,,
493,23.7054855861029,71.1164567583088,31.7412122504729,0.490441080729167,0.500162760416667,,468,45.2582802894339,29.2240412805513,2.31906997090726,26.904971309644,31.5431112514586,,,
494,19.8874086118163,59.6622258354489,-10.8877004306431,0.490543619791667,0.4970703125,,469,14.7914759095532,28.4576464478845,2.18870968081137,26.2689367670731,30.6463561286959,,,
495,16.9686117318948,50.9058351956843,-8.20476153736569,0.4906298828125,0.494303385416667,,470,59.6117050506035,27.7015201784458,2.02064411505154,25.6808760633942,29.7221642934973,,,
496,15.6319133846335,46.8957401539006,-4.12134856356678,0.490807291666667,0.51025390625,,471,51.603844149713,27.730494734251,1.85915330007589,25.8713414341751,29.5896480343269,,,
497,12.7316213070072,38.1948639210217,-14.1925947641116,0.490838216145833,0.501790364583333,,472,22.9161533594025,26.6458515459481,1.7284666644054,24.9173848815427,28.3743182103535,,,
498,12.6800575481318,38.0401726443953,13.1155485208573,0.4909912109375,0.506998697916667,,473,19.7413766866286,26.0926605035704,1.62284597130366,24.4698145322667,27.715506474874,,,
499,12.348081172773,37.044243518319,39.5115726891005,0.4910546875,0.494140625,,474,12.7136149982212,26.5314742098595,1.5187188994907,25.0127553103688,28.0501931093502,,,
500,14.9552532183656,44.8657596550967,45.4667356405724,0.491046549479167,0.485188802083333,,475,46.4895503705496,27.2528170789147,1.41448089510381,25.8383361838109,28.6672979740185,,,
501,17.4452662956251,52.3357988868752,42.8894300425981,0.491057942708333,0.494954427083333,,476,65.9985602556465,27.4626143635766,1.33530305518505,26.1273113083915,28.7979174187616,,,
502,14.1999159368627,42.5997478105881,-5.41230724503152,0.490994466145833,0.487630208333333,,477,34.4833068903117,26.4427937068922,1.3533078159935,25.0894858908987,27.7961015228857,,,
503,15.195881726694,45.5876451800819,-12.2952911315441,0.491170247395833,0.5078125,,478,33.4647458230063,25.4421706488694,1.41961806151053,24.0225525873588,26.8617887103799,,,
504,12.0357867609101,36.1073602827304,9.64151169810407,0.491197916666667,0.49658203125,,479,44.3216556625193,24.6271068640347,1.51310958346353,23.1139972805712,26.1402164474982,,,
505,14.4349891423545,43.3049674270634,61.9246726636496,0.491124674479167,0.486002604166667,,480,1.01101330526027,25.0413356078506,1.62909205667952,23.4122435511711,26.6704276645301,,,
506,11.7378888632654,35.2136665897961,16.2716800708388,0.491170247395833,0.48828125,,481,22.2548083985047,25.7172540175768,1.71198354852295,24.0052704690539,27.4292375660998,,,
507,10.7888313553974,32.3664940661921,11.2568015134261,0.491241861979167,0.49658203125,,482,43.1776873844691,25.3436539295093,1.80182706270616,23.5418268668032,27.1454809922155,,,
508,11.9742365278176,35.9227095834527,59.1119302265939,0.491202799479167,0.492024739583333,,483,16.1805511614515,25.8689098587237,1.87779166812198,23.9911181906018,27.7467015268457,,,
509,14.7115785716478,44.1347357149435,37.5464771226599,0.491139322916667,0.488606770833333,,484,45.4617767581177,26.0299834055562,1.96141608400537,24.0685673215508,27.9913994895616,,,
510,17.1299128077826,51.3897384233478,31.0127398581242,0.491110026041667,0.489420572916667,,485,-24.1324680860116,25.871700541514,2.07328741312694,23.7984131283871,27.944987954641,,,
511,19.1776735481727,57.533020644518,48.1134668161532,0.4911376953125,0.49462890625,,486,58.0784143062919,25.9855106714137,2.20824045452505,23.7772702168887,28.1937511259388,,,
512,21.4469372178139,64.3408116534416,21.8478190455401,0.491129557291667,0.488606770833333,,487,0.808383899998933,25.9833818983622,2.38197926966133,23.6014026287009,28.3653611680235,,,
513,22.8624580464337,68.587374139301,9.9931574534283,0.491212565104167,0.493815104166667,,488,12.246690288305,25.2249104517622,2.50955765713321,22.715352794629,27.7344681088955,,,
514,25.9950513757817,77.9851541273452,62.1692421010464,0.491350911458333,0.50732421875,,489,53.2519111404083,26.4037401580885,2.61722360260755,23.786516555481,29.0209637606961,,,
515,28.6600342071702,85.9801026215105,57.8237075943679,0.491251627604167,0.489095052083333,,490,21.7595964574367,27.2649236866343,2.70908422150757,24.5558394651268,29.9740079081419,,,
516,31.0261701680723,93.078510504217,84.3840565585919,0.491075846354167,0.485514322916667,,491,61.9225628362851,28.5775296643906,2.7724573583879,25.8050723060027,31.3499870227785,,,
517,31.6766880655718,95.0300641967153,68.4156799652738,0.491080729166667,0.491048177083333,,492,18.332297139464,29.4977672615446,2.80033078061492,26.6974364809297,32.2980980421595,,,
518,27.8536674499926,83.5610023499779,-3.05162120212152,0.491015625,0.485677083333333,,493,31.7412122504729,28.9376335567174,2.83028709770435,26.107346459013,31.7679206544217,,,
519,29.2558680689216,87.7676042067647,-9.64901865443679,0.491263020833333,0.508626302083333,,494,-10.8877004306431,27.8610198519356,2.87610869507823,24.9849111568574,30.7371285470138,,,
520,26.8440964680128,80.5322894040386,-21.7232607552588,0.491409505208333,0.50537109375,,495,-8.20476153736569,27.1450446232138,2.89224134003728,24.2528032831765,30.0372859632511,,,
521,24.7702140276838,74.3106420830513,22.7564022664605,0.491546223958333,0.500325520833333,,496,-4.12134856356678,26.4223916274463,2.90382745521439,23.5185641722319,29.3262190826607,,,
522,25.1308588698477,75.3925766095432,30.5574054400836,0.4915966796875,0.504720052083333,,497,-14.1925947641116,26.00971635863,2.90098762647279,23.1087287321572,28.9107039851028,,,
523,25.4804746297308,76.4414238891925,22.8897203231761,0.491634114583333,0.495442708333333,,498,13.1155485208573,26.0091980638021,2.90055859503101,23.108639468771,28.9097566588331,,,
524,23.7145421066923,71.1436263200768,16.994248544572,0.491741536458333,0.499186197916667,,499,39.5115726891005,25.9553328061147,2.89512156532278,23.0602112407919,28.8504543714374,,,
525,20.1474942704528,60.4424828113585,-11.2435189132888,0.4918310546875,0.49658203125,,500,45.4667356405724,25.4855850823596,2.87909292013199,22.6064921622276,28.3646780024916,,,
526,18.8233405199671,56.4700215599013,17.9491565563882,0.491904296875,0.498209635416667,,501,42.8894300425981,24.925969517376,2.85012064298261,22.0758488743934,27.7760901603586,,,
527,18.2663073598114,54.7989220794342,23.4198707835648,0.491883138020833,0.496256510416667,,502,-5.41230724503152,24.0910932532175,2.82110346481903,21.2699897883985,26.9121967180366,,,
528,17.0255155675825,51.0765467027474,12.5940879476523,0.4919189453125,0.4921875,,503,-12.2952911315441,23.6618928817929,2.79940038691013,20.8624924948827,26.461293268703,,,
529,13.6773932703861,41.0321798111583,6.51698464428386,0.4920263671875,0.498372395833333,,504,9.64151169810407,23.1335054077003,2.78960436783884,20.3439010398614,25.9231097755391,,,
530,7.94802489023927,23.8440746707178,12.3140514316256,0.492224934895833,0.510091145833333,,505,61.9246726636496,22.5059053247416,2.78725794577397,19.7186473789676,25.2931632705155,,,
531,10.7123179121542,32.1369537364625,24.1854569990527,0.492501627604167,0.51123046875,,506,16.2716800708388,22.9603061814826,2.78125205738616,20.1790541240964,25.7415582388687,,,
532,10.9368692232257,32.8106076696772,5.28598177243126,0.492529296875,0.49951171875,,507,11.2568015134261,22.6275840907753,2.76599564924835,19.8615884415269,25.3935797400236,,,
533,13.6553319081949,40.9659957245846,34.5752564888706,0.492775065104167,0.506510416666667,,508,59.1119302265939,22.4589089751753,2.75639102784962,19.7025179473257,25.2153000030249,,,
534,14.7397541149434,44.2192623448303,-0.0390389926617498,0.493019205729167,0.508951822916667,,509,37.5464771226599,22.1408777956829,2.73803560655334,19.4028421891295,24.8789134022362,,,
535,10.8235166931871,32.4705500795612,-11.7585237112486,0.493341471354167,0.517578125,,510,31.0127398581242,21.0189111198129,2.71706571361074,18.3018454062022,23.7359768334237,,,
536,3.56009932222723,10.6802979666817,-45.3757312577777,0.493564453125,0.508626302083333,,511,48.1134668161532,20.6023765478175,2.69667772110436,17.9056988267132,23.2990542689219,,,
537,2.52760126056027,7.58280378168081,-5.5627346123194,0.493722330729167,0.50341796875,,512,21.8478190455401,19.3545108827467,2.67224613098858,16.6822647517581,22.0267570137353,,,
538,5.25982547277725,15.7794764183318,30.9612909361581,0.493782552083333,0.497721354166667,,513,9.9931574534283,19.945744354044,2.64636582789741,17.2993785261466,22.5921101819414,,,
539,7.07092668922432,21.212780067673,24.191062510884,0.4938671875,0.49365234375,,514,62.1692421010464,20.1799477309573,2.63626993201289,17.5436777989444,22.8162176629702,,,
540,6.84101240992495,20.5230372297749,27.0351120919653,0.494112955729167,0.51025390625,,515,57.8237075943679,19.6658928476545,2.59942282057528,17.0664700270792,22.2653156682298,,,
541,6.49725547819285,19.4917664345786,32.0248246693777,0.494215494791667,0.495279947916667,,516,84.3840565585919,19.8671718322023,2.5370389887753,17.330132843427,22.4042108209776,,,
542,9.65560079770089,28.9668023931027,71.1059210427495,0.4942626953125,0.491048177083333,,517,68.4156799652738,20.0472376793879,2.41738582014657,17.6298518592413,22.4646234995345,,,
543,10.138480565148,30.415441695444,10.5823028934736,0.494353841145833,0.4951171875,,518,-3.05162120212152,19.8952770078979,2.24229121979642,17.6529857881015,22.1375682276943,,,
544,8.31443879587768,24.943316387633,-10.4864706842537,0.494482421875,0.5029296875,,519,-9.64901865443679,19.0672832248641,2.07182763920547,16.9954555856586,21.1391108640695,,,
545,8.66586431696368,25.9975929508911,46.703044573286,0.494654947916667,0.499674479166667,,520,-21.7232607552588,20.1965135190587,1.9463298369365,18.2501836821222,22.1428433559952,,,
546,9.69978805791608,29.0993641737482,19.2733363543687,0.4946337890625,0.493001302083333,,521,22.7564022664605,20.73529975223,1.85589191267417,18.8794078395558,22.5911916649042,,,
547,8.83998648736615,26.5199594620984,11.6165422503155,0.49462890625,0.48828125,,522,30.5574054400836,21.0438858466199,1.80945946298303,19.2344263836368,22.8533453096029,,,
548,10.6919532730448,32.0758598191344,24.6212344558496,0.4948046875,0.502115885416667,,523,22.8897203231761,21.804941321521,1.78888484603436,20.0160564754867,23.5938261675554,,,
549,13.0431938015249,39.1295814045746,54.8707062859243,0.4947900390625,0.490885416666667,,524,16.994248544572,22.6236699051498,1.79400127669028,20.8296686284595,24.4176711818401,,,
550,15.8318528952393,47.4955586857177,50.8528680094905,0.4948583984375,0.4921875,,525,-11.2435189132888,22.8460482447653,1.82753981872649,21.0185084260388,24.6735880634918,,,
551,20.4078712187001,61.2236136561002,23.6832460259332,0.494915364583333,0.488118489583333,,526,17.9491565563882,22.4189209974194,1.86966069837585,20.5492602990436,24.2885816957953,,,
552,22.3890094754067,67.16702842622,7.07997942005862,0.494970703125,0.492350260416667,,527,23.4198707835648,21.7167749067814,1.97199800628172,19.7447769004997,23.6887729130631,,,
553,24.1673916443173,72.5021749329519,49.3223723600021,0.495047200520833,0.490397135416667,,528,12.5940879476523,22.7900039186448,2.06098159372939,20.7290223249154,24.8509855123742,,,
554,28.2027749759038,84.6083249277115,57.6338936863144,0.495,0.4853515625,,529,6.51698464428386,24.1611644052695,2.17397795669392,21.9871864485756,26.3351423619634,,,
555,26.354123753257,79.0623712597709,8.33594819658553,0.494833984375,0.492838541666667,,530,12.3140514316256,24.135565120926,2.30685737427857,21.8287077466474,26.4424224952046,,,
556,26.5851038731666,79.7553116194998,20.1246570499019,0.494781901041667,0.4990234375,,531,24.1854569990527,23.3159569716368,2.454559641212,20.8613973304248,25.7705166128488,,,
557,24.8325063923,74.4975191768999,26.5742884004396,0.49482421875,0.497721354166667,,532,5.28598177243126,23.5179688996682,2.58031070212929,20.9376581975389,26.0982796017975,,,
558,25.2137519506924,75.6412558520773,44.9881833153684,0.494853515625,0.4873046875,,533,34.5752564888706,24.1793685428435,2.7205586891675,21.458809853676,26.899927232011,,,
559,21.9546260509485,65.8638781528454,7.44826872889561,0.494768880208333,0.49072265625,,534,-0.0390389926617498,23.1663555723004,2.8395758021613,20.3267797701391,26.0059313744617,,,
560,25.7130418457051,77.1391255371154,18.1441321193615,0.494803059895833,0.4873046875,,535,-11.7585237112486,22.7859174349809,2.99458266741846,19.7913347675624,25.7805001023993,,,
561,28.0902324976645,84.2706974929935,39.2410018183195,0.494830729166667,0.49365234375,,536,-45.3757312577777,22.9472559047886,3.16439016159744,19.7828657431912,26.1116460663861,,,
562,28.340629051732,85.021887155196,57.377710546578,0.494827473958333,0.491861979166667,,537,-5.5627346123194,23.1289077426401,3.39858892517703,19.730318817463,26.5274966678171,,,
563,28.7520741291869,86.2562223875608,24.0470354184146,0.494803059895833,0.486490885416667,,538,30.9612909361581,23.1720296323043,3.66259497326404,19.5094346590402,26.8346246055683,,,
564,30.4627748900514,91.3883246701541,67.7019186971205,0.494778645833333,0.491536458333333,,539,24.191062510884,24.3035739704159,3.9286278586664,20.3749461117495,28.2322018290823,,,
565,32.1149135552388,96.3447406657165,26.7376270064877,0.4947119140625,0.487630208333333,,540,27.0351120919653,23.6088364195422,4.16943998755569,19.4393964319865,27.7782764070979,,,
566,32.9855731604295,98.9567194812884,67.9205297757189,0.494669596354167,0.487141927083333,,541,32.0248246693777,23.8068133250589,4.35455388317735,19.4522594418815,28.1613672082362,,,
567,32.4154917555059,97.2464752665178,40.780690313308,0.494602864583333,0.485514322916667,,542,71.1059210427495,22.9518453594651,4.53577418180172,18.4160711776634,27.4876195412668,,,
568,31.5857624579606,94.7572873738818,9.85442440017741,0.494609375,0.4912109375,,543,10.5823028934736,21.803585446424,4.64947545520233,17.1541099912216,26.4530609016263,,,
569,33.6778346046688,101.033503814006,65.3454066071609,0.4946484375,0.489420572916667,,544,-10.4864706842537,23.1447036387628,4.77570895749225,18.3689946812706,27.9204125962551,,,
570,32.8928781479533,98.6786344438599,14.3080362434127,0.494676106770833,0.4912109375,,545,46.703044573286,23.6144498132305,4.89617624253044,18.7182735707,28.5106260557609,,,
571,31.777190429666,95.3315712889979,13.3634694709132,0.494794921875,0.494466145833333,,546,19.2733363543687,24.3024249157044,4.97064273703235,19.3317821786721,29.2730676527368,,,
572,33.3747282557246,100.124184767174,60.2323660576817,0.494930013020833,0.499348958333333,,547,11.6165422503155,25.0372477351402,5.04014884477286,19.9970988903673,30.077396579913,,,
573,35.1378514799301,105.41355443979,49.4023808388785,0.495076497395833,0.497233072916667,,548,24.6212344558496,25.4067570566851,5.1166548120349,20.2901022446502,30.5234118687201,,,
574,36.8596026078812,110.578807823644,60.4051132257504,0.495016276041667,0.48583984375,,549,54.8707062859243,26.1423529959513,5.19698047619113,20.9453725197602,31.3393334721424,,,
575,37.1369743927502,111.410923178251,49.0844225115677,0.4949951171875,0.491373697916667,,550,50.8528680094905,26.7715720933434,5.27431068322771,21.4972614101157,32.0458827765711,,,
576,34.382750504094,103.148251512282,-18.3652134679333,0.495022786458333,0.491861979166667,,551,23.6832460259332,26.6319310236445,5.33549963112921,21.2964313925153,31.9674306547737,,,
577,37.0185301557829,111.055590467349,70.4520737844023,0.495125325520833,0.499348958333333,,552,7.07997942005862,27.6613999888996,5.36843647307613,22.2929635158235,33.0298364619758,,,
578,34.254478605655,102.763435816965,-0.177407515488018,0.495086263020833,0.491373697916667,,553,49.3223723600021,27.1987082575457,5.39564781673808,21.8030604408076,32.5943560742837,,,
579,33.4487296343598,100.346188903079,42.7888626967971,0.495260416666667,0.504069010416667,,554,57.6338936863144,27.7907626643916,5.44450472430603,22.3462579400856,33.2352673886977,,,
580,33.9165138433733,101.74954153012,36.6264772748811,0.495310872395833,0.49560546875,,555,8.33594819658553,28.3811448728347,5.51642325602959,22.8647216168051,33.8975681288643,,,
581,33.0859238494406,99.2577715483219,43.3292998287196,0.495328776041667,0.49609375,,556,20.1246570499019,28.9892869982679,5.5911248388257,23.3981621594422,34.5804118370936,,,
582,31.0754113788439,93.2262341365318,13.8344052326655,0.49541015625,0.5,,557,26.5742884004396,28.786325198927,5.65221696761035,23.1341082313167,34.4385421665374,,,
583,30.5841448172967,91.7524344518902,37.1834300224683,0.495519205729167,0.493977864583333,,558,44.9881833153684,29.4117653606925,5.71959303239071,23.6921723283017,35.1313583930832,,,
584,31.5762156824949,94.7286470474847,26.013953348003,0.495382486979167,0.488118489583333,,559,7.44826872889561,29.2438966716558,5.77197050312369,23.4719261685321,35.0158671747795,,,
585,31.2799345438214,93.8398036314643,60.6347676952921,0.495509440104167,0.508626302083333,,560,18.1441321193615,30.4335791557334,5.80652242841934,24.627056727314,36.2401015841527,,,
586,31.6692182659891,95.0076547979672,41.2378512607131,0.495413411458333,0.492024739583333,,561,39.2410018183195,31.4727237630267,5.82084472634015,25.6518790366866,37.2935684893669,,,
587,35.149571774438,105.448715323314,51.0931975083115,0.495413411458333,0.489095052083333,,562,57.377710546578,33.3642713858912,5.82891947524995,27.5353519106413,39.1931908611412,,,
588,38.0508414277768,114.15252428333,81.789953171198,0.495364583333333,0.4873046875,,563,24.0470354184146,35.077069185568,5.82563093132233,29.2514382542457,40.9027001168904,,,
589,37.6476280697077,112.942884209123,58.4744637781056,0.495377604166667,0.48681640625,,564,67.7019186971205,35.6165431628611,5.83037954164091,29.7861636212202,41.446922704502,,,
590,37.0742208187276,111.222662456183,33.3501486345789,0.495406901041667,0.49658203125,,565,26.7376270064877,35.7961330868551,5.83294170237205,29.9631913844831,41.6290747892272,,,
591,34.215622832487,102.646868497461,18.4666461348955,0.495418294270833,0.488118489583333,,566,67.9205297757189,35.628123950442,5.80168620603118,29.8264377444108,41.4298101564732,,,
592,35.4050163476668,106.215049043,55.2177036529579,0.495403645833333,0.489420572916667,,567,40.780690313308,36.0828862834534,5.75198446178641,30.330901821667,41.8348707452398,,,
593,37.80174458431,113.40523375293,17.4958645071335,0.495374348958333,0.497233072916667,,568,9.85442440017741,35.0317087043237,5.64561117136618,29.3860975329575,40.6773198756898,,,
594,38.9124177050544,116.737253115163,60.0609374080031,0.495397135416667,0.499348958333333,,569,65.3454066071609,36.0018780085301,5.50326906598158,30.4986089425485,41.5051470745117,,,
595,40.5555804306563,121.666741291969,42.7251966613581,0.495341796875,0.48876953125,,570,14.3080362434127,37.0452440349147,5.38932636898512,31.6559176659295,42.4345704038998,,,
596,34.8083351252145,104.425005375643,-21.8301867480972,0.495148111979167,0.490885416666667,,571,13.3634694709132,35.7014551854758,5.28043757278204,30.4210176126937,40.9818927582578,,,
597,33.6041615154418,100.812484546326,19.8977846440651,0.495120442708333,0.4990234375,,572,60.2323660576817,35.7136992695875,5.18657152488681,30.5271277447007,40.9002707944743,,,
598,35.4749320984672,106.424796295402,38.0500583821581,0.494964192708333,0.491373697916667,,573,49.4023808388785,36.2320035074667,5.09103377006312,31.1409697374036,41.3230372775299,,,
599,34.9553178026992,104.865953408098,30.3667345132006,0.49505859375,0.503580729166667,,574,60.4051132257504,36.3446603713364,4.97749657007462,31.3671638012617,41.322156941411,,,
600,35.9409338116745,107.822801435024,47.9397244831821,0.495084635416667,0.48779296875,,575,49.0844225115677,36.208758767361,4.8788163937211,31.3299423736399,41.0875751610821,,,
601,36.7875093273033,110.36252798191,40.12354527515,0.495123697916667,0.498860677083333,,576,-18.3652134679333,35.9983798902171,4.78573929240431,31.2126405978128,40.7841191826214,,,
602,34.0122824266975,102.036847280093,13.3349178216949,0.495188802083333,0.494140625,,577,70.4520737844023,35.7954714940556,4.70070829847183,31.0947631955837,40.4961797925274,,,
603,34.7746510880562,104.323953264169,53.8611230371724,0.49509765625,0.498697916666667,,578,-0.177407515488018,36.7127488198813,4.63108725959751,32.0816615602838,41.3438360794788,,,
604,35.3786028562218,106.135808568665,68.5228338448601,0.495006510416667,0.487467447916667,,579,42.7888626967971,37.0892284568393,4.55331085193228,32.535917604907,41.6425393087716,,,
605,34.9799323404627,104.939797021388,72.7778582253931,0.495009765625,0.486328125,,580,36.6264772748811,37.3861689379977,4.49953282992132,32.8866361080764,41.8857017679191,,,
606,34.0242753195374,102.072825958612,37.7233720988723,0.494996744791667,0.486979166666667,,581,43.3292998287196,37.9623929360818,4.47102656708507,33.4913663689967,42.4334195031669,,,
607,35.1800273575143,105.540082072543,52.6126826008609,0.494903971354167,0.4873046875,,582,13.8344052326655,38.5994130449241,4.42034362467999,34.1790694202441,43.0197566696041,,,
608,37.7842493550524,113.352748065157,57.218467058925,0.494840494791667,0.485677083333333,,583,37.1834300224683,39.2002792931297,4.35454361564981,34.8457356774799,43.5548229087795,,,
609,35.5439859907806,106.631957972342,22.2369384630096,0.494812825520833,0.48583984375,,584,26.013953348003,38.7541764528874,4.32139399600195,34.4327824568854,43.0755704488893,,,
610,38.0232842760184,114.069852828055,47.0813647675354,0.494928385416667,0.5009765625,,585,60.6347676952921,39.5312959830568,4.24106633774252,35.2902296453143,43.7723623207993,,,
611,36.1530006382034,108.45900191461,33.5315024545028,0.494928385416667,0.49462890625,,586,41.2378512607131,39.8330091268831,4.20042756380914,35.6325815630739,44.0334366906922,,,
612,36.7000061417745,110.100018425324,54.2919065609202,0.494912109375,0.486979166666667,,587,51.0931975083115,40.1281249061498,4.20143146935095,35.9266934367988,44.3295563755007,,,
613,40.6953806491293,122.086141947388,62.7225472127134,0.494842122395833,0.48681640625,,588,81.789953171198,40.2329256250936,4.25695082669029,35.9759747984033,44.4898764517839,,,
614,45.3042760047414,135.912828014224,70.4910491225387,0.4946240234375,0.485514322916667,,589,58.4744637781056,41.1435925604686,4.32371676542026,36.8198757950483,45.4673093258888,,,
615,45.5722721267477,136.716816380243,41.0992056442647,0.494622395833333,0.488932291666667,,590,33.3501486345789,40.6219707359028,4.40606915333447,36.2159015825683,45.0280398892373,,,
616,45.520014011711,136.560042035133,37.1790897982143,0.494695638020833,0.492838541666667,,591,18.4666461348955,40.8267053004464,4.5169573918769,36.3097479085695,45.3436626923233,,,
617,46.6228007323214,139.868402196964,58.7894921857156,0.494796549479167,0.501139322916667,,592,55.2177036529579,40.6476653477013,4.60913122648129,36.03853412122,45.2567965741826,,,
618,46.6445055876778,139.933516763033,28.5132719866079,0.494817708333333,0.48779296875,,593,17.4958645071335,40.4071277334523,4.71945470245465,35.6876730309976,45.1265824359069,,,
619,48.7393069511548,146.217920853464,80.5327508921184,0.494654947916667,0.492350260416667,,594,60.0609374080031,41.7929772725099,4.83390623247597,36.9590710400339,46.6268835049859,,,
620,50.7564154571643,152.269246371493,69.045846089309,0.494464518229167,0.486328125,,595,42.7251966613581,41.8655349094148,4.93738436966475,36.92815053975,46.8029192790795,,,
621,51.405126628939,154.215379886817,38.6714395605109,0.494319661458333,0.48583984375,,596,-21.8301867480972,42.3432486999461,5.03496408168305,37.3082846182631,47.3782127816292,,,
622,49.7270303536982,149.181091061095,38.5552976028156,0.494202473958333,0.493001302083333,,597,19.8977846440651,42.8372061142972,5.14705978973486,37.6901463245623,47.984265904032,,,
623,48.8934557686835,146.680367306051,52.1797181367952,0.494187825520833,0.493977864583333,,598,38.0500583821581,42.6793110570249,5.26935681107085,37.409954245954,47.9486678680957,,,
624,47.2029321006341,141.608796301902,35.692580564941,0.494127604166667,0.4931640625,,599,30.3667345132006,42.4104914438104,5.42037380325187,36.9901176405585,47.8308652470623,,,
625,49.8737919832761,149.621375949828,78.809432737579,0.494060872395833,0.489908854166667,,600,47.9397244831821,42.7713604538463,5.56636041191313,37.2050000419331,48.3377208657594,,,
626,49.0380717224893,147.114215167468,56.9213284162603,0.493963216145833,0.488444010416667,,601,40.12354527515,42.9250252755069,5.69647484192198,37.2285504335849,48.6215001174289,,,
627,49.206903315392,147.620709946176,47.528438561567,0.493846028645833,0.484537760416667,,602,13.3349178216949,44.2170576682422,5.80464566162993,38.4124120066123,50.0217033298721,,,
628,52.058403347833,156.175210043499,68.756666024824,0.493779296875,0.485514322916667,,603,53.8611230371724,44.1838143788387,5.91353183684736,38.2702825419913,50.0973462156861,,,
629,52.1282706180488,156.384811854147,57.8214057694177,0.493671875,0.487630208333333,,604,68.5228338448601,45.3210460118761,6.03271824451628,39.2883277673598,51.3537642563924,,,
630,55.1120401533294,165.336120459988,81.6550935274596,0.4934814453125,0.491048177083333,,605,72.7778582253931,46.08312896934,6.11677432206228,39.9663546472778,52.1999032914023,,,
631,55.8634354009758,167.590306202927,75.8446546739122,0.49328125,0.4912109375,,606,37.7233720988723,46.8521128399093,6.15008782257575,40.7020250173335,53.002200662485,,,
632,53.4180066625212,160.254019987563,17.2085582892979,0.493133138020833,0.484700520833333,,607,52.6126826008609,46.3399414371755,6.17539297701123,40.1645484601643,52.5153344141868,,,
633,52.3365898051338,157.009769415401,44.8610406589054,0.492952473958333,0.488444010416667,,608,57.218467058925,46.94830683769,6.20023999147435,40.7480668462157,53.1485468291644,,,
634,54.4405431629927,163.321629488978,83.1782728014436,0.492716471354167,0.4853515625,,609,22.2369384630096,47.8501665000229,6.24587192006356,41.6042945799593,54.0960384200865,,,
635,52.1236953043378,156.371085913014,15.9199500997091,0.492452799479167,0.4912109375,,610,47.0813647675354,47.6522448677034,6.28186374763057,41.3703811200728,53.934108615334,,,
636,53.6582091454572,160.974627436372,81.6611632269225,0.492340494791667,0.497395833333333,,611,33.5315024545028,48.0645271330295,6.30455112840548,41.759976004624,54.369078261435,,,
637,55.5709311672646,166.712793501794,73.9703978663193,0.492141927083333,0.483561197916667,,612,54.2919065609202,48.7063417723551,6.32280642951341,42.3835353428417,55.0291482018685,,,
638,54.8405689868119,164.521706960436,63.0632401029393,0.491954752604167,0.47900390625,,613,62.7225472127134,48.9410484898968,6.31539892076383,42.625649569133,55.2564474106607,,,
639,55.9272574471926,167.781772341578,55.8750184115333,0.491871744791667,0.4853515625,,614,70.4910491225387,48.4329125142171,6.29747026394864,42.1354422502685,54.7303827781658,,,
640,57.5817990411654,172.745397123496,85.6196678889853,0.491736653645833,0.496744791666667,,615,41.0992056442647,48.965171418352,6.28190789181215,42.6832635265399,55.2470793101642,,,
641,59.0063440054969,177.019032016491,90.9611020017954,0.491658528645833,0.487467447916667,,616,37.1790897982143,50.0947979549641,6.25911026727126,43.8356876876929,56.3539082222354,,,
642,58.8682740657898,176.604822197369,26.224840970058,0.491642252604167,0.489420572916667,,617,58.7894921857156,50.2469194223202,6.2485150748839,43.9984043474363,56.4954344972041,,,
643,59.9350024736633,179.80500742099,91.2616036939869,0.491634114583333,0.494303385416667,,618,28.5132719866079,50.9536625603796,6.20821015332202,44.7454524070576,57.1618727137017,,,
644,61.5259785895504,184.577935768651,87.9378773694672,0.491516927083333,0.4912109375,,619,80.5327508921184,52.3348784988568,6.17337031265358,46.1615081862032,58.5082488115103,,,
645,60.6741056011584,182.022316803475,43.77257447206,0.4914453125,0.492513020833333,,620,69.045846089309,52.0154988334461,6.1755077111532,45.8399911222929,58.1910065445993,,,
646,57.8867889907279,173.660366972184,28.177917614869,0.491611328125,0.509602864583333,,621,38.6714395605109,51.7302580678287,6.16181486102657,45.5684432068021,57.8920729288552,,,
647,59.0565804972936,177.169741491881,73.0037812622082,0.491715494791667,0.498697916666667,,622,38.5552976028156,53.5897476366582,6.15702666092893,47.4327209757293,59.7467742975871,,,
648,58.5368455838985,175.610536751695,66.1827417753219,0.491565755208333,0.487141927083333,,623,52.1797181367952,54.4972958157024,6.12871998932689,48.3685758263755,60.6260158050293,,,
649,59.2535606437848,177.760681931354,90.1789558716388,0.491632486979167,0.49755859375,,624,35.692580564941,55.5194310605942,6.08193121107577,49.4374998495185,61.60136227167,,,
650,61.7013250185339,185.103975055602,57.6903354447958,0.491624348958333,0.491373697916667,,625,78.809432737579,56.0551879416059,6.01952197940003,50.0356659622059,62.0747099210059,,,
651,63.8800667128295,191.640200138489,71.4097339799504,0.491658528645833,0.491536458333333,,626,56.9213284162603,56.5153842062484,5.9533729164083,50.5620112898401,62.4687571226567,,,
652,62.2431693518193,186.729508055458,59.8068739919354,0.491604817708333,0.486979166666667,,627,47.528438561567,56.9013318281462,5.84145355608867,51.0598782720575,62.7427853842348,,,
653,66.0015072352569,198.004521705771,62.3315565723719,0.491622721354167,0.4921875,,628,68.756666024824,57.8620502350222,5.78884922332361,52.0732010116986,63.6508994583458,,,
654,65.949219599347,197.847658798041,72.0332964095598,0.491770833333333,0.500162760416667,,629,57.8214057694177,58.2183673599709,5.73361439712869,52.4847529628423,63.9519817570996,,,
655,63.8927499189855,191.678249756957,48.3351724232237,0.491892903645833,0.505045572916667,,630,81.6550935274596,57.8225308615075,5.70067392304517,52.1218569384623,63.5232047845527,,,
656,61.8469211932446,185.540763579734,25.6811990626156,0.4918212890625,0.491861979166667,,631,75.8446546739122,56.899066956355,5.66014406767031,51.2389228886847,62.5592110240253,,,
657,59.9674412371448,179.902323711434,35.4365715675056,0.4918896484375,0.504557291666667,,632,17.2085582892979,56.8542277302498,5.60709842196351,51.2471293082863,62.4613261522133,,,
658,58.9598770729925,176.879631218977,57.9845977387446,0.492005208333333,0.498860677083333,,633,44.8610406589054,56.95955939962,5.54299481431199,51.416564585308,62.502554213932,,,
659,59.3504386774379,178.051316032314,98.772334090704,0.492088216145833,0.4990234375,,634,83.1782728014436,57.7743411061255,5.47491918613623,52.2994219199893,63.2492602922617,,,
660,61.5814157319766,184.74424719593,63.407791879036,0.492115885416667,0.490071614583333,,635,15.9199500997091,58.5816127417339,5.4014886347753,53.1801241069586,63.9831013765092,,,
661,57.8247394814156,173.474218444247,26.9729239997121,0.492068684895833,0.488932291666667,,636,81.6611632269225,58.1873295894236,5.31999734602779,52.8673322433958,63.5073269354514,,,
662,55.3762975069471,166.128892520841,47.9466902387846,0.492135416666667,0.49853515625,,637,73.9703978663193,58.4699803302919,5.23756060268737,53.2324197276045,63.7075409329792,,,
663,55.4565070195794,166.369521058738,30.8706998771323,0.492220052083333,0.494954427083333,,638,63.0632401029393,58.0107409835509,5.17309448015692,52.837646503394,63.1838354637079,,,
664,57.2603533773702,171.781060132111,74.6045377396802,0.492312825520833,0.500813802083333,,639,55.8750184115333,58.2437211899621,5.08944619703957,53.1542749929225,63.3331673870016,,,
665,57.4797621549609,172.439286464883,61.5009507076781,0.492408854166667,0.497233072916667,,640,85.6196678889853,58.067444750455,4.9828280905761,53.0846166598789,63.0502728410311,,,
666,57.4126039064463,172.237811719339,93.1049683363736,0.4924951171875,0.495768229166667,,641,90.9611020017954,59.0871655875552,4.86618206807029,54.2209835194849,63.9533476556254,,,
667,58.2619740104375,174.785922031312,86.3317107275129,0.492509765625,0.486979166666667,,642,26.224840970058,60.0509424685218,4.74734305491788,55.3035994136039,64.7982855234397,,,
668,58.1569554238879,174.470866271664,58.0830270803595,0.492508138020833,0.491048177083333,,643,91.2616036939869,60.037090211554,4.63623985522365,55.4008503563304,64.6733300667777,,,
669,59.3892860299463,178.167858089839,94.5555065658384,0.492508138020833,0.489420572916667,,644,87.9378773694672,61.3320359876174,4.50470933600218,56.8273266516152,65.8367453236196,,,
670,62.0007660481424,186.002298144427,106.757860543053,0.492428385416667,0.483235677083333,,645,43.77257447206,61.8462538239102,4.39753879766024,57.44871502625,66.2437926215705,,,
671,62.2000969319933,186.60029079598,80.9454767213056,0.492361653645833,0.48779296875,,646,28.177917614869,62.0795799147337,4.27728173294164,57.802298181792,66.3568616476753,,,
672,62.752523569003,188.257570707009,68.7593974361675,0.492275390625,0.49072265625,,647,73.0037812622082,62.6695398730799,4.13221593761764,58.5373239354622,66.8017558106975,,,
673,62.1829318452101,186.54879553563,14.655844955243,0.4922314453125,0.492838541666667,,648,66.1827417753219,62.2009231545,4.06510222814117,58.1358209263589,66.2660253826412,,,
674,63.2527441985122,189.758232595537,72.145287724693,0.492272135416667,0.489908854166667,,649,90.1789558716388,62.5924049111255,4.01971100180001,58.5726939093255,66.6121159129255,,,
675,65.1087798307138,195.326339492141,71.1012193648673,0.492236328125,0.48779296875,,650,57.6903354447958,63.2866919464181,3.99044918321533,59.2962427632028,67.2771411296335,,,
676,66.3951138019764,199.185341405929,97.7245431720341,0.492286783854167,0.496907552083333,,651,71.4097339799504,63.6575764647408,3.96242676879233,59.6951496959485,67.6200032335331,,,
677,62.2778842111712,186.833652633514,18.0834472305773,0.492185872395833,0.4892578125,,652,59.8068739919354,62.8960493826686,3.95320083408655,58.942848548582,66.8492502167551,,,
678,64.3362146639947,193.008643991984,111.861147458131,0.4923291015625,0.505696614583333,,653,62.3315565723719,64.1574750473071,3.94132538259714,60.2161496647099,68.0988004299042,,,
679,68.4913141205142,205.473942361543,111.45726751048,0.492194010416667,0.490559895833333,,654,72.0332964095598,64.9947417431043,3.97858929869867,61.0161524444056,68.9733310418029,,,
680,70.384834386374,211.154503159122,70.3175692642966,0.4921728515625,0.493489583333333,,655,48.3351724232237,65.2397645567293,3.98629407865518,61.2534704780742,69.2260586353845,,,
681,72.6614520499145,217.984356149744,67.6225972646111,0.492125651041667,0.491373697916667,,656,25.6811990626156,64.9646175711833,3.97680625613372,60.9878113150496,68.941423827317,,,
682,71.4649333766386,214.394800129916,48.5653172128523,0.492037760416667,0.4912109375,,657,35.4365715675056,64.4297286013586,3.93465307925625,60.4950755221023,68.3643816806148,,,
683,71.6256762537881,214.877028761364,71.6260967190067,0.4920263671875,0.492838541666667,,658,57.9845977387446,65.4967391588039,3.85545106885316,61.6412880899507,69.352190227657,,,
684,69.3035050373024,207.910515111907,43.3762047332142,0.492023111979167,0.48779296875,,659,98.772334090704,65.4676247288884,3.75757536873253,61.7100493601558,69.2252000976209,,,
685,68.7227394798301,206.16821843949,57.0177423566683,0.4918896484375,0.495279947916667,,660,63.407791879036,64.9546731515398,3.6599584691552,61.2947146823846,68.614631620695,,,
686,67.9189432028025,203.756829608408,57.3020865522221,0.491974283854167,0.50048828125,,661,26.9729239997121,65.7660875917852,3.57301467683677,62.1930729149484,69.3391022686219,,,
687,67.1476132879018,201.442839863705,96.3703932001613,0.492068684895833,0.49853515625,,662,47.9466902387846,66.0545038657702,3.48189202994146,62.5726118358288,69.5363958957117,,,
688,68.3073796825219,204.922139047566,105.276930700242,0.492174479166667,0.497884114583333,,663,30.8706998771323,66.6683574507491,3.38413741248026,63.2842200382689,70.0524948632294,,,
689,67.3114618945152,201.934385683546,57.7419358350492,0.492190755208333,0.488444010416667,,664,74.6045377396802,66.5640181513787,3.27257910395546,63.2914390474233,69.8365972553342,,,
690,69.0908236789821,207.272471036946,98.1582776729522,0.492220052083333,0.49951171875,,665,61.5009507076781,67.3931016663085,3.16401593202491,64.2290857342836,70.5571175983334,,,
691,72.0054393013866,216.01631790416,80.310924022983,0.4922412109375,0.490234375,,666,93.1049683363736,67.2890086493281,3.01803182124571,64.2709768280824,70.3070404705738,,,
692,70.692841166535,212.078523499605,50.2686521438339,0.4923046875,0.495768229166667,,667,86.3317107275129,66.4911174756425,2.89670220614123,63.5944152695013,69.3878196817838,,,
693,70.8992153565481,212.697646069644,75.2287031651288,0.492229817708333,0.48974609375,,668,58.0830270803595,67.4519775186831,2.80332635588788,64.6486511627953,70.255303874571,,,
694,68.0694880807376,204.208464242213,46.2125800101495,0.492164713541667,0.492838541666667,,669,94.5555065658384,66.568663328804,2.67746081945157,63.8912025093524,69.2461241482556,,,
695,71.5629098936788,214.688729681036,67.3834700210641,0.49228515625,0.500813802083333,,670,106.757860543053,66.1656357337373,2.58264025090119,63.5829954828361,68.7482759846385,,,
696,70.3478090845679,211.043427253704,87.5591312759122,0.492294921875,0.491861979166667,,671,80.9454767213056,67.0241956710677,2.48625609371796,64.5379395773497,69.5104517647856,,,
697,68.2343389136373,204.703016740912,53.8538893391896,0.492236328125,0.4931640625,,672,68.7593974361675,67.5276460970348,2.38025733851316,65.1473887585216,69.9079034355479,,,
698,69.6612442744837,208.983732823451,109.85595702258,0.49248046875,0.515787760416667,,673,14.655844955243,68.2502377786107,2.28961671751902,65.9606210610917,70.5398544961297,,,
699,70.9395754453197,212.818726335959,77.2314024212374,0.492371419270833,0.49267578125,,674,72.145287724693,68.4668781834326,2.17882946085242,66.2880487225801,70.645707644285,,,
700,71.9135977221738,215.740793166521,85.3577997647599,0.492403971354167,0.491048177083333,,675,71.1012193648673,68.3723457107487,2.07366662941181,66.2986790813369,70.4460123401605,,,
701,72.3168685824714,216.950605747414,55.7177276784022,0.49232421875,0.490885416666667,,676,97.7245431720341,68.3336671270939,1.99777953074754,66.3358875963463,70.3314466578414,,,
702,74.6172461458136,223.851738437441,104.010385421092,0.4922998046875,0.49169921875,,677,18.0834472305773,68.9728955867241,1.92987274058095,67.0430228461432,70.9027683273051,,,
703,73.7519753119396,221.255925935819,59.7968453431011,0.492314453125,0.500162760416667,,678,111.861147458131,68.9726989465509,1.8480773883588,67.1246215581921,70.8207763349097,,,
704,77.5095088099439,232.528526429832,119.008140262356,0.4924072265625,0.496744791666667,,679,111.45726751048,70.0840045090996,1.79428966158053,68.2897148475191,71.8782941706801,,,
705,72.2705845141454,216.811753542436,29.7232239517893,0.492412109375,0.48681640625,,680,70.3175692642966,69.2543952452217,1.75739987015432,67.4969953750674,71.0117951153761,,,
706,70.7618978587704,212.285693576311,60.543254615294,0.4925537109375,0.501139322916667,,681,67.6225972646111,69.4937694058506,1.70994842257675,67.7838209832738,71.2037178284273,,,
707,69.2819639754799,207.84589192644,48.8328628473812,0.492643229166667,0.496256510416667,,682,48.5653172128523,69.9477235977087,1.66357708536056,68.2841465123482,71.6113006830693,,,
708,63.0276667859684,189.083000357905,1.85521152235595,0.4927734375,0.498697916666667,,683,71.6260967190067,69.2892655576078,1.60843182027068,67.6808337373371,70.8976973778784,,,
709,62.8183316082725,188.454994824818,46.779732515569,0.492890625,0.49755859375,,684,43.3762047332142,69.0695623179376,1.56269971589807,67.5068626020396,70.6322620338357,,,
710,62.5913756851354,187.774127055406,62.2911341722756,0.492864583333333,0.498372395833333,,685,57.0177423566683,68.3542446724783,1.51224920706596,66.8419954654123,69.8664938795442,,,
711,62.0905320121466,186.27159603644,47.1754528176106,0.492937825520833,0.501953125,,686,57.3020865522221,68.0359635144111,1.4269548522019,66.6090086622092,69.462918366613,,,
712,62.6473331890503,187.941999567151,89.0861245676967,0.493103841145833,0.503580729166667,,687,96.3703932001613,69.253869407901,1.36181560428382,67.8920538036172,70.6156850121848,,,
713,61.0917866171676,183.275359851503,43.3847364734918,0.493302408854167,0.506673177083333,,688,105.276930700242,69.1644193340717,1.30585587811213,67.8585634559596,70.4702752121838,,,
714,60.7127666397537,182.138299919261,81.182368168243,0.493470052083333,0.502278645833333,,689,57.7419358350492,70.1509226338974,1.26932138187581,68.8816012520216,71.4202440157732,,,
715,61.6772723409461,185.031817022838,99.4825947799823,0.493564453125,0.498372395833333,,690,98.1582776729522,70.6387276739033,1.22435034752853,69.4143773263748,71.8630780214319,,,
716,60.2485446380618,180.745633914185,53.7660846174427,0.4936376953125,0.500162760416667,,691,80.310924022983,70.4870636329183,1.2036165871073,69.283447045811,71.6906802200256,,,
717,61.6570677595848,184.971203278754,88.2427447137992,0.493605143229167,0.497884114583333,,692,50.2686521438339,70.3917259148286,1.18803180775985,69.2036941070688,71.5797577225885,,,
718,60.9858967091812,182.957690127543,90.5869644130192,0.4936328125,0.490559895833333,,693,75.2287031651288,70.4751622616033,1.14910615303595,69.3260561085673,71.6242684146392,,,
719,58.9811092119916,176.943327635975,32.2057904104914,0.493727213541667,0.501790364583333,,694,46.2125800101495,69.9677654641549,1.12919358025737,68.8385718838975,71.0969590444122,,,
720,59.4382378056139,178.314713416842,66.2816393986484,0.494013671875,0.514973958333333,,695,67.3834700210641,69.413375911857,1.11194308821682,68.3014328236402,70.5253190000739,,,
721,58.1742938180361,174.522881454108,71.8884267365948,0.494181315104167,0.502604166666667,,696,87.5591312759122,68.7296615234951,1.05994714688432,67.6697143766108,69.7896086703794,,,
722,56.8502051908522,170.550615572557,28.8411887799523,0.494226888020833,0.49755859375,,697,53.8538893391896,67.7080088187627,1.01669664590616,66.6913121728565,68.7247054646688,,,
723,59.8139797253183,179.441939175955,29.9558966011874,0.4944482421875,0.51611328125,,698,109.85595702258,66.9471558612141,1.02551311930238,65.9216427419117,67.9726689805164,,,
724,62.8451802077184,188.535540623155,112.30183093035,0.494666341145833,0.514973958333333,,699,77.2314024212374,68.8617830371965,1.07843560030978,67.7833474368868,69.9402186375063,,,
725,64.2236345447374,192.670903634212,73.5695925827042,0.494674479166667,0.49072265625,,700,85.3577997647599,68.889710583432,1.13438599867014,67.7553245847619,70.0240965821022,,,
726,65.5995865649204,196.798759694761,102.67662226297,0.494705403645833,0.491536458333333,,701,55.7177276784022,69.5088361304537,1.1894432378963,68.3193928925574,70.69827936835,,,
727,68.5094982074761,205.528494622428,103.652117259962,0.494767252604167,0.49072265625,,702,104.010385421092,69.6250630733542,1.3015249764883,68.3235380968659,70.9265880498425,,,
728,69.2420040273358,207.726012082007,87.5639954304219,0.494778645833333,0.486653645833333,,703,59.7968453431011,70.9874267635472,1.37740395796316,69.6100228055841,72.3648307215104,,,
729,72.1586326683319,216.475898004996,78.2091082478873,0.494938151041667,0.503580729166667,,704,119.008140262356,70.327582857464,1.4419320071078,68.8856508503562,71.7695148645718,,,
730,72.1781124812505,216.534337443752,93.9136879204546,0.4950927734375,0.506510416666667,,705,29.7232239517893,69.9835911007969,1.47665920936623,68.5069318914306,71.4602503101631,,,
731,66.8164781992556,200.449434597767,24.551348923277,0.495109049479167,0.492838541666667,,706,60.543254615294,69.0862142313651,1.51207274508727,67.5741414862778,70.5982869764524,,,
732,72.0080099200632,216.02402976019,123.260890102093,0.495245768229167,0.498372395833333,,707,48.8328628473812,70.1771611497471,1.55008744816948,68.6270737015776,71.7272485979166,,,
733,72.2494726149237,216.748417844771,95.1755212597772,0.4952685546875,0.49072265625,,708,1.85521152235595,71.0910867192947,1.60698991726371,69.4840968020309,72.6980766365584,,,
734,65.972610012748,197.917830038244,14.9250628540332,0.495478515625,0.50634765625,,709,46.779732515569,69.9793017415501,1.730068856107,68.2492328854431,71.7093705976571,,,
735,67.6574141886104,202.972242565831,52.0158917019894,0.495494791666667,0.492838541666667,,710,62.2911341722756,70.1487073683888,1.82414761329031,68.3245597550985,71.9728549816791,,,
736,66.7581103934052,200.274331180215,52.0142098986876,0.495509440104167,0.498860677083333,,711,47.1754528176106,70.0505988888205,1.87487889622381,68.1757199925967,71.9254777850444,,,
737,63.3735326758769,190.120598027631,18.60857492319,0.4956689453125,0.49951171875,,712,89.0861245676967,69.2919025823689,1.98035790894762,67.3115446734213,71.2722604913166,,,
738,64.8156543453848,194.446963036154,39.7611991544633,0.495882161458333,0.500325520833333,,713,43.3847364734918,68.1819183853945,2.06584249892238,66.1160758864721,70.2477608843168,,,
739,68.3426310185647,205.027893055694,113.557439822853,0.4959765625,0.494791666666667,,714,81.182368168243,68.3442813093672,2.14259419326871,66.2016871160985,70.4868755026359,,,
740,68.8673710705215,206.602113211565,104.787186224883,0.4959765625,0.496744791666667,,715,99.4825947799823,69.266737199364,2.21097028736342,67.0557669120005,71.4777074867274,,,
741,69.4048716570828,208.214614971249,96.5070897231823,0.495986328125,0.488444010416667,,716,53.7660846174427,69.2343609650547,2.23902544637057,66.9953355186842,71.4733864114253,,,
742,71.8948991749888,215.684697524966,126.755834810507,0.496189778645833,0.509765625,,717,88.2427447137992,70.1450454903003,2.26894308812518,67.8761024021751,72.4139885784255,,,
743,70.6152344156729,211.845703247019,75.2583012182111,0.4961962890625,0.494954427083333,,718,90.5869644130192,70.6350386094058,2.28812312434297,68.3469154850628,72.9231617337487,,,
744,64.8315564811256,194.494669443377,43.8754034103515,0.4963427734375,0.505859375,,719,32.2057904104914,70.0202680259788,2.30305695614212,67.7172110698366,72.3233249821209,,,
745,66.6843153732942,200.052946119883,124.046301662102,0.496376953125,0.495930989583333,,720,66.2816393986484,71.546419430919,2.30442517396045,69.2419942569586,73.8508446048795,,,
746,69.9645538736255,209.893661620876,63.8062291106032,0.496219075520833,0.493815104166667,,721,71.8884267365948,71.4762774522825,2.30162861744793,69.1746488348346,73.7779060697304,,,
747,65.068889127124,195.206667381372,42.813485595851,0.49625,0.501790364583333,,722,28.8411887799523,70.5989118507127,2.27004292498106,68.3288689257316,72.8689547756937,,,
748,65.2748697100851,195.824609130255,110.968087869634,0.49640625,0.502766927083333,,723,29.9558966011874,71.7187980964077,2.21342948409937,69.5053686123083,73.932227580507,,,
749,70.6364181458009,211.909254437403,140.182518341587,0.496319986979167,0.488932291666667,,724,112.30183093035,72.3134365536431,2.1327602896136,70.1806762640295,74.4461968432567,,,
750,75.0581748534237,225.174524560271,83.7703021863713,0.496349283854167,0.494303385416667,,725,73.5695925827042,72.4416502745281,2.11548982458975,70.3261604499383,74.5571400991179,,,
751,76.3272134462964,228.981640338889,95.4493367894019,0.496453450520833,0.501953125,,726,102.67662226297,72.6395235495211,2.10394312739519,70.5355804221259,74.7434666769162,,,
752,80.125366950736,240.376100852208,119.279796585955,0.496640625,0.505696614583333,,727,103.652117259962,73.8858386261397,2.08531277307357,71.8005258530662,75.9711513992133,,,
753,85.5206908463377,256.562072539013,73.2937538080018,0.496691080729167,0.497233072916667,,728,87.5639954304219,73.2835517317654,2.05364433724976,71.2299073945156,75.3371960690152,,,
754,85.5003251224654,256.500975367396,57.0854260877169,0.4967431640625,0.50537109375,,729,78.2091082478873,73.2303866483265,2.0460484809162,71.1843381674103,75.2764351292427,,,
755,86.8616853601235,260.58505608037,74.0300451678329,0.4966845703125,0.499186197916667,,730,93.9136879204546,72.3484632151006,2.03920124748884,70.3092619676117,74.3876644625894,,,
756,80.1346877160317,240.404063148095,43.6746746490383,0.496765950520833,0.5,,731,24.551348923277,72.6220210719094,2.03490890840084,70.5871121635086,74.6569299803102,,,
757,79.0022749893767,237.00682496813,66.355027540099,0.496778971354167,0.505859375,,732,123.260890102093,72.7359774037683,1.99428305034242,70.7416943534259,74.7302604541107,,,
758,77.0155290523799,231.04658715714,77.4719533479979,0.496865234375,0.507486979166667,,733,95.1755212597772,73.2975281978981,1.99107222198316,71.3064559759149,75.2886004198812,,,
759,79.1039091549346,237.311727464804,90.2130751509174,0.496756184895833,0.488118489583333,,734,14.9250628540332,75.0300353278698,2.02431547236116,73.0057198555087,77.054350800231,,,
760,76.2291833556068,228.68755006682,35.5609629206898,0.496904296875,0.5048828125,,735,52.0158917019894,74.8100594534604,2.00539613135591,72.8046633221045,76.8154555848164,,,
761,71.7975918845688,215.392775653707,41.2138337367813,0.4970361328125,0.502115885416667,,736,52.0142098986876,74.3967790527645,1.98318789562733,72.4135911571371,76.3799669483918,,,
762,74.333295948506,222.999887845518,128.544729397138,0.4969482421875,0.48974609375,,737,18.60857492319,75.9922550641278,1.95667140574797,74.0355836583798,77.9489264698757,,,
763,76.6604119374052,229.981235812216,55.6729346852633,0.4969921875,0.499348958333333,,738,39.7611991544633,75.3370944781977,1.90790066923485,73.4291938089628,77.2449951474325,,,
764,71.9815041359526,215.944512407858,47.1463548561531,0.497029622395833,0.504557291666667,,739,113.557439822853,75.4108517013871,1.81931022670672,73.5915414746804,77.2301619280939,,,
765,69.1966704490752,207.590011347226,64.2318602188474,0.497088216145833,0.503092447916667,,740,104.787186224883,75.0784888004186,1.72354424175082,73.3549445586678,76.8020330421694,,,
766,63.6446653623826,190.933996087148,31.231087735435,0.497223307291667,0.50927734375,,741,96.5070897231823,73.7402239564078,1.65649371452096,72.0837302418869,75.3967176709288,,,
767,60.9913061621276,182.973918486383,64.6380573396521,0.497449544270833,0.509602864583333,,742,126.755834810507,73.9533998921375,1.58611912654343,72.367280765594,75.5395190186809,,,
768,61.9721371590356,185.916411477107,70.0885101374211,0.4976513671875,0.51123046875,,743,75.2583012182111,73.5974345082869,1.5823072695464,72.0151272387405,75.1797417778333,,,
769,62.2653238335271,186.795971500581,82.1118623857335,0.497805989583333,0.5048828125,,744,43.8754034103515,73.4312560371636,1.58326109490646,71.8479949422572,75.0145171320701,,,
770,59.0684015580812,177.205204674243,10.2276568995471,0.498094075520833,0.512044270833333,,745,124.046301662102,73.0003122428314,1.53700031438529,71.4633119284461,74.5373125572167,,,
771,59.6321728337611,178.896518501283,88.1216345358536,0.498185221354167,0.496907552083333,,746,63.8062291106032,73.4285474416001,1.56432248602421,71.8642249555759,74.9928699276243,,,
772,55.4274460752888,166.282338225866,25.6464837446276,0.498255208333333,0.497721354166667,,747,42.813485595851,72.5218426770518,1.58638318936302,70.9354594876888,74.1082258664148,,,
773,56.8923404804743,170.677021441423,73.94779977157,0.498268229166667,0.494140625,,748,110.968087869634,73.4062860298286,1.57895107705115,71.8273349527774,74.9852371068797,,,
774,54.7535565032868,164.260669509861,72.8921666896297,0.498212890625,0.484375,,749,140.182518341587,74.2481736786216,1.5991775778418,72.6489961007798,75.8473512564634,,,
775,60.8055010790002,182.416503237,115.529893719342,0.498234049479167,0.489908854166667,,750,83.7703021863713,74.3114690274253,1.66121056421747,72.6502584632079,75.9726795916428,,,
776,62.7758771852725,188.327631555817,96.65083571349,0.498107096354167,0.484212239583333,,751,95.4493367894019,74.7640424221466,1.72257076031402,73.0414716618326,76.4866131824607,,,
777,62.8638690580003,188.591607174001,56.7845372097307,0.498133138020833,0.491861979166667,,752,119.279796585955,73.8641976171811,1.78619743538743,72.0780001817937,75.6503950525686,,,
778,59.3147084261264,177.944125278379,35.6729552057262,0.4980078125,0.4931640625,,753,73.2937538080018,72.5312728710197,1.85347626593929,70.6777966050804,74.384749136959,,,
779,60.9979986307176,182.993995892153,64.9908769966414,0.498154296875,0.505208333333333,,754,57.0854260877169,72.0886627056514,1.9019367668255,70.1867259388259,73.9905994724769,,,
780,55.7741322540003,167.322396762001,9.00898193147174,0.498243815104167,0.50244140625,,755,74.0300451678329,70.7317974837609,1.92990032255302,68.8018971612079,72.661697806314,,,
781,58.7793931265927,176.338179379778,65.9739964119038,0.498338216145833,0.500813802083333,,756,43.6746746490383,70.183960395358,1.94144200923465,68.2425183861233,72.1254024045926,,,
782,56.8015700666823,170.404710200047,58.7248972457746,0.498396809895833,0.4970703125,,757,66.355027540099,70.8540299703089,1.94344592699669,68.9105840433122,72.7974758973056,,,
783,57.9085309495888,173.725592848766,96.7046985271089,0.498474934895833,0.500651041666667,,758,77.4719533479979,70.3333203315837,1.94968339193243,68.3836369396513,72.2830037235161,,,
784,54.5280413120254,163.584123936076,49.6898206588594,0.498517252604167,0.492024739583333,,759,90.2130751509174,69.4414438492128,1.94690662823115,67.4945372209816,71.3883504774439,,,
785,59.2199001770431,177.659700531129,97.457821667393,0.49849609375,0.4931640625,,760,35.5609629206898,71.05973323771,1.909202940875,69.150530296835,72.968936178585,,,
786,63.7711390951727,191.313417285518,90.5841567591277,0.4984619140625,0.4970703125,,761,41.2138337367813,71.8159737290265,1.87092835198063,69.9450453770458,73.6869020810071,,,
787,63.448964292844,190.346892878532,93.1785128563891,0.4984521484375,0.49755859375,,762,128.544729397138,72.6231169242755,1.85970206858473,70.7634148556908,74.4828189928603,,,
788,64.6158090635637,193.847427190691,36.7874417920136,0.498460286458333,0.498697916666667,,763,55.6729346852633,72.9795652942525,1.79147533734556,71.1880899569069,74.771040631598,,,
789,65.8439091879412,197.531727563824,91.1595109912458,0.498570963541667,0.49951171875,,764,47.1463548561531,73.9873753302678,1.76117109779376,72.226204232474,75.7485464280616,,,
790,66.5865096829758,199.759529048927,101.511321157036,0.498487955729167,0.4912109375,,765,64.2318602188474,73.7511769250557,1.77645376519665,71.9747231598591,75.5276306902524,,,
791,60.9547977511861,182.864393253558,17.4556078641585,0.498577473958333,0.499186197916667,,766,31.231087735435,72.0387930356298,1.9185430159545,70.1202500196753,73.9573360515842,,,
792,63.2530236624099,189.75907098723,83.2347997285705,0.498533528645833,0.491373697916667,,767,64.6380573396521,71.7785520553432,2.13732567565616,69.6412263796871,73.9158777309994,,,
793,61.2333182049507,183.699954614852,49.4361735721662,0.498551432291667,0.491536458333333,,768,70.0885101374211,70.2624802663562,2.35367393667912,67.908806329677,72.6161542030353,,,
794,62.776817500233,188.330452500699,92.4749628351706,0.49859375,0.4970703125,,769,82.1118623857335,70.6000618666887,2.61384736437459,67.9862145023141,73.2139092310633,,,
795,65.9944011149979,197.983203344994,120.303801474539,0.498458658854167,0.4873046875,,770,10.2276568995471,72.098657907163,2.87057343829026,69.2280844688727,74.9692313454532,,,
796,67.9044070059967,203.71322101799,37.0207205889012,0.4984228515625,0.48828125,,771,88.1216345358536,70.3922739645512,3.2402959426406,67.1519780219106,73.6325699071918,,,
797,70.6607096854454,211.982129056336,69.6482948309432,0.498385416666667,0.489420572916667,,772,25.6464837446276,70.5068242727931,3.49951992722108,67.0073043455721,74.0063442000142,,,
798,70.9229740055099,212.76892201653,62.2579465359448,0.498172200520833,0.494466145833333,,773,73.94779977157,70.888088212795,3.85877549240013,67.0293127203948,74.7468637051951,,,
799,71.2716902950911,213.815070885273,100.956318187268,0.498191731770833,0.49462890625,,774,72.8921666896297,70.6917790033368,4.29363705838069,66.3981419449561,74.9854160617175,,,
800,70.5503967676009,211.651190302803,80.682997498356,0.498162434895833,0.488118489583333,,775,115.529893719342,69.5251217319009,4.71981373226805,64.8053079996329,74.244935464169,,,
801,71.0627031948131,213.188109584439,79.7053173815956,0.498212890625,0.495930989583333,,776,96.65083571349,69.4454161474935,5.11047601903221,64.3349401284613,74.5558921665258,,,
802,72.7546303525471,218.263891057641,86.6267896008077,0.498219401041667,0.492350260416667,,777,56.7845372097307,69.2724250261486,5.45214991763932,63.8202751085093,74.7245749437879,,,
803,72.3698714812788,217.109614443836,94.0673129128292,0.4981396484375,0.4921875,,778,35.6729552057262,68.7780626011853,5.79638734133824,62.9816752598471,74.5744499425235,,,
804,74.2437044147593,222.731113244278,100.400884496948,0.4982275390625,0.505533854166667,,779,64.9908769966414,69.3095749676352,6.19909491312767,63.1104800545076,75.5086698807629,,,
805,78.0076248196359,234.022874458908,87.2173147592745,0.498338216145833,0.497884114583333,,780,9.00898193147174,69.9003963141364,6.50509107983297,63.3953052343034,76.4054873939694,,,
806,78.6294323652937,235.888297095881,121.305192029278,0.49826171875,0.493489583333333,,781,65.9739964119038,70.8273599780863,6.82597732580463,64.0013826522817,77.6533373038909,,,
807,76.5020909096751,229.506272729025,82.7699156235076,0.498193359375,0.489420572916667,,782,58.7248972457746,71.5939333305268,7.10164025136151,64.4922930791653,78.6955735818884,,,
808,79.143807866899,237.431423600697,39.8848522140972,0.4982373046875,0.503092447916667,,783,96.7046985271089,71.074910284919,7.34829769607833,63.7266125888406,78.4232079809973,,,
809,80.0685506590894,240.205651977268,97.7421403649819,0.498347981770833,0.508626302083333,,784,49.6898206588594,71.4723649323108,7.58063466978781,63.891730262523,79.0529996020986,,,
810,80.8549661828232,242.564898548469,79.5963189378347,0.498419596354167,0.505533854166667,,785,97.457821667393,71.2641932418582,7.80059554037792,63.4635977014803,79.0647887822361,,,
811,79.7101076644917,239.130322993475,83.0169752903993,0.498308919270833,0.490885416666667,,786,90.5841567591277,72.1947032883231,8.04067200294689,64.1540312853762,80.23537529127,,,
812,85.8788515796141,257.636554738842,127.510515087678,0.498177083333333,0.490397135416667,,787,93.1785128563891,73.8867950795171,8.30224068028175,65.5845543992354,82.1890357597989,,,
813,87.9232295335589,263.769688600677,123.679955227859,0.498094075520833,0.498372395833333,,788,36.7874417920136,73.7914073507078,8.56458272612613,65.2268246245816,82.3559900768339,,,
814,89.3955521198589,268.186656359577,86.0052540877773,0.498063151041667,0.499186197916667,,789,91.1595109912458,74.3861587115414,8.88386613057691,65.5022925809645,83.2700248421183,,,
815,90.4934688385678,271.480406515703,118.691212220159,0.4980859375,0.500651041666667,,790,101.511321157036,75.7889990520121,9.20226098343443,66.5867380685777,84.9912600354465,,,
816,96.9416295749617,290.824888724885,177.281100645619,0.4980517578125,0.496744791666667,,791,17.4556078641585,78.005650825086,9.49129640567388,68.5143544194122,87.4969472307599,,,
817,95.4664137487353,286.399241246206,81.3843823833569,0.497960611979167,0.48876953125,,792,83.2347997285705,78.989048759359,9.78492406990629,69.2041246894527,88.7739728292653,,,
818,95.4657714184796,286.397314255439,86.6160840965451,0.498009440104167,0.495442708333333,,793,49.4361735721662,79.4199904604746,10.0535414394537,69.3664490210208,89.4735318999283,,,
819,97.3233057752239,291.969917325672,125.026218858568,0.4978759765625,0.488444010416667,,794,92.4749628351706,80.497200435399,10.289651347481,70.207549087918,90.7868517828801,,,
820,97.6028179956615,292.808453986984,105.059421504241,0.497638346354167,0.4912109375,,795,120.303801474539,80.9471525749776,10.5320713868282,70.4150811881494,91.4792239618058,,,
821,100.225946454531,300.677839363593,130.936122407102,0.497613932291667,0.500162760416667,,796,37.0207205889012,83.3139852319885,10.7650537212811,72.5489315107074,94.0790389532696,,,
822,96.1641180782727,288.492354234818,32.9033637040605,0.497692057291667,0.50537109375,,797,69.6482948309432,82.2312740392082,10.9740154556725,71.2572585835357,93.2052894948807,,,
823,96.3557158240623,289.067147472187,145.559900871793,0.497459309895833,0.492838541666667,,798,62.2579465359448,84.5825175122899,11.1443743035396,73.4381432087503,95.7268918158295,,,
824,105.430778060927,316.292334182782,178.605662476414,0.497166341145833,0.485677083333333,,799,100.956318187268,86.6346324672869,11.3381171030288,75.296515364258,97.9727495703157,,,
825,108.397091269219,325.191273807657,114.70941820337,0.4972216796875,0.496256510416667,,800,80.682997498356,87.4545785753994,11.5283325802013,75.9262459951981,98.9829111556007,,,
826,110.589614062016,331.768842186049,128.324507857683,0.497205403645833,0.489908854166667,,801,79.7053173815956,87.7054533624257,11.6884199128534,76.0170334495723,99.3938732752791,,,
827,109.262789672735,327.788369018205,88.5574920054525,0.497208658854167,0.491048177083333,,802,86.6267896008077,87.5467603485426,11.7718732323469,75.7748871161957,99.3186335808895,,,
828,112.025476864918,336.076430594755,94.5421880455338,0.4972216796875,0.487955729166667,,803,94.0673129128292,88.2871064433623,11.8523343146264,76.4347721287359,100.139440757989,,,
829,112.182650964615,336.547952893844,141.864919171423,0.497112630208333,0.49267578125,,804,100.400884496948,90.3693018152387,11.8767487233363,78.4925530919023,102.246050538575,,,
830,102.105234411667,306.315703235,8.96204412635417,0.497027994791667,0.498046875,,805,87.2173147592745,89.2706972491546,11.873953506833,77.3967437423216,101.144650755988,,,
831,102.279502974721,306.838508924162,83.7514726333444,0.497063802083333,0.496419270833333,,806,121.305192029278,90.7362362825247,11.8951575780371,78.8410787044876,102.631393860562,,,
832,93.9917564423259,281.975269326978,65.6699245142141,0.497106119791667,0.502604166666667,,807,82.7699156235076,90.7302740884523,11.9173735143354,78.812900574117,102.647647602788,,,
833,91.4796872729307,274.439061818792,49.6785613140484,0.497101236979167,0.490234375,,808,39.8848522140972,90.5528949525361,11.9346176459106,78.6182773066255,102.487512598447,,,
834,93.9312333105098,281.793699931529,127.249941650974,0.497024739583333,0.498697916666667,,809,97.7421403649819,91.1518212882982,11.9805652290088,79.1712560592894,103.132386517307,,,
835,90.8247035406271,272.474110621881,95.3822042761983,0.49708984375,0.499348958333333,,810,79.5963189378347,92.0477503788342,11.9858790766085,80.0618713022257,104.033629455443,,,
836,91.1592268875775,273.477680662733,127.089830825515,0.497042643229167,0.494140625,,811,83.0169752903993,92.6287701662484,11.9398831587734,80.688887007475,104.568653325022,,,
837,93.6537250033664,280.961175010099,144.33530777645,0.496971028645833,0.492350260416667,,812,127.510515087678,93.682714303843,11.9073991179809,81.7753151858621,105.590113421824,,,
838,95.8700029704266,287.61000891128,119.787941899103,0.496891276041667,0.492350260416667,,813,123.679955227859,94.2044678144844,11.8889920617937,82.3154757526907,106.093459876278,,,
839,102.223546416532,306.670639249596,147.808725374969,0.496866861979167,0.492350260416667,,814,86.0052540877773,96.3813557278757,11.7767018783369,84.6046538495388,108.158057606213,,,
840,100.901190114646,302.703570343938,119.112774834076,0.496809895833333,0.491048177083333,,815,118.691212220159,96.9294589404802,11.6351921599932,85.294266780487,108.564651100473,,,
841,98.5394562458981,295.618368737694,109.986662679242,0.4968408203125,0.491536458333333,,816,177.281100645619,97.0956421075823,11.4886887968727,85.6069533107095,108.584330904455,,,
842,96.6920755718147,290.076226715444,104.118605284842,0.496661783854167,0.491861979166667,,817,81.3843823833569,98.7949165668114,11.3426067573819,87.4523098094295,110.137523324193,,,
843,94.6598559436699,283.97956783101,106.078750252883,0.4967626953125,0.505045572916667,,818,86.6160840965451,99.2428371653273,11.1769285653395,88.0659085999878,110.419765730667,,,
844,95.3295774124864,285.988732237459,98.4521930342264,0.496722005208333,0.501790364583333,,819,125.026218858568,100.203935586152,10.9854970199845,89.2184385661675,111.189432606137,,,
845,98.3476915474774,295.043074642432,146.545571246858,0.496748046875,0.49853515625,,820,105.059421504241,101.264143594224,10.7871306045292,90.4770129896951,112.051274198753,,,
846,100.790998848504,302.372996545512,118.317072763812,0.496697591145833,0.48876953125,,821,130.936122407102,101.225188129308,10.5917760009332,90.6334121283749,111.816964130241,,,
847,106.870698232162,320.612094696487,110.051376496026,0.496673177083333,0.499348958333333,,822,32.9033637040605,102.657161774546,10.4408320844705,92.2163296900753,113.097993859016,,,
848,105.688885144002,317.066655432006,68.2872790894446,0.496678059895833,0.503255208333333,,823,145.559900871793,102.630475191379,10.2538571882699,92.3766180031092,112.884332379649,,,
849,109.333975771325,328.001927313975,142.531611267454,0.496736653645833,0.494791666666667,,824,178.605662476414,104.204468617487,10.093872145667,94.1105964718203,114.298340763154,,,
850,113.726639010737,341.17991703221,164.715180272482,0.496643880208333,0.485026041666667,,825,114.70941820337,105.454642383864,9.95161700138699,95.503025382477,115.406259385251,,,
851,119.860893969988,359.582681909965,147.616977402168,0.4965380859375,0.491373697916667,,826,128.324507857683,106.76707336237,9.78865250485161,96.9784208575185,116.555725867222,,,
852,112.084791313282,336.254373939845,39.7031292239838,0.4964404296875,0.495930989583333,,827,88.5574920054525,105.982716731829,9.57326885237388,96.4094478794548,115.555985584203,,,
853,114.062314706221,342.186944118664,160.528089505428,0.4964306640625,0.496256510416667,,828,94.5421880455338,107.431761827998,9.30959915958401,98.1221626684137,116.741360987582,,,
854,112.638514614613,337.91554384384,107.293158602901,0.4962744140625,0.48974609375,,829,141.864919171423,107.691092135646,9.03971831009367,98.6513738255525,116.73081044574,,,
855,111.954523038725,335.863569116176,108.388082300966,0.496324869791667,0.504231770833333,,830,8.96204412635417,107.847703857294,8.80312827296661,99.044575584327,116.65083213026,,,
856,113.167738681567,339.503216044702,172.073038231814,0.496373697916667,0.5048828125,,831,83.7514726333444,109.511541572441,8.53605752692096,100.97548404552,118.047599099362,,,
857,114.95342560514,344.860276815421,154.826513305535,0.496318359375,0.500325520833333,,832,65.6699245142141,110.16882238178,8.32153086401773,101.847291517762,118.490353245798,,,
858,115.23519815192,345.705594455761,114.682871792243,0.496129557291667,0.488606770833333,,833,49.6785613140484,110.794566620382,8.11720559553555,102.677361024847,118.911772215918,,,
859,118.555595673565,355.666787020696,187.171932102136,0.496310221354167,0.506184895833333,,834,127.249941650974,113.682548578971,7.90045878360006,105.782089795371,121.583007362572,,,
860,118.657018022144,355.971054066431,104.32496977033,0.496149088541667,0.48876953125,,835,95.3822042761983,113.811623665351,7.68729386960903,106.124329795742,121.49891753496,,,
861,119.499398684898,358.498196054693,102.617673216445,0.496077473958333,0.494954427083333,,836,127.089830825515,114.263022768853,7.51685293046471,106.746169838388,121.779875699318,,,
862,119.666203266011,358.998609798033,141.320526632773,0.496087239583333,0.49072265625,,837,144.33530777645,115.406229657919,7.33234860802634,108.073881049893,122.738578265946,,,
863,122.336734725484,367.010204176452,145.330776263472,0.495994466145833,0.490071614583333,,838,119.787941899103,115.755646543719,7.15401461712434,108.601631926595,122.909661160843,,,
864,117.604710344906,352.814131034719,72.6268787013818,0.495921223958333,0.497233072916667,,839,147.808725374969,114.754605827514,6.91581172254696,107.838794104967,121.670417550061,,,
865,119.410806903827,358.232420711482,94.1381358579345,0.495880533854167,0.4990234375,,840,119.112774834076,114.914074097517,6.74994564944906,108.164128448068,121.664019746966,,,
866,118.175487403371,354.526462210112,113.81965011037,0.495735677083333,0.494791666666667,,841,109.986662679242,114.818553271835,6.60111066349516,108.217442608339,121.41966393533,,,
867,116.625001054529,349.875003163588,122.340479233653,0.495647786458333,0.500813802083333,,842,104.118605284842,113.741286185325,6.4128942382853,107.32839194704,120.154180423611,,,
868,111.439816067693,334.319448203078,62.6539439243973,0.495475260416667,0.493977864583333,,843,106.078750252883,113.37402268613,6.23877507374409,107.135247612386,119.612797759874,,,
869,115.842048134846,347.526144404539,92.171959500483,0.495372721354167,0.49462890625,,844,98.4521930342264,113.482961419541,6.08535340186887,107.397608017672,119.56831482141,,,
870,115.000410532781,345.001231598342,119.695433534268,0.495271809895833,0.501953125,,845,146.545571246858,113.378436217103,5.96888948623757,107.409546730866,119.347325703341,,,
871,117.728066499236,353.184199497708,167.062114828449,0.495294596354167,0.499186197916667,,846,118.317072763812,114.594175301892,5.87554309319124,108.718632208701,120.469718395083,,,
872,118.903889055969,356.711667167907,133.295312592753,0.4952880859375,0.4970703125,,847,110.051376496026,114.640433932983,5.74256330473216,108.897870628251,120.382997237715,,,
873,117.22137908443,351.664137253291,123.416291942046,0.49521484375,0.48681640625,,848,68.2872790894446,116.415197231767,5.70389861035962,110.711298621407,122.119095842127,,,
874,114.958536999743,344.875610999228,113.685493507978,0.495302734375,0.4931640625,,849,142.531611267454,115.790208852084,5.62500337452677,110.165205477558,121.415212226611,,,
875,115.288851346068,345.866554038203,144.349455502597,0.495345052083333,0.494140625,,850,164.715180272482,115.118518519264,5.55661477977051,109.561903739494,120.675133299035,,,
876,110.735487309296,332.206461927887,79.5166771241436,0.495408528645833,0.490559895833333,,851,147.616977402168,114.428464772613,5.45834720895526,108.970117563658,119.886811981568,,,
877,106.281710952277,318.84513285683,49.396679991359,0.49548828125,0.499837239583333,,852,39.7031292239838,112.880860304646,5.35764675835874,107.523213546287,118.238507063005,,,
878,102.633739707322,307.901219121965,53.9423483595573,0.495569661458333,0.501302083333333,,853,160.528089505428,112.202131997864,5.23339238270594,106.968739615158,117.435524380569,,,
879,99.2015781508473,297.604734452542,90.3654966239463,0.495582682291667,0.506510416666667,,854,107.293158602901,112.120236087636,5.10611009813894,107.014125989497,117.226346185775,,,
880,98.1498092322934,294.44942769688,91.8510392661839,0.495704752604167,0.5146484375,,855,108.388082300966,111.139571775769,4.97505167421111,106.164520101558,116.11462344998,,,
881,104.241109563725,312.723328691174,148.85803805177,0.495623372395833,0.49267578125,,856,172.073038231814,113.882630480189,4.81961596239038,109.063014517798,118.702246442579,,,
882,105.994530254124,317.983590762371,165.571319258855,0.495546875,0.489420572916667,,857,154.826513305535,115.486941198336,4.70020599908223,110.786735199254,120.187147197418,,,
883,108.890989070069,326.672967210208,170.738599677456,0.495392252604167,0.485188802083333,,858,114.682871792243,117.547111299576,4.58836530559682,112.958745993979,122.135476605173,,,
884,108.851243573168,326.553730719505,121.678054285302,0.4953759765625,0.490397135416667,,859,187.171932102136,118.958866063718,4.48114242246862,114.47772364125,123.440008486187,,,
885,114.53674909484,343.61024728452,169.517921262671,0.495403645833333,0.495930989583333,,860,104.32496977033,119.787649977673,4.43577675064836,115.351873227025,124.223426728322,,,
886,120.884902886897,362.654708660691,178.60553909955,0.4953857421875,0.495279947916667,,861,102.617673216445,121.419480072249,4.41203256825045,117.007447503998,125.831512640499,,,
887,122.210861881065,366.632585643194,140.379195895486,0.495296223958333,0.488606770833333,,862,141.320526632773,121.680055857934,4.39467968533744,117.285376172597,126.074735543272,,,
888,121.363602839122,364.090808517365,154.721369924777,0.495231119791667,0.4921875,,863,145.330776263472,121.883704135353,4.38976743381706,117.493936701536,126.27347156917,,,
889,116.136260153197,348.408780459591,58.7440655982351,0.4952294921875,0.499348958333333,,864,72.6268787013818,120.686765384355,4.36746703520501,116.31929834915,125.05423241956,,,
890,117.07531667114,351.225950013421,178.912951775892,0.495323893229167,0.500651041666667,,865,94.1381358579345,121.29665217653,4.32338512186698,116.973267054663,125.620037298397,,,
891,118.557344649772,355.672033949316,174.42781289117,0.4952197265625,0.48876953125,,866,113.81965011037,122.381260765885,4.2793173396381,118.101943426247,126.660578105523,,,
892,119.029462657524,357.088387972572,102.785403541271,0.495187174479167,0.488118489583333,,867,122.340479233653,122.240059606317,4.22792306102052,118.012136545296,126.467982667337,,,
893,115.697648051198,347.092944153594,66.2864724493844,0.495182291666667,0.491048177083333,,868,62.6539439243973,121.498253080131,4.14540286511019,117.352850215021,125.643655945242,,,
894,121.571170742072,364.713512226215,172.196744629788,0.495167643229167,0.49560546875,,869,92.171959500483,122.794684342424,4.04591675832028,118.748767584103,126.840601100744,,,
895,127.268460587125,381.805381761375,149.563621620244,0.495208333333333,0.491373697916667,,870,119.695433534268,123.796869216659,3.94513287689155,119.851736339768,127.742002093551,,,
896,132.973756683171,398.921270049514,167.917166239534,0.495286458333333,0.49609375,,871,167.062114828449,124.215920098869,3.83563850300864,120.38028159586,128.051558601877,,,
897,134.608305096338,403.824915289014,117.607970176723,0.495283203125,0.489095052083333,,872,133.295312592753,124.202016126573,3.75338602447617,120.448630102097,127.955402151049,,,
898,140.343335358819,421.030006076458,206.757096554824,0.495172526041667,0.4833984375,,873,123.416291942046,126.098206715961,3.67145968762766,122.426747028333,129.769666403589,,,
899,135.024439497952,405.073318493855,67.5029995440599,0.495118815104167,0.4892578125,,874,113.685493507978,126.082828685659,3.63310914748034,122.449719538179,129.71593783314,,,
900,131.471158936636,394.413476809907,112.600576980118,0.495275065104167,0.503743489583333,,875,144.349455502597,125.495945660417,3.57487112597462,121.921074534443,129.070816786392,,,
901,127.407360139685,382.222080419055,82.4894104298746,0.495345052083333,0.5029296875,,876,79.5166771241436,123.883675663504,3.49917380720625,120.384501856297,127.38284947071,,,
902,122.652404940321,367.957214820963,91.4861567150198,0.4954150390625,0.499348958333333,,877,49.396679991359,122.783071336305,3.39099341185605,119.392077924449,126.174064748161,,,
903,119.103805672354,357.311417017063,100.652560297564,0.495457356770833,0.496419270833333,,878,53.9423483595573,123.9781582201,3.2110015275615,120.767156692539,127.189159747662,,,
904,117.078048096165,351.234144288494,82.6969328568061,0.495402018229167,0.5,,879,90.3654966239463,122.452057109343,2.98432077890488,119.467736330438,125.436377888248,,,
905,114.715224999194,344.145674997583,124.449671935477,0.495398763020833,0.49755859375,,880,91.8510392661839,122.78845933155,2.72785724009394,120.060602091456,125.516316571644,,,
906,117.184859450723,351.554578352168,85.1135171617226,0.495353190104167,0.488932291666667,,881,148.85803805177,122.332095309212,2.34119669575176,119.990898613461,124.673292004964,,,
907,115.942335922022,347.827007766065,146.903746199164,0.49544921875,0.4990234375,,882,165.571319258855,121.83857977916,2.09969517426365,119.738884604897,123.938274953424,,,
908,115.117858844523,345.353576533569,152.530250772172,0.495362955729167,0.494466145833333,,883,170.738599677456,121.793555023604,1.90213027343076,119.891424750173,123.695685297035,,,
909,114.733884923508,344.201654770522,102.633938686353,0.495262044270833,0.49853515625,,884,121.678054285302,121.557301433293,1.80017356431695,119.757127868976,123.35747499761,,,
910,116.965205552762,350.895616658285,139.242024131517,0.495138346354167,0.4931640625,,885,169.517921262671,120.617499316222,1.74922109550846,118.868278220713,122.36672041173,,,
911,122.339195283652,367.017585850955,200.472855218395,0.495193684895833,0.496419270833333,,886,178.60553909955,122.502751972066,1.76224285082192,120.740509121244,124.264994822888,,,
912,119.333296263973,357.999888791919,112.101407720037,0.4951708984375,0.488118489583333,,887,140.379195895486,122.688707550568,1.84461780655126,120.844089744017,124.533325357119,,,
913,117.6213155417,352.8639466251,129.113514913306,0.49509765625,0.491048177083333,,888,154.721369924777,122.449354379598,1.95451521094479,120.494839168653,124.403869590543,,,
914,113.319142583003,339.95742774901,53.1438659577727,0.4951513671875,0.504557291666667,,889,58.7440655982351,120.641767903016,2.03408109526677,118.607686807749,122.675848998282,,,
915,105.738973458577,317.216920375732,67.3695141522437,0.495211588541667,0.506673177083333,,890,178.912951775892,120.538682323621,2.05096055522505,118.487721768396,122.589642878846,,,
916,107.243393064833,321.730179194499,94.9320472940246,0.495281575520833,0.503743489583333,,891,174.42781289117,120.554249214524,2.0835388004147,118.47071041411,122.637788014939,,,
917,105.912811044198,317.738433132595,86.625373400617,0.495494791666667,0.510091145833333,,892,102.785403541271,120.021028102568,2.20213278198048,117.818895320588,122.223160884549,,,
918,108.842109439831,326.526328319492,123.715377594873,0.495558268229167,0.501790364583333,,893,66.2864724493844,120.047986893965,2.34878551319478,117.69920138077,122.39677240716,,,
919,106.936096440243,320.808289320728,57.2345111556606,0.4955712890625,0.48974609375,,894,172.196744629788,119.941723506343,2.52437715803638,117.417346348306,122.466100664379,,,
920,110.136226605073,330.408679815219,137.197160271938,0.495646158854167,0.498697916666667,,895,149.563621620244,120.824570580293,2.72255321150829,118.102017368784,123.547123791801,,,
921,113.033123427897,339.099370283689,149.827164843191,0.495647786458333,0.500325520833333,,896,167.917166239534,121.415388841252,2.9146156972524,118.500773144,124.330004538504,,,
922,113.622795423166,340.868386269499,107.607630928526,0.495506184895833,0.4912109375,,897,117.607970176723,120.249614647136,3.09525371255281,117.154360934583,123.344868359689,,,
923,110.894087068525,332.682261205576,74.6324791999156,0.495548502604167,0.4970703125,,898,206.757096554824,119.099363011982,3.20032842406772,115.899034587914,122.29969143605,,,
924,107.867505225374,323.602515676122,125.150224369487,0.495774739583333,0.50830078125,,899,67.5029995440599,119.13336168703,3.33890383289957,115.794457854131,122.47226551993,,,
925,106.390095194339,319.170285583016,146.330841706538,0.495830078125,0.501790364583333,,900,112.600576980118,119.773466553668,3.37755364746915,116.395912906199,123.151020201138,,,
926,108.367289060664,325.101867181993,106.819677915051,0.495978190104167,0.504720052083333,,901,82.4894104298746,119.037588561756,3.40525315568702,115.632335406069,122.442841717443,,,
927,105.519499419097,316.55849825729,117.853033748776,0.496087239583333,0.501953125,,902,91.4861567150198,119.789281828905,3.5019101206858,116.28737170822,123.291191949591,,,
928,105.415789261401,316.247367784203,172.555155849635,0.496114908854167,0.49072265625,,903,100.652560297564,122.204153904558,3.58086999663424,118.623283907924,125.785023901192,,,
929,105.49477201119,316.484316033569,113.393553142327,0.496173502604167,0.49853515625,,904,82.6969328568061,123.369863802259,3.63643847537111,119.733425326888,127.00630227763,,,
930,105.797497646571,317.392492939711,125.301221661988,0.496101888020833,0.490885416666667,,905,124.449671935477,124.054878018692,3.64725630053526,120.407621718156,127.702134319227,,,
931,110.353238976458,331.059716929373,94.1060501161673,0.496092122395833,0.495442708333333,,906,85.1135171617226,124.099093917711,3.63736654653262,120.461727371178,127.736460464243,,,
932,113.204889317108,339.614667951324,151.531439233908,0.495997721354167,0.4931640625,,907,146.903746199164,124.151513548733,3.61618753898069,120.535326009752,127.767701087714,,,
933,112.384914086767,337.1547422603,71.8867744404418,0.496031901041667,0.49365234375,,908,152.530250772172,122.314561689549,3.5980778778357,118.716483811713,125.912639567384,,,
934,117.473856608774,352.421569826321,134.073343249918,0.496080729166667,0.503580729166667,,909,102.633938686353,121.59563509293,3.57009306037346,118.025542032557,125.165728153304,,,
935,117.940267718805,353.820803156414,151.963843325181,0.4960205078125,0.493326822916667,,910,139.242024131517,122.189474093712,3.54435789257765,118.645116201134,125.73383198629,,,
936,116.141544203646,348.424632610939,23.1971567224391,0.496090494791667,0.501139322916667,,911,200.472855218395,119.320439494884,3.53313308741759,115.787306407466,122.853572582302,,,
937,112.078253634911,336.234760904732,114.87698238775,0.496243489583333,0.507649739583333,,912,112.101407720037,118.070859951515,3.48505479892892,114.585805152586,121.555914750444,,,
938,110.808699498931,332.426098496792,101.779881990916,0.496253255208333,0.493326822916667,,913,129.113514913306,117.314010659269,3.42954311195423,113.884467547315,120.743553771223,,,
939,114.724059666284,344.172178998853,180.571303174236,0.496267903645833,0.493815104166667,,914,53.1438659577727,117.820872095533,3.38021698856615,114.440655106967,121.201089084099,,,
940,118.492436560946,355.477309682839,150.128184208712,0.4963525390625,0.49951171875,,915,67.3695141522437,119.612717558483,3.3690049874255,116.243712571058,122.981722545909,,,
941,119.854609070186,359.563827210559,152.393674554287,0.496456705729167,0.501953125,,916,94.9320472940246,119.092731730609,3.3618970489725,115.730834681636,122.454628779581,,,
942,111.933797373526,335.801392120579,44.6997987762857,0.496484375,0.49462890625,,917,86.625373400617,116.549045179336,3.39310077732896,113.155944402007,119.942145956665,,,
943,109.239787145885,327.719361437655,59.557169399372,0.496533203125,0.509928385416667,,918,123.715377594873,115.701432745182,3.46835463138171,112.2330781138,119.169787376563,,,
944,98.2396820314693,294.719046094408,22.9367233485259,0.496569010416667,0.50537109375,,919,57.2345111556606,114.851437664773,3.54321347990975,111.308224184863,118.394651144682,,,
945,98.6739886050886,296.021965815266,121.862114543083,0.496891276041667,0.53076171875,,920,137.197160271938,113.864484133661,3.66463043280847,110.199853700852,117.529114566469,,,
946,96.2316781778272,288.695034533482,115.423529699103,0.497062174479167,0.505859375,,921,149.827164843191,113.19507056658,3.71697429592385,109.478096270656,116.912044862503,,,
947,100.741028445844,302.223085337531,143.95118084657,0.496979166666667,0.491048177083333,,922,107.607630928526,112.725149284365,3.70583524735805,109.019314037006,116.430984531723,,,
948,100.374991745935,301.124975237803,174.561458222614,0.4968994140625,0.495279947916667,,923,74.6324791999156,113.841884344088,3.7023403466215,110.139543997466,117.544224690709,,,
949,102.311514064344,306.934542193031,89.250078969008,0.496873372395833,0.4921875,,924,125.150224369487,111.537825175739,3.7063929218638,107.831432253875,115.244218097602,,,
950,103.17042600075,309.51127800225,148.388542190023,0.497083333333333,0.506022135416667,,925,146.330841706538,113.123816208012,3.70977692193097,109.414039286081,116.833593129943,,,
951,103.010650123712,309.031950371135,128.852243756842,0.497111002604167,0.494140625,,926,106.819677915051,113.442476340889,3.70563722842603,109.736839112463,117.148113569315,,,
952,101.001455540647,303.004366621942,32.0389793435112,0.4972265625,0.507486979166667,,927,117.853033748776,112.453252201941,3.71311925181078,108.74013295013,116.166371453752,,,
953,104.513940548126,313.541821644377,127.356308011153,0.4973388671875,0.507486979166667,,928,172.555155849635,113.156588501865,3.74825828414128,109.408330217724,116.904846786006,,,
954,96.2901958387932,288.87058751638,76.3968433215635,0.497532552083333,0.509114583333333,,929,113.393553142327,112.680986208218,3.77959736002249,108.901388848196,116.460583568241,,,
955,100.409000130047,301.227000390141,205.12603282983,0.497576497395833,0.508626302083333,,930,125.301221661988,115.081556795924,3.79580884722757,111.285747948697,118.877365643152,,,
956,99.8885252186205,299.665575655861,145.034392121567,0.497596028645833,0.5068359375,,931,94.1060501161673,115.485178760358,3.77801906667689,111.707159693681,119.263197827034,,,
957,107.292916706011,321.878750118033,137.397597227369,0.49763671875,0.50439453125,,932,151.531439233908,116.51035680086,3.72881080883544,112.781545992025,120.239167609696,,,
958,112.16714414152,336.50143242456,159.426099925638,0.497724609375,0.497395833333333,,933,71.8867744404418,116.755893148438,3.66661688497327,113.089276263465,120.422510033412,,,
959,119.551719857983,358.65515957395,213.468867451872,0.497526041666667,0.486328125,,934,134.073343249918,117.950767985295,3.63445551554239,114.316312469753,121.585223500838,,,
960,125.464992723207,376.394978169621,106.214427043688,0.497628580729167,0.4990234375,,935,151.963843325181,118.020973639361,3.62868368643525,114.392289952925,121.649657325796,,,
961,129.546506751803,388.63952025541,204.789029213173,0.4977734375,0.509440104166667,,936,23.1971567224391,119.306209033119,3.59650082219095,115.709708210928,122.90270985531,,,
962,132.311441916549,396.934325749647,146.349762663419,0.497804361979167,0.493815104166667,,937,114.87698238775,118.244971924198,3.58993209122375,114.655039832974,121.834904015421,,,
963,129.425638867756,388.276916603269,111.634548991587,0.497872721354167,0.496907552083333,,938,101.779881990916,118.235817831483,3.59140745585216,114.644410375631,121.827225287335,,,
964,129.682085365145,389.046256095436,179.690388170393,0.497815755208333,0.491536458333333,,939,180.571303174236,119.227521228681,3.60015705775578,115.627364170925,122.827678286436,,,
965,129.299092934193,387.897278802579,76.3145003767547,0.497908528645833,0.50830078125,,940,150.128184208712,119.681847393759,3.62849622847019,116.053351165288,123.310343622229,,,
966,121.717516500173,365.152549500518,81.662856771221,0.4979541015625,0.499348958333333,,941,152.393674554287,119.962109013739,3.67126527658917,116.290843737149,123.633374290328,,,
967,130.48309605801,391.44928817403,209.299623561498,0.498045247395833,0.509928385416667,,942,44.6997987762857,122.204610509179,3.73334354111012,118.471266968069,125.937954050289,,,
968,136.939378676033,410.818136028099,158.955088358072,0.498050130208333,0.494466145833333,,943,59.557169399372,123.622840214227,3.82705205082473,119.795788163403,127.449892265052,,,
969,138.596983297335,415.790949892006,128.628315945733,0.498162434895833,0.505859375,,944,22.9367233485259,123.719172338754,3.92691267796975,119.792259660784,127.646085016724,,,
970,140.687988120196,422.063964360587,132.231878590345,0.4982275390625,0.508463541666667,,945,121.862114543083,125.18970895512,3.97650368965402,121.213205265466,129.166212644774,,,
971,130.68056349268,392.041690478041,48.9001768185757,0.4981787109375,0.494303385416667,,946,115.423529699103,123.458395554074,4.06239659620629,119.395998957868,127.52079215028,,,
972,114.516541504508,343.549624513524,3.67103859500281,0.4983935546875,0.5185546875,,947,143.95118084657,120.592589157051,4.16534266286685,116.427246494184,124.757931819918,,,
973,105.419524573873,316.258573721619,68.9948133559903,0.4987158203125,0.51904296875,,948,174.561458222614,119.835475087001,4.30140282667276,115.534072260328,124.136877913674,,,
974,103.605118943051,310.815356829153,75.6036988498377,0.498899739583333,0.511555989583333,,949,89.250078969008,119.854518609549,4.53967108801789,115.314847521531,124.394189697566,,,
975,98.584612316931,295.753836950793,121.6147858004,0.498990885416667,0.503255208333333,,950,148.388542190023,119.785196284665,4.79101421380473,114.99418207086,124.576210498469,,,
976,92.5067625535698,277.520287660709,62.4806458099613,0.4992431640625,0.515787760416667,,951,128.852243756842,118.141074796496,5.1186629730915,113.022411823405,123.259737769588,,,
977,82.2703180175769,246.810954052731,32.3479403446504,0.4994482421875,0.520345052083333,,952,32.0389793435112,116.680844648057,5.49413330438251,111.186711343675,122.17497795244,,,
978,75.0902035206044,225.270610561813,5.86883605562875,0.499742838541667,0.53076171875,,953,127.356308011153,114.485076065839,5.82672418099844,108.65835188484,120.311800246837,,,
979,70.3699689736886,211.109906921066,95.7063492828115,0.4998095703125,0.51318359375,,954,76.3968433215635,112.978236721391,6.14455910295173,106.833677618439,119.122795824343,,,
980,59.7814405985051,179.344321795515,70.8015197729313,0.499765625,0.51025390625,,955,205.12603282983,112.143098812187,6.42972215427671,105.71337665791,118.572820966464,,,
981,58.174973902717,174.524921708151,123.868853219387,0.499939778645833,0.510091145833333,,956,145.034392121567,112.11501315645,6.82997576394499,105.285037392505,118.944988920395,,,
982,62.2609942502664,186.782982750799,122.069656430557,0.500152994791667,0.5107421875,,957,137.397597227369,112.663319162614,7.25707352958471,105.40624563303,119.920392692199,,,
983,67.3869845218988,202.160953565696,144.26470551474,0.500437825520833,0.513671875,,958,159.426099925638,112.520834187729,7.64335604932794,104.877478138401,120.164190237057,,,
984,76.9450554359554,230.835166307866,110.286778811601,0.500564778645833,0.503092447916667,,959,213.468867451872,113.273775449908,8.07739249180396,105.196382958104,121.351167941712,,,
985,79.4611368585922,238.383410575777,98.2911706566288,0.5006396484375,0.50341796875,,960,106.214427043688,112.572164222589,8.51639912489942,104.05576509769,121.088563347488,,,
986,86.1221917433909,258.366575230173,152.994229484158,0.500758463541667,0.507161458333333,,961,204.789029213173,112.592367872765,8.89666566652998,103.695702206235,121.489033539295,,,
987,85.9441658900092,257.832497670027,117.988268405307,0.500930989583333,0.505859375,,962,146.349762663419,114.451017121449,9.32215041805789,105.128866703391,123.773167539507,,,
988,87.5446993227766,262.63409796833,137.338561152369,0.501033528645833,0.50244140625,,963,111.634548991587,114.89144023448,9.73816892619759,105.153271308283,124.629609160678,,,
989,91.3440389774761,274.032116932428,84.7365082627223,0.501106770833333,0.506673177083333,,964,179.690388170393,114.557256435888,10.0830806081885,104.4741758277,124.640337044077,,,
990,92.4346821991647,277.304046597494,98.2125562036027,0.501170247395833,0.506998697916667,,965,76.3145003767547,112.942379044307,10.5124317237217,102.429947320586,123.454810768029,,,
991,96.4296179069458,289.288853720837,58.458070839165,0.501360677083333,0.5078125,,966,81.662856771221,111.144925840983,10.9267359953143,100.218189845669,122.071661836297,,,
992,102.692391318489,308.077173955466,119.468387687144,0.501627604166667,0.514811197916667,,967,209.299623561498,110.499331980843,11.3070395870259,99.1922923938169,121.806371567869,,,
993,98.3681621590559,295.104486477168,19.5626644564362,0.501756184895833,0.50390625,,968,158.955088358072,110.006446994179,11.7243367372855,98.2821102568936,121.730783731465,,,
994,101.06726911536,303.201807346081,40.7179020244059,0.5020361328125,0.523600260416667,,969,128.628315945733,109.63704959467,12.1080198915815,97.5290297030885,121.745069486251,,,
995,95.9706739776769,287.912021933031,104.997041245404,0.502234700520833,0.51123046875,,970,132.231878590345,111.246075435785,12.5069368400682,98.739138595717,123.753012275853,,,
996,91.9360769672764,275.808230901829,34.6645555450776,0.5023388671875,0.506510416666667,,971,48.9001768185757,109.536319377001,12.8633885654721,96.6729308115287,122.399707942473,,,
997,85.2947757849366,255.88432735481,70.9007273841499,0.502464192708333,0.501627604166667,,972,3.67103859500281,108.663323253178,13.1976800885334,95.4656431646447,121.861003341712,,,
998,83.5008028157074,250.502408447122,80.6838801296702,0.502762044270833,0.51318359375,,973,68.9948133559903,107.422787945004,13.4604770603863,93.9623108846174,120.88326500539,,,
999,79.2327597779057,237.698279333717,50.5466373186272,0.503043619791667,0.517415364583333,,974,75.6036988498377,104.991124790024,13.6585780196915,91.332546770332,118.649702809715,,,
1000,66.8710380075073,200.613114022522,27.0438690342207,0.5032177734375,0.521158854166667,,975,121.6147858004,103.771395183459,13.8198698408201,89.951525342639,117.591265024279,,,
1001,61.4784998310263,184.435499493079,65.0939206105736,0.503263346354167,0.507486979166667,,976,62.4806458099613,102.138167309352,14.0080379083485,88.1301294010037,116.146205217701,,,
1002,59.5896973145125,178.769091943538,50.7801418855324,0.503313802083333,0.50439453125,,977,32.3479403446504,100.607341782464,14.2072487319437,86.4000930505201,114.814590514408,,,
1003,55.9201294602537,167.760388380761,35.0130994548257,0.5035400390625,0.51904296875,,978,5.86883605562875,100.665657863078,14.371246081121,86.2944117819569,115.036903944199,,,
1004,57.0332468437838,171.099740531351,117.089894264129,0.503517252604167,0.497721354166667,,979,95.7063492828115,100.464355632744,14.4967137971296,85.9676418356145,114.961069429874,,,
1005,57.8864934957223,173.659480487167,83.3820887995841,0.503502604166667,0.49609375,,980,70.8015197729313,100.601321230352,14.613008114759,85.9883131155932,115.214329345111,,,
1006,59.1755991039564,177.526797311869,43.2884681254814,0.503590494791667,0.497721354166667,,981,123.868853219387,97.4280356479141,14.7214261130777,82.7066095348364,112.149461760992,,,
1007,60.8512986031593,182.553895809478,69.0096640482336,0.50353515625,0.493489583333333,,982,122.069656430557,95.9373547052997,14.8414090810548,81.0959456242449,110.778763786355,,,
1008,63.4664059674145,190.399217902243,124.704178699131,0.5035791015625,0.498860677083333,,983,144.26470551474,95.6884641459225,14.9629604541417,80.7255036917807,110.651424600064,,,
1009,62.5209720830183,187.562916249055,55.0738951554574,0.503665364583333,0.507161458333333,,984,110.286778811601,93.6423424837621,15.1032381999802,78.5391042837819,108.745580683742,,,
1010,68.516388318045,205.549164954135,136.743024349115,0.503662109375,0.492838541666667,,985,98.2911706566288,92.1379141876296,15.2033027641561,76.9346114234735,107.341216951786,,,
1011,71.0389357295443,213.116807188633,114.343513162194,0.503592122395833,0.489420572916667,,986,152.994229484158,92.2973080330905,15.2857145615103,77.0115934715802,107.583022594601,,,
1012,69.779497289021,209.338491867063,72.550892692157,0.503642578125,0.4931640625,,987,117.988268405307,89.7044033954235,15.3635856650126,74.3408177304109,105.067989060436,,,
1013,73.6526967358256,220.958090207477,115.658932280691,0.503893229166667,0.51611328125,,988,137.338561152369,89.1026224075269,15.3405508673152,73.7620715402117,104.443173274842,,,
1014,78.3853576300769,235.156072890231,138.69511094786,0.503819986979167,0.497233072916667,,989,84.7365082627223,89.6332216615715,15.2943165270024,74.3389051345691,104.927538188574,,,
1015,73.5837198660984,220.751159598295,-2.87786877503187,0.503740234375,0.498697916666667,,990,98.2125562036027,86.0534519175435,15.2226500859757,70.8308018315678,101.276102003519,,,
1016,72.6745216074095,218.023564822229,14.6771668767204,0.503839518229167,0.513671875,,991,58.458070839165,84.8448767508762,15.1607322507403,69.6841445001358,100.005609001616,,,
1017,70.3770844861129,211.131253458339,45.1453738680085,0.503875325520833,0.513671875,,992,119.468387687144,84.1288476743426,15.0896119248318,69.0392357495107,99.2184595991744,,,
1018,66.4137169017715,199.241150705315,29.983267001353,0.504031575520833,0.517415364583333,,993,19.5626644564362,80.6128406829672,15.0156508639871,65.5971898189801,95.6284915469542,,,
1019,66.2362630236063,198.708789070819,68.7733043285098,0.504425455729167,0.529134114583333,,994,40.7179020244059,78.8445704078777,14.8274168695647,64.017153538313,93.6719872774424,,,
1020,64.2497368804495,192.749210641348,19.9698896499351,0.504669596354167,0.523111979166667,,995,104.997041245404,76.7140130295288,14.5784150510995,62.1355979784292,91.2924280806283,,,
1021,59.4963889709983,178.489166912995,34.85313195057,0.504674479166667,0.500813802083333,,996,34.6645555450776,74.8046258405136,14.2514375339458,60.5531883065678,89.0560633744594,,,
1022,57.9326575069081,173.797972520724,40.5960273656149,0.5049072265625,0.514485677083333,,997,70.9007273841499,74.6417993806516,13.9362935475436,60.705505833108,88.5780929281952,,,
1023,58.1386521429931,174.415956428979,105.675869876345,0.505008138020833,0.507161458333333,,998,80.6838801296702,76.6418941116583,13.5913018088774,63.0505923027809,90.2331959205357,,,
1024,56.0073803522828,168.022141056849,105.179982275462,0.504998372395833,0.50732421875,,999,50.5466373186272,77.3514072277264,13.239347056372,64.1120601713544,90.5907542840984,,,
1025,52.1755069732967,156.52652091989,48.9123646107391,0.5050048828125,0.50244140625,,1000,27.0438690342207,76.8280477328421,12.9103453167737,63.9177024160683,89.7383930496158,,,
1026,47.1986912615976,141.596073784793,4.4789176515612,0.5051025390625,0.514485677083333,,1001,65.0939206105736,74.5312660044335,12.5658898756701,61.9653761287634,87.0971558801036,,,
1027,37.6670444837324,113.001133451197,28.1812208226285,0.505255533854167,0.517252604166667,,1002,50.7801418855324,73.8587282595838,12.2225259419444,61.6362023176394,86.0812542015282,,,
1028,42.1258351113528,126.377505334058,61.1327805543208,0.505594075520833,0.524576822916667,,1003,35.0130994548257,74.423136891146,11.8548978499121,62.5682390412339,86.2780347410581,,,
1029,46.4756703922623,139.427011176787,80.5282730020893,0.505703125,0.509440104166667,,1004,117.089894264129,75.887047419508,11.4229658204832,64.4640815990247,87.3100132399912,,,
1030,52.8870510287068,158.66115308612,102.692169928603,0.505851236979167,0.505696614583333,,1005,83.3820887995841,76.0240242949156,10.9535231705705,65.0705011243452,86.9775474654861,,,
1031,54.0775494593527,162.232648378058,51.3506905495083,0.5059375,0.504069010416667,,1006,43.2884681254814,75.6426354866132,10.4378969434566,65.2047385431567,86.0805324300698,,,
1032,53.4864138346272,160.459241503881,35.9871417898145,0.5060986328125,0.50927734375,,1007,69.0096640482336,73.9194646742687,10.0016550542392,63.9178096200295,83.9211197285079,,,
1033,50.4091592485752,151.227477745726,24.8125245277672,0.5061767578125,0.50146484375,,1008,124.704178699131,72.0124620879395,9.60192628851206,62.4105357994274,81.6143883764515,,,
1034,52.5887661280799,157.76629838424,42.5869820385772,0.506119791666667,0.497884114583333,,1009,55.0738951554574,70.0187812354657,9.17760210619942,60.8411791292663,79.1963833416651,,,
1035,55.3811782836119,166.143534850836,63.2065712652859,0.506394856770833,0.520833333333333,,1010,136.743024349115,69.0956399110281,8.79669094299347,60.2989489680347,77.8923308540216,,,
1036,55.6259840152792,166.877952045838,75.1585580246106,0.5063525390625,0.496907552083333,,1011,114.343513162194,68.6420592711846,8.50277222708033,60.1392870441043,77.144831498265,,,
1037,56.1473206314823,168.441961894447,74.6009778500205,0.50623046875,0.495442708333333,,1012,72.550892692157,67.1049366901231,8.19245564276561,58.9124810473575,75.2973923328887,,,
1038,55.1907490393712,165.572247118114,101.677337537617,0.506232096354167,0.493489583333333,,1013,115.658932280691,66.7851145162468,7.94970545259895,58.8354090636479,74.7348199688458,,,
1039,55.417916612166,166.253749836498,52.1576156506653,0.5064208984375,0.5126953125,,1014,138.69511094786,65.1148998985664,7.72901084454412,57.3858890540223,72.8439107431105,,,
1040,59.0564535664128,177.169360699238,39.9518196655282,0.506513671875,0.5087890625,,1015,-2.87786877503187,64.2367687496018,7.46643311226974,56.7703356373321,71.7032018618715,,,
1041,61.2954965017914,183.886489505374,67.4002150989892,0.506588541666667,0.509440104166667,,1016,14.6771668767204,63.6326051985309,7.24990554356517,56.3826996549658,70.8825107420961,,,
1042,63.7321496263073,191.196448878922,72.428692807816,0.506590169270833,0.494791666666667,,1017,45.1453738680085,63.9065389626221,6.98537503725395,56.9211639253682,70.8919139998761,,,
1043,62.0332798389645,186.099839516893,60.1569066405697,0.506549479166667,0.505859375,,1018,29.983267001353,62.7435687460227,6.71062411348008,56.0329446325426,69.4541928595027,,,
1044,66.3290465985375,198.987139795613,154.486946271208,0.506559244791667,0.50634765625,,1019,68.7733043285098,65.3891428992535,6.5196866900586,58.8694562091949,71.9088295893121,,,
1045,66.5693560177263,199.708068053179,79.8160945029464,0.506341145833333,0.508951822916667,,1020,19.9698896499351,66.1557741243229,6.3797239809022,59.7760501434207,72.5354981052251,,,
1046,61.454688381533,184.364065144599,16.595507343775,0.506448567708333,0.5166015625,,1021,34.85313195057,64.422410714487,6.26388347122327,58.1585272432637,70.6862941857103,,,
1047,60.4673164487107,181.401949346132,13.7185356612875,0.506630859375,0.50927734375,,1022,40.5960273656149,64.0117044422559,6.18848700994046,57.8232174323154,70.2001914521963,,,
1048,62.3454082033112,187.036224609934,69.7109929021596,0.506915690104167,0.523763020833333,,1023,105.675869876345,63.988376315158,6.11561737591446,57.8727589392435,70.1039936910725,,,
1049,63.1461898694066,189.43856960822,63.5972898990787,0.507112630208333,0.511881510416667,,1024,105.179982275462,63.653345134166,5.99953109869933,57.6538140354667,69.6528762328653,,,
1050,63.3112791312434,189.93383739373,77.3734972627482,0.507021484375,0.496907552083333,,1025,48.9123646107391,64.1793619958154,5.86997618565772,58.3093858101577,70.0493381814732,,,
1051,59.9218754770857,179.765626431257,40.5704772061474,0.507228190104167,0.514811197916667,,1026,4.4789176515612,64.4445896070297,5.76086610719928,58.6837234998304,70.205455714229,,,
1052,59.2800418660971,177.840125598291,84.3767772582774,0.5072119140625,0.505859375,,1027,28.1812208226285,64.822684835416,5.69958811230265,59.1230967231134,70.5222729477187,,,
1053,63.0886608788124,189.265982636437,138.394637232419,0.507132161458333,0.49951171875,,1028,61.1327805543208,66.5406161167276,5.64582248323702,60.8947936334905,72.1864385999646,,,
1054,66.5730223571892,199.719067071568,67.5593099237021,0.507125651041667,0.508463541666667,,1029,80.5282730020893,67.1787771063134,5.54369834940587,61.6350787569075,72.7224754557192,,,
1055,66.7436193818981,200.230858145694,83.3420955017025,0.506985677083333,0.49462890625,,1030,102.692169928603,66.5170555619521,5.36449671175257,61.1525588501995,71.8815522737046,,,
1056,61.6745644541612,185.023693362483,9.34822719524188,0.507058919270833,0.51416015625,,1031,51.3506905495083,65.0654112167689,5.16432215469192,59.901089062077,70.2297333714608,,,
1057,60.4547001837629,181.364100551289,52.3850788211481,0.507101236979167,0.508626302083333,,1032,35.9871417898145,65.2437761323702,4.91727788066638,60.3264982517038,70.1610540130366,,,
1058,49.2942968504616,147.882890551385,-3.56669309754544,0.50712890625,0.500162760416667,,1033,24.8125245277672,63.8207103059824,4.7063937085181,59.1143165974643,68.5271040145005,,,
1059,52.1856605923916,156.556981777175,65.1786571110366,0.507249348958333,0.498372395833333,,1034,42.5869820385772,62.6535432160197,4.52188060795799,58.1316626080617,67.1754238239777,,,
1060,55.3558363683692,166.067509105107,36.9446711043129,0.507439778645833,0.51806640625,,1035,63.2065712652859,62.2980682346247,4.38320930673594,57.9148589278888,66.6812775413607,,,
1061,46.5016334227178,139.504900268153,-11.742833133787,0.5076123046875,0.526692708333333,,1036,75.1585580246106,59.3865808329992,4.24811645646977,55.1384643765294,63.634697289469,,,
1062,43.4650694390365,130.39520831711,23.7541277985189,0.507659505208333,0.49853515625,,1037,74.6009778500205,57.6103183748879,4.11744743329826,53.4928709415897,61.7277658081862,,,
1063,41.8595386497268,125.57861594918,67.4081965381817,0.507965494791667,0.527506510416667,,1038,101.677337537617,57.5094811953982,4.04384646870606,53.4656347266922,61.5533276641043,,,
1064,42.7951387871356,128.385416361407,36.9270491106075,0.507957356770833,0.49072265625,,1039,52.1576156506653,55.9657187802985,3.99855025021734,51.9671685300812,59.9642690305159,,,
1065,41.7701891443559,125.310567433068,67.2942832119506,0.5079150390625,0.504069010416667,,1040,39.9518196655282,54.5657025501827,4.00670918619618,50.5589933639865,58.5724117363789,,,
1066,40.1118674807513,120.335602442254,100.917529801783,0.508045247395833,0.512369791666667,,1041,67.4002150989892,56.6009064438457,4.03529782442387,52.5656086194218,60.6362042682696,,,
1067,41.9442887485813,125.832866245744,108.13542233244,0.507916666666667,0.4970703125,,1042,72.428692807816,58.433421256703,4.0852251076606,54.3481961490424,62.5186463643635,,,
1068,38.3231269204973,114.969380761492,36.9356447794915,0.507975260416667,0.500325520833333,,1043,60.1569066405697,58.2724461765359,4.13730022433135,54.1351459522046,62.4097464008673,,,
1069,44.365232191372,133.095696574116,97.9630676345842,0.508050130208333,0.513346354166667,,1044,154.486946271208,59.6053834438542,4.22026258980777,55.3851208540464,63.825646033662,,,
1070,44.8900484117183,134.670145235155,45.318822919026,0.507942708333333,0.497721354166667,,1045,79.8160945029464,59.1454916515114,4.31497776526988,54.8305138862415,63.4604694167813,,,
1071,48.9123872145981,146.737161643794,89.4803361065763,0.5079345703125,0.493489583333333,,1046,16.595507343775,60.5084415820338,4.39598503790307,56.1124565441307,64.9044266199368,,,
1072,51.0740557017573,153.222167105272,40.0267395567149,0.5077587890625,0.5009765625,,1047,13.7185356612875,60.6098848684288,4.48054915846284,56.1293357099659,65.0904340268916,,,
1073,48.0008406890711,144.002522067213,6.97947832805415,0.507609049479167,0.504069010416667,,1048,69.7109929021596,59.9507368480844,4.52570748258902,55.4250293654954,64.4764443306734,,,
1074,45.5355635297124,136.606690589137,7.34954256538165,0.5077587890625,0.526529947916667,,1049,63.5972898990787,58.0227696459087,4.53896468701145,53.4838049588972,62.5617343329201,,,
1075,48.8379369023123,146.513810706937,24.3451132971155,0.508084309895833,0.535807291666667,,1050,77.3734972627482,56.4377722149607,4.54634118931837,51.8914310256424,60.9841134042791,,,
1076,44.2396387330615,132.718916199184,-3.06698340990211,0.508074544270833,0.514811197916667,,1051,40.5704772061474,55.4185693125952,4.56799372359933,50.8505755889959,59.9865630361945,,,
1077,43.1127746414013,129.338323924204,26.2001104339126,0.5079833984375,0.51123046875,,1052,84.3767772582774,55.8444750534256,4.5614261732995,51.2830488801261,60.4059012267251,,,
1078,39.6259380878237,118.877814263471,14.7917588172273,0.507835286458333,0.515950520833333,,1053,138.394637232419,55.5819365827315,4.54435356273802,51.0375830199935,60.1262901454695,,,
1079,37.7057422741119,113.117226822336,65.5885108448358,0.507683919270833,0.498046875,,1054,67.5593099237021,55.6693038433298,4.5186903937926,51.1506134495372,60.1879942371224,,,
1080,33.6858094754784,101.057428426435,50.5025078441146,0.507501627604167,0.492024739583333,,1055,83.3420955017025,55.0805633500362,4.45744999925235,50.6231133507838,59.5380133492885,,,
1081,35.3278775515109,105.983632654533,60.393760151385,0.507420247395833,0.501953125,,1056,9.34822719524188,54.2511827661692,4.42806467511482,49.8231180910543,58.679247441284,,,
1082,34.7939771381623,104.381931414487,89.0647274121072,0.507428385416667,0.511555989583333,,1057,52.3850788211481,54.9906736850437,4.40332940520737,50.5873442798363,59.394003090251,,,
1083,35.5767852618453,106.730355785536,56.501796114498,0.507350260416667,0.505859375,,1058,-3.56669309754544,55.3929218090571,4.34825309319012,51.0446687158669,59.7411749022472,,,
1084,35.791492223868,107.374476671604,93.0587854736217,0.507340494791667,0.502115885416667,,1059,65.1786571110366,56.7310837883875,4.30520894440933,52.4258748439782,61.0362927327969,,,
1085,39.2411449476678,117.723434843003,85.3364926371208,0.507301432291667,0.49951171875,,1060,36.9446711043129,57.5693094863982,4.29787962746321,53.271429858935,61.8671891138614,,,
1086,44.8996721302804,134.699016390841,120.08717503873,0.507216796875,0.498697916666667,,1061,-11.742833133787,58.6846154427402,4.28281401411817,54.4018014286221,62.9674294568584,,,
1087,47.5271892035378,142.581567610614,68.5161378546915,0.507099609375,0.494140625,,1062,23.7541277985189,58.5543719099967,4.31621947719251,54.2381524328042,62.8705913871892,,,
1088,49.0634655237404,147.190396571221,14.1901081468716,0.507086588541667,0.501139322916667,,1063,67.4081965381817,57.3698450530722,4.36727746335932,53.0025675897129,61.7371225164315,,,
1089,49.0158466979521,147.047540093856,25.085402955239,0.507233072916667,0.521321614583333,,1064,36.9270491106075,55.8680424142021,4.4295129493026,51.4385294648995,60.2975553635047,,,
1090,49.7793580709592,149.338074212878,14.6637335281681,0.507434895833333,0.527180989583333,,1065,67.2942832119506,55.1328682549374,4.51723237173107,50.6156358832064,59.6501006266685,,,
1091,50.5775011700726,151.732503510218,20.1805679137577,0.507470703125,0.511393229166667,,1066,100.917529801783,54.7451966519615,4.63830225282406,50.1068943991375,59.3834989047856,,,
1092,51.1916017568004,153.574805270401,32.8368173284379,0.507586263020833,0.5263671875,,1067,108.13542233244,54.067482970186,4.75958113187768,49.3079018383083,58.8270641020637,,,
1093,50.1399383721853,150.419815116556,41.9271640709912,0.507638346354167,0.509114583333333,,1068,36.9356447794915,53.4694137792679,4.89418974704681,48.5752240322211,58.3636035263147,,,
1094,48.0217821537285,144.065346461186,25.9229327223644,0.507433268229167,0.503092447916667,,1069,97.9630676345842,52.7981593887148,5.00661779751769,47.7915415911972,57.8047771862325,,,
1095,44.9429162807764,134.828748842329,34.5024021472435,0.507517903645833,0.519694010416667,,1070,45.318822919026,50.4455212686371,5.11745151917647,45.3280697494606,55.5629727878136,,,
1096,42.8592937031914,128.577881109574,38.3040162597157,0.507508138020833,0.505533854166667,,1071,89.4803361065763,49.6315589501424,5.22442666568888,44.4071322844535,54.8559856158313,,,
1097,40.7057925107475,122.117377532242,48.1360301646162,0.507809244791667,0.53173828125,,1072,40.0267395567149,50.2500005740805,5.30136580634864,44.9486347677318,55.5513663804291,,,
1098,38.4170871280983,115.251261384295,61.826168090463,0.507784830729167,0.5107421875,,1073,6.97947832805415,51.1932874844564,5.34608717459659,45.8472003098598,56.539374659053,,,
1099,38.776869723077,116.330609169231,101.638758754647,0.507639973958333,0.5029296875,,1074,7.34954256538165,51.819322109015,5.37646303335699,46.442859075658,57.195785142372,,,
1100,38.1515543365099,114.45466300953,67.4045979284105,0.507444661458333,0.501627604166667,,1075,24.3451132971155,51.8939752076294,5.42844418500584,46.4655310226235,57.3224193926352,,,
1101,36.6332850175765,109.899855052729,2.96155762458124,0.507347005208333,0.497721354166667,,1076,-3.06698340990211,50.4349175676653,5.49450021978781,44.9404173478775,55.9294177874531,,,
1102,39.505655058121,118.516965174363,47.0437879085526,0.5073046875,0.500162760416667,,1077,26.2001104339126,50.5618452284968,5.53226948524731,45.0295757432495,56.0941147137441,,,
1103,41.6542869490792,124.962860847237,51.9106616745659,0.5072314453125,0.51171875,,1078,14.7917588172273,49.9252547268554,5.54466008319135,44.380594643664,55.4699148100467,,,
1104,43.1503823592894,129.451147077868,21.7464948288219,0.507337239583333,0.50830078125,,1079,65.5885108448358,47.6380362483535,5.54020821151322,42.0978280368403,53.1782444598667,,,
1105,43.220369540274,129.661108620822,33.9262752071764,0.507511393229167,0.513509114583333,,1080,50.5025078441146,46.978564979402,5.53842977992888,41.4401351994731,52.5169947593309,,,
1106,42.4839166338786,127.451749901636,39.7529927407039,0.507581380208333,0.504720052083333,,1081,60.393760151385,46.1238766899706,5.5499326498102,40.5739440401604,51.6738093397808,,,
1107,44.187556487686,132.562669463058,42.5021072286076,0.5076708984375,0.50244140625,,1082,89.0647274121072,46.7739527690562,5.58002651896611,41.1939262500901,52.3539792880223,,,
1108,45.4406674055301,136.32200221659,41.6613657138416,0.507732747395833,0.505045572916667,,1083,56.501796114498,46.5636838845992,5.61045287537639,40.9532310092229,52.1741367599756,,,
1109,42.4524792589476,127.357437776843,24.6947205872082,0.507928059895833,0.526692708333333,,1084,93.0587854736217,47.117829250967,5.63429685036077,41.4835324006062,52.7521261013277,,,
1110,42.2261058508406,126.678317552522,45.3063625632785,0.508103841145833,0.510416666666667,,1085,85.3364926371208,46.7281764166972,5.63796693208093,41.0902094846163,52.3661433487781,,,
1111,39.3590705949077,118.077211784723,34.5433640428198,0.508463541666667,0.525390625,,1086,120.08717503873,46.6810919645111,5.60230478934818,41.0787871751629,52.2833967538592,,,
1112,33.0083624232014,99.0250872696042,26.7719843262777,0.508816731770833,0.528483072916667,,1087,68.5161378546915,47.436284463728,5.55386968033833,41.8824147833897,52.9901541440663,,,
1113,36.307474185143,108.922422555429,39.270195023698,0.508741861979167,0.508626302083333,,1088,14.1901081468716,47.7405210759864,5.50589417984062,42.2346268961458,53.2464152558271,,,
1114,35.2813990186692,105.844197056008,33.0900965653222,0.508889973958333,0.512044270833333,,1089,25.085402955239,47.06761715495,5.44381385260113,41.6238033023488,52.5114310075511,,,
1115,33.2001254378983,99.6003763136948,15.0320107144175,0.509026692708333,0.512369791666667,,1090,14.6637335281681,46.6383026765933,5.40957005305375,41.2287326235396,52.047872729647,,,
1116,32.6201820447828,97.8605461343485,17.5364250110872,0.509013671875,0.512369791666667,,1091,20.1805679137577,45.662658398145,5.359805160848,40.302853237297,51.022463558993,,,
1117,33.5864121537722,100.759236461317,50.2031085641669,0.509093424479167,0.521647135416667,,1092,32.8368173284379,44.6682579817212,5.28189470051808,39.3863632812031,49.9501526822392,,,
1118,31.5474978844189,94.6424936532567,17.5527809989727,0.509015299479167,0.509602864583333,,1093,41.9271640709912,42.8921277594963,5.20626927562462,37.6858584838717,48.0983970351209,,,
1119,31.6893580598733,95.06807417962,41.8266112632378,0.508883463541667,0.515950520833333,,1094,25.9229327223644,42.9880290630992,5.1428499770888,37.8451790860104,48.130879040188,,,
1120,31.1344070093445,93.4032210280335,23.9775605329657,0.508763020833333,0.511067708333333,,1095,34.5024021472435,41.5373328454204,5.09422391962633,36.4431089257941,46.6315567650467,,,
1121,31.1025909233678,93.3077727701034,33.1477018920274,0.509078776041667,0.532389322916667,,1096,38.3040162597157,41.2986834135185,5.11334473188085,36.1853386816376,46.4120281453993,,,
1122,30.4524554885714,91.3573664657142,37.854038344572,0.509072265625,0.513834635416667,,1097,48.1360301646162,40.2864030652439,5.1456586076602,35.1407444575837,45.4320616729041,,,
1123,31.3397708266582,94.0193124799746,36.8059017152903,0.509091796875,0.509114583333333,,1098,61.826168090463,40.2232493820787,5.15345470231417,35.0697946797645,45.3767040843928,,,
1124,30.5306075672331,91.5918227016994,17.6975711077525,0.509122721354167,0.510416666666667,,1099,101.638758754647,40.4334080640335,5.12961177318211,35.3037962908514,45.5630198372157,,,
1125,29.0150564306764,87.0451692920291,28.1722315626616,0.509347330729167,0.52490234375,,1100,67.4045979284105,40.8416960835881,5.11338716596832,35.7283089176197,45.9550832495564,,,
1126,31.1480036958469,93.4440110875407,36.2341830364118,0.509412434895833,0.52099609375,,1101,2.96155762458124,41.0748150980841,5.08330166782529,35.9915134302588,46.1581167659094,,,
1127,33.8160490602919,101.448147180876,59.2545334080243,0.5094921875,0.525227864583333,,1102,47.0437879085526,42.2968056239258,5.07149490050259,37.2253107234232,47.3683005244284,,,
1128,33.8486327411176,101.545898223353,32.7908861636159,0.509288736979167,0.504231770833333,,1103,51.9106616745659,42.4260365205866,5.03321819409938,37.3928183264872,47.459254714686,,,
1129,35.0585153674061,105.175546102218,38.0542651643492,0.5092919921875,0.509765625,,1104,21.7464948288219,42.8821640960204,5.00680954427896,37.8753545517414,47.8889736402993,,,
1130,34.938366572699,104.815099718097,28.7334080752123,0.509293619791667,0.505859375,,1105,33.9262752071764,42.1595150221062,5.02967566966722,37.129839352439,47.1891906917734,,,
1131,35.7084423228177,107.125326968453,25.6344012325007,0.509622395833333,0.536946614583333,,1106,39.7529927407039,41.6719050885451,5.05953562624036,36.6123694623048,46.7314407147855,,,
1132,34.2945301297806,102.883590389342,35.1392904633147,0.5095751953125,0.504557291666667,,1107,42.5021072286076,41.1767194083869,5.10519555951072,36.0715238488762,46.2819149678976,,,
1133,32.6773346109167,98.0320038327501,30.6057988135513,0.509754231770833,0.519368489583333,,1108,41.6613657138416,40.0304659064544,5.11906149916377,34.9114044072906,45.1495274056182,,,
1134,31.2427094487151,93.7281283461452,20.4470482396031,0.510196940104167,0.542154947916667,,1109,24.6947205872082,39.3235100657702,5.12799162482796,34.1955184409422,44.4515016905982,,,
1135,31.4311694569721,94.2935083709164,26.9459770808874,0.510157877604167,0.516927083333333,,1110,45.3063625632785,38.0271804894421,5.09491963411842,32.9322608553237,43.1221001235605,,,
1136,34.5721754335567,103.71652630067,60.5306442500806,0.510252278645833,0.50634765625,,1111,34.5433640428198,37.5407913053825,5.07411689582388,32.4666744095586,42.6149082012064,,,
1137,35.8370740755894,107.511222226768,29.3272808047575,0.510231119791667,0.493326822916667,,1112,26.7719843262777,35.7611855360889,5.03012580820364,30.7310597278853,40.7913113442925,,,
1138,34.2375349701934,102.71260491058,25.749342521343,0.5105712890625,0.527506510416667,,1113,39.270195023698,34.9226209217095,4.93546710712043,29.9871538145891,39.8580880288299,,,
1139,34.371790309597,103.115370928791,51.8537105634149,0.5104931640625,0.5048828125,,1114,33.0900965653222,35.661122929877,4.79929668847545,30.8618262414016,40.4604196183525,,,
1140,32.9856617851405,98.9569853554216,26.9362098181135,0.5105517578125,0.5146484375,,1115,15.0320107144175,35.6974132605216,4.65463638220315,31.0427768783185,40.3520496427248,,,
1141,32.6625768929971,97.9877306789914,38.0390356827435,0.510690104166667,0.523274739583333,,1116,17.5364250110872,36.1557525184545,4.49157232643521,31.6641801920193,40.6473248448897,,,
1142,34.3387720456859,103.016316137058,48.0999355059649,0.5108349609375,0.50927734375,,1117,50.2031085641669,36.7031910986938,4.34028053125227,32.3629105674415,41.0434716299461,,,
1143,34.8231819796139,104.469545938842,31.0167338317002,0.510974934895833,0.519856770833333,,1118,17.5527809989727,36.6675031869931,4.21639768935827,32.4511054976348,40.8839008763514,,,
1144,35.1785586527706,105.535675958312,18.4845434154306,0.511090494791667,0.517903645833333,,1119,41.8266112632378,36.2078439584527,4.13472086643016,32.0731230920225,40.3425648248828,,,
1145,31.5934154202812,94.7802462608435,3.43734236621107,0.51130859375,0.53076171875,,1120,23.9775605329657,35.7669500299007,4.0386707066321,31.7282793232686,39.8056207365328,,,
1146,29.6547935609935,88.9643806829806,14.8217170826001,0.511319986979167,0.517740885416667,,1121,33.1477018920274,35.3810542443194,3.97152225622894,31.4095319880905,39.3525765005483,,,
1147,25.7137682216038,77.1413046648114,25.0229613824025,0.5114453125,0.521809895833333,,1122,37.854038344572,35.1206414035878,3.90017332554744,31.2204680780403,39.0208147291352,,,
1148,27.2888990736241,81.8666972208725,31.6378114236084,0.511328125,0.512044270833333,,1123,36.8059017152903,34.79714691847,3.84922686926447,30.9479200492055,38.6463737877345,,,
1149,26.4108807279684,79.2326421839053,31.3096064098982,0.511228841145833,0.501953125,,1124,17.6975711077525,34.1987829639491,3.79255369677447,30.4062292671746,37.9913366607236,,,
1150,24.7774015522347,74.332204656704,18.6992834603651,0.511282552083333,0.502278645833333,,1125,28.1722315626616,32.5725187424926,3.7187736995302,28.8537450429624,36.2912924420228,,,
1151,25.8192098699337,77.4576296098011,41.9810677249712,0.51126953125,0.513509114583333,,1126,36.2341830364118,32.0740181502683,3.62478758450772,28.4492305657606,35.698805734776,,,
1152,22.9282101044961,68.7846303134882,16.9000658695345,0.511311848958333,0.510091145833333,,1127,59.2545334080243,32.3473222335027,3.51549309631136,28.8318291371913,35.862815329814,,,
1153,24.5861746430052,73.7585239290156,41.048478882887,0.5114794921875,0.516276041666667,,1128,32.7908861636159,32.2297671545681,3.34742551902669,28.8823416355414,35.5771926735947,,,
1154,26.2468997417664,78.7406992252993,31.5125318039975,0.51154296875,0.514811197916667,,1129,38.0542651643492,31.8298038237726,3.15721493226122,28.6725888915114,34.9870187560338,,,
1155,29.1116572208135,87.3349716624404,29.8894809199998,0.511759440104167,0.516276041666667,,1130,28.7334080752123,31.9894702177173,2.92507657637001,29.0643936413473,34.9145467940873,,,
1156,30.4311806207169,91.2935418621506,23.5497880309713,0.511637369791667,0.501953125,,1131,25.6344012325007,31.7860096848505,2.71059985771595,29.0754098271345,34.4966095425664,,,
1157,28.9975451366091,86.9926354098273,23.324711949355,0.511842447916667,0.529134114583333,,1132,35.1392904633147,31.4638865320789,2.51872366794947,28.9451628641295,33.9826102000284,,,
1158,29.4895544183988,88.4686632551965,36.5579042415057,0.5120458984375,0.5205078125,,1133,30.6057988135513,31.3473335323319,2.34587032718764,29.0014632051442,33.6932038595195,,,
1159,30.5084889740729,91.5254669222187,29.8395449651822,0.512115885416667,0.50537109375,,1134,20.4470482396031,31.1155331254954,2.24367404080726,28.8718590846881,33.3592071663026,,,
1160,31.5419149985509,94.6257449956527,34.8406821284971,0.511936848958333,0.500162760416667,,1135,26.9459770808874,31.3144735478736,2.18148091670322,29.1329926311704,33.4959544645768,,,
1161,28.8429554161738,86.5288662485215,12.3505631172515,0.511759440104167,0.508951822916667,,1136,60.5306442500806,30.6682814018731,2.1852861522296,28.4829952496435,32.8535675541027,,,
1162,30.6692946700467,92.0078840101401,42.9712592083788,0.512023111979167,0.52490234375,,1137,29.3272808047575,30.8335342482566,2.17838442667009,28.6551498215865,33.0119186749267,,,
1163,29.659951417363,88.9798542520889,29.7359601863095,0.511739908854167,0.499186197916667,,1138,25.749342521343,30.8916514219827,2.22734506443838,28.6643063575443,33.1189964864211,,,
1164,31.5808247434488,94.7424742303463,47.7552705159787,0.511896158854167,0.50634765625,,1139,51.8537105634149,31.0580254512431,2.28064601340945,28.7773794378337,33.3386714646526,,,
1165,32.5691622011881,97.7074866035644,56.9512952757811,0.511848958333333,0.499348958333333,,1140,26.9362098181135,31.5258920926247,2.33166299888269,29.194229093742,33.8575550915073,,,
1166,34.0076446284201,102.02293388526,43.8952169290558,0.511858723958333,0.513346354166667,,1141,38.0390356827435,32.0918373125195,2.40037516512321,29.6914621473963,34.4922124776427,,,
1167,35.2810627517562,105.843188255269,36.080728627258,0.512141927083333,0.525390625,,1142,48.0999355059649,32.455451108915,2.47313038265576,29.9823207262593,34.9285814915708,,,
1168,36.4969913793841,109.490974138152,32.3102630280879,0.512242838541667,0.510416666666667,,1143,31.0167338317002,32.1046110003645,2.53981778222765,29.5647932181368,34.6444287825921,,,
1169,37.071015834539,111.213047503617,37.2406908276967,0.512433268229167,0.532389322916667,,1144,18.4845434154306,32.4906484479865,2.6296495392502,29.8609989087363,35.1202979872367,,,
1170,37.6937127888245,113.081138366473,38.1464552454035,0.512386067708333,0.493001302083333,,1145,3.43734236621107,32.4184885260682,2.74668099189293,29.6718075341753,35.1651695179611,,,
1171,39.0097981747979,117.029394524394,47.9150024565932,0.5125146484375,0.50634765625,,1146,14.8217170826001,32.8878501324138,2.8941266380448,29.993723494369,35.7819767704586,,,
1172,40.1936542537371,120.580962761211,45.06055838215,0.512618815104167,0.511393229166667,,1147,25.0229613824025,33.1214355537888,3.0779210795214,30.0435144742674,36.1993566333102,,,
1173,41.4868442015147,124.460532604544,40.6418969281351,0.512633463541667,0.505533854166667,,1148,31.6378114236084,33.1760994475841,3.26298435380419,29.9131150937799,36.4390838013883,,,
1174,42.313955712501,126.941867137503,44.6307491353286,0.512360026041667,0.499186197916667,,1149,31.3096064098982,33.3295278283692,3.42087510675659,29.9086527216126,36.7504029351258,,,
1175,44.090421188892,132.271263566676,55.9369839773589,0.51203125,0.5029296875,,1150,18.6992834603651,34.0793202375772,3.5899647061561,30.4893555314211,37.6692849437333,,,
1176,43.3585203776042,130.075561132813,50.8876915406794,0.511980794270833,0.509765625,,1151,41.9810677249712,34.5247214136167,3.75152401364748,30.7731973999692,38.2762454272642,,,
1177,44.2001217720486,132.600365316146,49.1153098154351,0.5119580078125,0.508951822916667,,1152,16.9000658695345,34.7772925269309,3.89444522631175,30.8828473006192,38.6717377532427,,,
1178,46.1848970140987,138.554691042296,72.3144170644303,0.511907552083333,0.510904947916667,,1153,41.048478882887,35.0333686770565,4.03484911365825,30.9985195633983,39.0682177907148,,,
1179,46.1785632779562,138.535689833868,28.5759569029439,0.512032877604167,0.510579427083333,,1154,31.5125318039975,34.9507230052786,4.14310255938378,30.8076204458948,39.0938255646624,,,
1180,48.0099809085463,144.029942725639,67.5287023672703,0.5121533203125,0.504069010416667,,1155,29.8894809199998,35.5286531465124,4.24166080721221,31.2869923393002,39.7703139537246,,,
1181,47.4478657785338,142.343597335601,33.3728891834686,0.5121923828125,0.505859375,,1156,23.5497880309713,35.6196233643213,4.3274312986115,31.2921920657098,39.9470546629328,,,
1182,50.073229342194,150.219688026582,79.2142393995966,0.5122265625,0.514973958333333,,1157,23.324711949355,36.6702084264212,4.41338002101075,32.2568284054105,41.083588447432,,,
1183,49.899237354563,149.697712063689,51.2031668175524,0.512159830729167,0.499186197916667,,1158,36.5579042415057,36.9851863941514,4.48805906057276,32.4971273335786,41.4732454547242,,,
1184,51.6948902698033,155.08467080941,61.6156779591618,0.512283528645833,0.514485677083333,,1159,29.8395449651822,37.5932232401438,4.54457012310073,33.048653117043,42.1377933632445,,,
1185,50.1456402511392,150.436920753418,32.6742347516033,0.51234375,0.505533854166667,,1160,34.8406821284971,37.832971995281,4.58550229873461,33.2474696965464,42.4184742940156,,,
1186,49.8355699613186,149.506709883956,41.98180045271,0.512303059895833,0.49462890625,,1161,12.3505631172515,38.1277920613952,4.62386719675498,33.5039248646402,42.7516592581502,,,
1187,46.670330589519,140.010991768557,19.5762435294601,0.51263671875,0.527506510416667,,1162,42.9712592083788,37.324764596285,4.6438196279895,32.6809449682955,41.9685842242745,,,
1188,47.5878815809541,142.763644742862,48.8680473254655,0.512897135416667,0.527180989583333,,1163,29.7359601863095,37.7079168810047,4.64889678595319,33.0590200950515,42.356813666958,,,
1189,43.7270955176171,131.181286552851,19.9414047534818,0.512713216145833,0.5029296875,,1164,47.7552705159787,37.5940357483016,4.65570566233594,32.9383300859656,42.2497414106375,,,
1190,44.4807868817744,133.442360645323,64.5913237705827,0.512425130208333,0.498372395833333,,1165,56.9512952757811,37.8437928700108,4.63819840835917,33.2055944616516,42.4819912783699,,,
1191,46.1379147153555,138.413744146067,57.3674715836048,0.5122802734375,0.496907552083333,,1166,43.8952169290558,38.4404842771772,4.59950104452903,33.8409832326482,43.0399853217063,,,
1192,46.5356225929193,139.606867778758,57.3316682856245,0.512080078125,0.50634765625,,1167,36.080728627258,38.8187711909592,4.57203407807765,34.2467371128816,43.3908052690369,,,
1193,47.7684319678511,143.305295903553,57.2042279422128,0.512054036458333,0.506510416666667,,1168,32.3102630280879,38.9972867289249,4.54887161737234,34.4484151115525,43.5461583462972,,,
1194,48.1339942377548,144.401982713264,64.0987716274652,0.5122119140625,0.518880208333333,,1169,37.2406908276967,39.645954136685,4.50552298314164,35.1404311535433,44.1514771198266,,,
1195,47.2410611442061,141.723183432618,48.9497606307003,0.511927083333333,0.4912109375,,1170,38.1464552454035,40.2433113369844,4.46728862450194,35.7760227124824,44.7105999614863,,,
1196,46.141090690979,138.423272072937,42.3715302830112,0.512021484375,0.514973958333333,,1171,47.9150024565932,41.0067267863334,4.4115080967902,36.5952186895432,45.4182348831236,,,
1197,47.1135056450282,141.340516935085,65.0265925691153,0.5118212890625,0.51171875,,1172,45.06055838215,41.9911361095984,4.35582032554144,37.635315784057,46.3469564351398,,,
1198,48.4677122162342,145.403136648703,42.9908987268768,0.5117919921875,0.5078125,,1173,40.6418969281351,42.3434486065489,4.2884334379777,38.0550151685712,46.6318820445266,,,
1199,47.3237024849477,141.971107454843,18.0275940688553,0.511818033854167,0.505533854166667,,1174,44.6307491353286,42.0765815995929,4.21250492337436,37.8640766762186,46.2890865229673,,,
1200,49.715288592518,149.145865777554,63.3314299701807,0.511979166666667,0.517740885416667,,1175,55.9369839773589,42.7044604929318,4.13537067281594,38.5690898201159,46.8398311657477,,,
1201,51.1309456961445,153.392837088434,47.9631963207673,0.512120768229167,0.511881510416667,,1176,50.8876915406794,43.2782627058809,4.078168332535,39.2000943733459,47.3564310384159,,,
1202,50.4801846574154,151.440553972246,51.5847147912587,0.512174479166667,0.505533854166667,,1177,49.1153098154351,43.4665695111022,4.00861273664907,39.4579567744531,47.4751822477513,,,
1203,48.4738074773594,145.421422432078,30.4866127471127,0.512158203125,0.510091145833333,,1178,72.3144170644303,43.7329723910547,3.9292796055299,39.8036927855248,47.6622519965846,,,
1204,45.103656611696,135.310969835088,22.7865081241647,0.5120361328125,0.49609375,,1179,28.5759569029439,43.3748945330405,3.82746527589128,39.5474292571493,47.2023598089318,,,
1205,43.6440681960092,130.932204588028,49.512029453973,0.5120361328125,0.513509114583333,,1180,67.5287023672703,43.7278258595107,3.70180945551912,40.0260164039915,47.4296353150298,,,
1206,42.6372952929328,127.911885878798,28.3222300794716,0.512071940104167,0.50830078125,,1181,33.3728891834686,43.6970954508728,3.5805814738415,40.1165139770313,47.2776769247143,,,
1207,42.5589528082635,127.67685842479,51.7213487495372,0.512268880208333,0.522135416666667,,1182,79.2142393995966,44.2494789943741,3.44199584372449,40.8074831506497,47.6914748380986,,,
1208,41.7284222171597,125.185266651479,40.7640570337201,0.512444661458333,0.522623697916667,,1183,51.2031668175524,44.5914269372048,3.32414846040929,41.2672784767955,47.9155753976141,,,
1209,39.4715485627554,118.414645688266,37.8632570662171,0.5121484375,0.4970703125,,1184,61.6156779591618,44.6170220906305,3.20441747836933,41.4126046122612,47.8214395689999,,,
1210,42.8984408336383,128.695322500915,40.0902507479068,0.512014973958333,0.4970703125,,1185,32.6742347516033,44.8180163216644,3.09665010213902,41.7213662195253,47.9146664238034,,,
1211,41.9061049100847,125.718314730254,48.0750662813784,0.511731770833333,0.4970703125,,1186,41.98180045271,45.0775140501522,2.98840429070414,42.0891097594481,48.0659183408564,,,
1212,40.5703820245553,121.711146073666,40.094081715151,0.511402994791667,0.49560546875,,1187,19.5762435294601,45.6215046108954,2.88151037725064,42.7399942336447,48.503014988146,,,
1213,39.2277804219924,117.683341265977,40.8682462119166,0.511311848958333,0.49951171875,,1188,48.8680473254655,45.5802690619451,2.73243004126817,42.8478390206769,48.3126991032133,,,
1214,41.4917144715583,124.475143414675,59.208926079669,0.5111962890625,0.50048828125,,1189,19.9414047534818,46.1581703539718,2.58428393767128,43.5738864163005,48.742454291643,,,
1215,40.8969696398285,122.690908919485,30.6158208582707,0.510986328125,0.491373697916667,,1190,64.5913237705827,45.8221027136245,2.41571816751809,43.4063845461065,48.2378208811426,,,
1216,40.4867013359294,121.460104007788,22.6731180057471,0.510865885416667,0.500325520833333,,1191,57.3674715836048,45.1499815906827,2.23549084283633,42.9144907478464,47.385472433519,,,
1217,41.6034073386229,124.810222015869,60.9951157972399,0.510711263020833,0.506184895833333,,1192,57.3316682856245,45.485273725353,2.06874924718879,43.4165244781642,47.5540229725418,,,
1218,42.68623976556,128.05871929668,51.844076997392,0.510589192708333,0.497395833333333,,1193,57.2042279422128,45.7943589875125,1.90902513858915,43.8853338489233,47.7033841261016,,,
1219,42.3308491192344,126.992547357703,46.2077798188745,0.510416666666667,0.498697916666667,,1194,64.0987716274652,46.0668593167436,1.73992778595074,44.3269315307929,47.8067871026943,,,
1220,43.5468752153748,130.640625646125,54.2108574981222,0.5106298828125,0.532389322916667,,1195,48.9497606307003,46.3996076828304,1.59930576348579,44.8003019193446,47.9989134463161,,,
1221,44.3072505646093,132.921751693828,42.9867410158927,0.510305989583333,0.5,,1196,42.3715302830112,46.4945152469576,1.47637580939335,45.0181394375642,47.9708910563509,,,
1222,44.9177989884038,134.753396965212,50.2330521582203,0.510144856770833,0.497721354166667,,1197,65.0265925691153,46.5399672018915,1.39710272863055,45.1428644732609,47.937069930522,,,
1223,45.4999272419551,136.499781725865,39.744030285844,0.509881184895833,0.482747395833333,,1198,42.9908987268768,46.4357215529443,1.37592647232399,45.0597950806203,47.8116480252683,,,
1224,45.9933820876847,137.980146263054,54.6560928140914,0.5098291015625,0.505208333333333,,1199,18.0275940688553,46.7105097075709,1.36840444603224,45.3421052615386,48.0789141536031,,,
1225,47.4323515424836,142.297054627451,66.946666129048,0.5094140625,0.4833984375,,1200,63.3314299701807,47.1480767074477,1.33703569194492,45.8110410155028,48.4851123993927,,,
1226,49.5808231872908,148.742469561873,74.5955517361079,0.509212239583333,0.500813802083333,,1201,47.9631963207673,47.5139309772271,1.34953931923164,46.1643916579955,48.8634702964588,,,
1227,48.2378946608401,144.71368398252,29.1839941168294,0.508898111979167,0.493815104166667,,1202,51.5847147912587,47.0883682826418,1.36883631302079,45.719531969621,48.4572045956626,,,
1228,48.5005452724527,145.501635817358,43.5631407329592,0.508977864583333,0.51220703125,,1203,30.4866127471127,46.9795022222011,1.40264001165879,45.5768622105423,48.3821422338599,,,
1229,49.4502379303873,148.350713791162,34.5442762299286,0.508880208333333,0.5,,1204,22.7865081241647,46.2389112254462,1.43365864911092,44.8052525763353,47.6725698745571,,,
1230,46.9664929304481,140.899478791344,16.4412720245031,0.508790690104167,0.496907552083333,,1205,49.512029453973,46.0009762278297,1.44524791358045,44.5557283142493,47.4462241414102,,,
1231,47.3416124202801,142.02483726084,59.4922251330361,0.508606770833333,0.5185546875,,1206,28.3222300794716,45.8433982428447,1.47572867599396,44.3676695668508,47.3191269188387,,,
1232,43.4550966886343,130.365290065903,16.1565737725651,0.508504231770833,0.494303385416667,,1207,51.7213487495372,45.5058234308662,1.4796494750255,44.0261739558407,46.9854729058917,,,
1233,43.6578268208292,130.973480462488,46.7702417621399,0.5084375,0.5126953125,,1208,40.7640570337201,44.8696666144455,1.48411369695352,43.385552917492,46.353780311399,,,
1234,42.334458195139,127.003374585417,36.53792238425,0.507976888020833,0.49609375,,1209,37.8632570662171,44.5821128020278,1.49133081161794,43.0907819904099,46.0734436136457,,,
1235,43.7395542619327,131.218662785798,54.9710279959738,0.50787109375,0.50634765625,,1210,40.0902507479068,44.4518255478476,1.49799469498156,42.9538308528661,45.9498202428292,,,
1236,42.3496147491416,127.048844247425,32.4653717291817,0.507921549479167,0.511393229166667,,1211,48.0750662813784,44.4477301944668,1.50382522552992,42.9439049689369,45.9515554199968,,,
1237,40.8386743458119,122.516023037436,34.3117357807395,0.507877604166667,0.488932291666667,,1212,40.094081715151,44.2973367695262,1.50523386492074,42.7921029046055,45.802570634447,,,
1238,39.8903787938917,119.671136381675,56.3173604212108,0.5076708984375,0.5068359375,,1213,40.8682462119166,45.0177508262272,1.50181187369817,43.5159389525291,46.5195626999254,,,
1239,38.4921554330203,115.476466299061,40.5288086842887,0.5077490234375,0.5126953125,,1214,59.208926079669,44.8542363430669,1.49644298174026,43.3577933613266,46.3506793248072,,,
1240,39.6553393336505,118.966018000952,42.9648447953142,0.507566731770833,0.496419270833333,,1215,30.6158208582707,45.3056763438871,1.48311621809271,43.8225601257944,46.7887925619799,,,
1241,35.9798972872389,107.939691861717,6.36260761742611,0.507342122395833,0.500813802083333,,1216,22.6731180057471,44.1639368114723,1.47421761915942,42.6897191923129,45.6381544306317,,,
1242,37.7939884918452,113.381965475536,56.7386804572221,0.507395833333333,0.5146484375,,1217,60.9951157972399,44.1516075737001,1.4826481282116,42.6689594454885,45.6342557019117,,,
1243,38.0036676154448,114.011002846334,27.0003671629373,0.5071826171875,0.49853515625,,1218,51.844076997392,43.5568761791376,1.49027421740775,42.0666019617299,45.0471503965454,,,
1244,39.1009636259904,117.302890877971,63.5592824183818,0.5069287109375,0.492513020833333,,1219,46.2077798188745,43.681485090435,1.49199891612537,42.1894861743097,45.1734840065604,,,
1245,40.0777077609458,120.233123282837,41.0501470834948,0.506554361979167,0.493326822916667,,1220,54.2108574981222,43.2295512758474,1.48363804206661,41.7459132337808,44.713189317914,,,
1246,41.2611560786304,123.783468235891,61.9189949449341,0.5062841796875,0.49072265625,,1221,42.9867410158927,43.4838499878912,1.46223894657632,42.0216110413149,44.9460889344675,,,
1247,39.9694736194741,119.908420858422,19.2756280641511,0.506184895833333,0.511881510416667,,1222,50.2330521582203,43.0309891600704,1.43628638771956,41.5947027723508,44.46727554779,,,
1248,39.3299585588695,117.989875676609,40.9901878303129,0.506136067708333,0.507161458333333,,1223,39.744030285844,42.5596871063684,1.40757569086096,41.1521114155074,43.9672627972294,,,
1249,39.5628230784791,118.688469235437,42.8616881603467,0.506013997395833,0.48974609375,,1224,54.6560928140914,42.5571535658482,1.38001336832695,41.1771401975212,43.9371669341751,,,
1250,39.4858021656031,118.457406496809,39.6079467588295,0.505921223958333,0.493001302083333,,1225,66.946666129048,42.9802977362398,1.34191730471589,41.638380431524,44.3222150409557,,,
1251,38.7419726769924,116.225918030977,31.0795114862976,0.505774739583333,0.498860677083333,,1226,74.5955517361079,42.3479071777323,1.28868616652474,41.0592210112076,43.6365933442571,,,
1252,39.3789611808797,118.136883542639,60.8007437874938,0.505631510416667,0.495768229166667,,1227,29.1839941168294,42.599623794727,1.2289535350799,41.3706702596471,43.8285773298069,,,
1253,40.1489690775413,120.446907232624,35.4233724134119,0.505514322916667,0.504557291666667,,1228,43.5631407329592,42.2827347284947,1.17075807588402,41.1119766526107,43.4534928043787,,,
1254,42.1750547255647,126.525164176694,39.6571672771829,0.505377604166667,0.501139322916667,,1229,34.5442762299286,42.4625495232019,1.1077481837172,41.3548013394847,43.5702977069191,,,
1255,42.3085876031545,126.925762809464,44.0614548756188,0.505177408854167,0.496256510416667,,1230,16.4412720245031,42.8797053418579,1.07429895643403,41.8054063854239,43.9540042982919,,,
1256,40.3832543253843,121.149762976153,26.5822097533194,0.505338541666667,0.51806640625,,1231,59.4922251330361,42.4301010340019,1.03733290129848,41.3927681327035,43.4674339353004,,,
1257,42.9359920281569,128.807976084471,80.6521500676563,0.504920247395833,0.4873046875,,1232,16.1565737725651,43.4561778965154,1.00716167540465,42.4490162211107,44.46333957192,,,
1258,43.0530936960106,129.159281088032,69.5330752684958,0.504715169270833,0.5,,1233,46.7702417621399,43.8054274361028,0.98120996411964,42.8242174719832,44.7866374002224,,,
1259,42.1215956754358,126.364787026308,35.8786248907328,0.5048291015625,0.516764322916667,,1234,36.53792238425,43.7096346489854,0.97211092874472,42.7375237202407,44.6817455777301,,,
1260,43.9004820361763,131.701446108529,39.2209733209517,0.504866536458333,0.50390625,,1235,54.9710279959738,43.7362565363331,0.973110201045642,42.7631463352875,44.7093667373788,,,
1261,44.4217200859603,133.265160257881,42.4758127160331,0.504773763020833,0.499674479166667,,1236,32.4653717291817,43.7830322611984,0.970261255918656,42.8127710052797,44.753293517117,,,
1262,45.8851830679121,137.655549203736,64.782109256365,0.504449869791667,0.492513020833333,,1237,34.3117357807395,44.1106213391393,0.967337869411676,43.1432834697276,45.077959208551,,,
1263,44.9954194070331,134.986258221099,37.893231508729,0.504339192708333,0.488118489583333,,1238,56.3173604212108,44.0674674135232,0.97021920415135,43.0972482093718,45.0376866176745,,,
1264,47.0951331458583,141.285399437575,58.594955957763,0.5042431640625,0.496744791666667,,1239,40.5288086842887,44.4150499575594,0.960900820020261,43.4541491375391,45.3759507775796,,,
1265,45.7314373276377,137.194311982913,38.1505905342032,0.504365234375,0.511555989583333,,1240,42.9648447953142,44.0021414174522,0.968828750726638,43.0333126667256,44.9709701681788,,,
1266,49.3717835289206,148.115350586762,83.453084989701,0.504222005208333,0.4990234375,,1241,6.36260761742611,45.038166204343,0.971047165667596,44.0671190386754,46.0092133700106,,,
1267,50.8575349879854,152.572604963956,63.514333960549,0.503836263020833,0.48681640625,,1242,56.7386804572221,45.8389743603195,1.06231000663361,44.7766643536859,46.9012843669531,,,
1268,53.4682237074167,160.40467112225,68.4553671708133,0.503668619791667,0.49365234375,,1243,27.0003671629373,45.985253799017,1.13919256901489,44.8460612300021,47.1244463680319,,,
1269,54.5836190215529,163.750857064659,47.4026377142266,0.5032958984375,0.4951171875,,1244,63.5592824183818,45.8981667542491,1.21684326969474,44.6813234845543,47.1150100239438,,,
1270,50.8095939150713,152.428781745214,28.4944533596809,0.5035498046875,0.518391927083333,,1245,41.0501470834948,45.5508466275982,1.26558015866005,44.2852664689382,46.8164267862583,,,
1271,48.2594317087288,144.778295126187,24.2168115197929,0.5037451171875,0.52587890625,,1246,61.9189949449341,44.9627280790035,1.31932165995822,43.6434064190453,46.2820497389617,,,
1272,45.85276142442,137.55828427326,27.4310849309464,0.503966471354167,0.533528645833333,,1247,19.2756280641511,44.6577152145928,1.37015802486747,43.2875571897253,46.0278732394603,,,
1273,45.6045729369082,136.813718810725,34.4522475858484,0.503981119791667,0.506998697916667,,1248,40.9901878303129,44.3482876739581,1.42849431816475,42.9197933557933,45.7767819921228,,,
1274,43.7573456947474,131.272037084242,38.7817293648162,0.504176432291667,0.518717447916667,,1249,42.8616881603467,44.3294190284477,1.47308196259316,42.8563370658545,45.8025009910409,,,
1275,45.0689328757281,135.206798627184,49.9689823976597,0.504163411458333,0.501627604166667,,1250,39.6079467588295,44.2375149026353,1.51712269145036,42.720392211185,45.7546375940857,,,
1276,43.2775003669409,129.832501100823,29.6273602574943,0.504342447916667,0.527669270833333,,1251,31.0795114862976,43.5057638071147,1.58934604356198,41.9164177635527,45.0951098506766,,,
1277,39.0971065866396,117.291319759919,26.8861231974885,0.504363606770833,0.511067708333333,,1252,60.8007437874938,42.5702848161613,1.64983656412174,40.9204482520396,44.2201213802831,,,
1278,37.3079014953556,111.923704486067,51.6149493182043,0.504197591145833,0.494303385416667,,1253,35.4233724134119,43.0101074671687,1.70067790852641,41.3094295586423,44.7107853756951,,,
1279,36.1978331827358,108.593499548207,48.2621658858316,0.504143880208333,0.505208333333333,,1254,39.6571672771829,43.1022452152642,1.73125253272051,41.3709926825437,44.8334977479847,,,
1280,34.5534782148259,103.660434644478,27.6155314110151,0.5040673828125,0.496419270833333,,1255,44.0614548756188,42.9663874737169,1.73629286849505,41.2300946052219,44.702680342212,,,
1281,35.7788567438909,107.336570231673,49.3467221322401,0.504103190104167,0.509440104166667,,1256,26.5822097533194,43.6115923777902,1.74894581405063,41.8626465637396,45.3605381918408,,,
1282,36.8652211265247,110.595663379574,38.8625890733177,0.504103190104167,0.514973958333333,,1257,80.6521500676563,43.2070897099526,1.75150418177569,41.4555855281769,44.9585938917283,,,
1283,40.6027590259688,121.808277077906,47.7587301471841,0.504202473958333,0.509114583333333,,1258,69.5330752684958,43.8267398349451,1.74874015142328,42.0779996835218,45.5754799863684,,,
1284,42.1668561897682,126.500568569305,65.4279893392684,0.503972981770833,0.491536458333333,,1259,35.8786248907328,44.1925780227319,1.7396498205592,42.4529282021727,45.9322278432911,,,
1285,44.3650957038838,133.095287111651,59.7272314919721,0.503837890625,0.492024739583333,,1260,39.2209733209517,44.6472703581775,1.72587407944445,42.921396278733,46.3731444376219,,,
1286,42.1325985305875,126.397795591763,28.2449491844071,0.503883463541667,0.499186197916667,,1261,42.4758127160331,44.1232295971664,1.70832975870334,42.414899838463,45.8315593558697,,,
1287,41.6052375600325,124.815712680097,31.7772732903266,0.503857421875,0.52490234375,,1262,64.782109256365,44.1097374709143,1.69091299218657,42.4188244787277,45.8006504631008,,,
1288,42.9077201135704,128.723160340711,56.5332562113448,0.503688151041667,0.51025390625,,1263,37.893231508729,44.5454535577889,1.68186686171924,42.8635866960697,46.2273204195081,,,
1289,45.5634683154409,136.690404946323,55.3453789274575,0.503624674479167,0.49658203125,,1264,58.594955957763,44.5263950971271,1.67131349063876,42.8550816064883,46.1977085877658,,,
1290,47.3431900817165,142.02957024515,74.0111220477811,0.503497721354167,0.485677083333333,,1265,38.1505905342032,45.1829110454308,1.67281458540454,43.5100964600263,46.8557256308354,,,
1291,48.2180576087399,144.65417282622,52.9254642710509,0.5035009765625,0.497233072916667,,1266,83.453084989701,45.378217309661,1.67592877811769,43.7022885315433,47.0541460877787,,,
1292,53.1254453331042,159.376335999313,86.2919836578745,0.503234049479167,0.479654947916667,,1267,63.514333960549,46.9454599771207,1.70067471189011,45.2447852652306,48.6461346890109,,,
1293,53.6318511742698,160.895553522809,52.2453327534358,0.503126627604167,0.495768229166667,,1268,68.4553671708133,46.8573551201837,1.7357014202441,45.1216536999396,48.5930565404279,,,
1294,52.4666948771573,157.400084631472,37.2556368607588,0.502779947916667,0.484212239583333,,1269,47.4026377142266,47.0584388397489,1.81791114678634,45.2405276929626,48.8763499865352,,,
1295,51.6963245456293,155.088973636888,37.7839578879255,0.5028662109375,0.499837239583333,,1270,28.4944533596809,46.5530403195439,1.90029704019858,44.6527432793453,48.4533373597424,,,
1296,53.0301692305601,159.09050769168,59.393311766523,0.502936197916667,0.52197265625,,1271,24.2168115197929,46.9127102152895,1.99809496409598,44.9146152511935,48.9108051793855,,,
1297,52.5949494469728,157.784848340918,61.6916231154248,0.502879231770833,0.506022135416667,,1272,27.4310849309464,46.9082519441227,2.08209061485966,44.826161329263,48.9903425589823,,,
1298,51.6369360418838,154.910808125651,43.8493195075401,0.503084309895833,0.5283203125,,1273,34.4522475858484,47.3900890312479,2.13539948032379,45.2546895509241,49.5254885115717,,,
1299,53.4686827622904,160.406048286871,45.7951660807628,0.503009440104167,0.498046875,,1274,38.7817293648162,47.4843042910607,2.18609112229489,45.2982131687658,49.6703954133556,,,
1300,54.3203579191319,162.961073757396,51.8334371257606,0.502998046875,0.5166015625,,1275,49.9689823976597,47.6602209374413,2.19904164725446,45.4611792901869,49.8592625846958,,,
1301,55.7919821912237,167.375946573671,70.7534524233456,0.50306640625,0.518717447916667,,1276,29.6273602574943,48.2709171269417,2.20434266768043,46.0665744592612,50.4752597946221,,,
1302,54.8773127290531,164.631938187159,46.88052664349,0.502998046875,0.498697916666667,,1277,26.8861231974885,48.5807409535533,2.19482774574992,46.3859132078033,50.7755686993032,,,
1303,54.1578695543598,162.473608663079,54.1312014588254,0.5029052734375,0.500813802083333,,1278,51.6149493182043,48.4499656137755,2.16840521008966,46.2815604036858,50.6183708238651,,,
1304,52.0481490958218,156.144447287465,33.026042140342,0.503141276041667,0.519694010416667,,1279,48.2621658858316,48.4029591378329,2.15824441695425,46.2447147208787,50.5612035547872,,,
1305,44.8193986266655,134.458195879996,6.60120660965935,0.503089192708333,0.50830078125,,1280,27.6155314110151,47.7548030463128,2.1529373652431,45.6018656810697,49.9077404115559,,,
1306,44.6130709404724,133.839212821417,47.3615390668844,0.503097330729167,0.509114583333333,,1281,49.3467221322401,47.8195105794749,2.16107369541874,45.6584368840562,49.9805842748937,,,
1307,45.0677912557742,135.203373767323,41.3879280317851,0.502976888020833,0.510091145833333,,1282,38.8625890733177,48.1098187810135,2.20208292929462,45.9077358517188,50.3119017103081,,,
1308,42.2519252040842,126.755775612253,26.7169217055633,0.502809244791667,0.505859375,,1283,47.7587301471841,47.0522652837175,2.27497153623058,44.7772937474869,49.3272368199481,,,
1309,41.2844536769694,123.853361030908,32.663210326133,0.502937825520833,0.509928385416667,,1284,65.4279893392684,46.3293267554359,2.375654236917,43.9536725185189,48.7049809923529,,,
1310,38.293747861236,114.881243583708,28.6943983964964,0.503028971354167,0.506184895833333,,1285,59.7272314919721,46.1884595692744,2.49033206943454,43.6981274998399,48.6787916387089,,,
1311,32.9484158263108,98.8452474789323,3.80406611582472,0.503214518229167,0.515625,,1286,28.2449491844071,45.4940104083896,2.58350477206377,42.9105056363258,48.0775151804533,,,
1312,30.1461502102052,90.4384506306155,38.9904547172995,0.503580729166667,0.5322265625,,1287,31.7772732903266,45.4256700554732,2.69920912202387,42.7264609334493,48.1248791774971,,,
1313,29.6871430849358,89.0614292548075,34.5104958028676,0.503859049479167,0.52734375,,1288,56.5332562113448,44.8321090073654,2.83173183048318,42.0003771768822,47.6638408378486,,,
1314,29.8771332930657,89.6313998791973,41.5230094469872,0.503875325520833,0.502115885416667,,1289,55.3453789274575,44.9032811238019,2.9504507674959,41.952830356306,47.8537318912977,,,
1315,27.755461983634,83.2663859509019,28.3110481131256,0.5039990234375,0.503743489583333,,1290,74.0111220477811,44.3094790092011,3.05440046147365,41.2550785477275,47.3638794706748,,,
1316,29.0457300929866,87.1371902789599,14.3009846190812,0.5041455078125,0.514973958333333,,1291,52.9254642710509,43.8418396775321,3.1479221905326,40.6939174869995,46.9897618680647,,,
1317,30.8376006513927,92.5128019541781,62.3715888671422,0.504153645833333,0.506998697916667,,1292,86.2919836578745,43.4284770084623,3.270421480556,40.1580555279063,46.6988984890183,,,
1318,30.8793418764866,92.6380256294598,42.1343628084636,0.504222005208333,0.504231770833333,,1293,52.2453327534358,43.0092618878332,3.36025633124914,39.649005556584,46.3695182190823,,,
1319,27.7088793840169,83.1266381520507,-5.85054114515267,0.5042431640625,0.500813802083333,,1294,37.2556368607588,41.5522832934025,3.45311190396369,38.0991713894388,45.0053951973661,,,
1320,27.6904046423955,83.0712139271864,38.2918062430559,0.5041455078125,0.522623697916667,,1295,37.7839578879255,41.3736395390658,3.55974262067987,37.8138969183859,44.9333821597456,,,
1321,25.943979109049,77.8319373271469,2.34422354464505,0.50423828125,0.50927734375,,1296,59.393311766523,40.8608899348494,3.66826282244908,37.1926271124003,44.5291527572985,,,
1322,28.0493575914106,84.1480727742318,31.7949952811358,0.504420572916667,0.515950520833333,,1297,61.6916231154248,41.0094817733071,3.77934904821861,37.2301327250885,44.7888308215257,,,
1323,29.1846168105014,87.5538504315042,62.9374387794959,0.504669596354167,0.507649739583333,,1298,43.8493195075401,41.7056847899453,3.89106043982264,37.8146243501227,45.5967452297679,,,
1324,29.6629990243113,88.988997072934,31.6752584634827,0.504619140625,0.500162760416667,,1299,45.7951660807628,41.6512340228401,4.02725610868615,37.6239779141539,45.6784901315262,,,
1325,33.3690436978175,100.107131093453,116.837928608979,0.504811197916667,0.502604166666667,,1300,51.8334371257606,43.18174773351,4.16372381617959,39.0180239173304,47.3454715496895,,,
1326,35.9112157329829,107.733647198949,74.732018815109,0.5047705078125,0.496744791666667,,1301,70.7534524233456,43.6672974671854,4.30993410596719,39.3573633612182,47.9772315731526,,,
1327,38.3197271565353,114.959181469606,81.7256405361959,0.5048974609375,0.506510416666667,,1302,46.88052664349,44.6888323746109,4.43573591933565,40.2530964552753,49.1245682939466,,,
1328,41.4969885672133,124.49096570164,69.3017990400717,0.504563802083333,0.478841145833333,,1303,54.1312014588254,45.520512293093,4.61046561631448,40.9100466767785,50.1309779094075,,,
1329,44.6602931061176,133.980879318353,103.540035213256,0.504459635416667,0.489583333333333,,1304,33.026042140342,46.5386512322116,4.78738296106523,41.7512682711464,51.3260341932769,,,
1330,47.862225619608,143.586676858824,67.3637741564143,0.504324544270833,0.4833984375,,1305,6.60120660965935,46.9131925708505,4.98919678355914,41.9239957872914,51.9023893544096,,,
1331,49.9446427376891,149.833928213067,76.8005168875667,0.504222005208333,0.50830078125,,1306,47.3615390668844,47.8776040507829,5.26072974119724,42.6168743095856,53.1383337919801,,,
1332,53.2654165436753,159.796249631026,96.2881293272483,0.504287109375,0.500813802083333,,1307,41.3879280317851,48.7980237997046,5.51797544380405,43.2800483559006,54.3159992435087,,,
1333,55.7644570637252,167.293371191176,104.551514300585,0.504143880208333,0.498372395833333,,1308,26.7169217055633,50.0860419414157,5.77993911741978,44.306102823996,55.8659810588355,,,
1334,62.951016566134,188.853049698402,81.5071091248896,0.5040771484375,0.489420572916667,,1309,32.663210326133,50.7477748625472,6.04240347666231,44.7053713858849,56.7901783392095,,,
1335,66.4449721805439,199.334916541632,90.2721468031982,0.5037890625,0.4775390625,,1310,28.6943983964964,51.2349152049772,6.27792959572656,44.9569856092507,57.5128448007038,,,
1336,65.9975603318434,197.99268099553,41.3391216267233,0.503662109375,0.498697916666667,,1311,3.80406611582472,50.8743640311488,6.51857828530185,44.355785745847,57.3929423164507,,,
1337,70.2491346438238,210.747403931471,77.3686854129651,0.5040283203125,0.525553385416667,,1312,38.9904547172995,51.8375745454343,6.76082430796365,45.0767502374706,58.5983988533979,,,
1338,75.1416332931268,225.42489987938,68.0527840002016,0.504108072916667,0.514811197916667,,1313,34.5104958028676,52.5488590691573,7.00214370486989,45.5467153642874,59.5510027740272,,,
1339,75.0114893036433,225.03446791093,50.926116323205,0.503912760416667,0.4931640625,,1314,41.5230094469872,52.438915149782,7.20996338621506,45.228951763567,59.6488785359971,,,
1340,74.5283350763091,223.585005228927,52.7690108707382,0.503943684895833,0.49951171875,,1315,28.3110481131256,52.388398129062,7.42173076711851,44.9666673619435,59.8101288961805,,,
1341,74.6250986800933,223.87529604028,63.9813701219119,0.503863932291667,0.492838541666667,,1316,14.3009846190812,52.191736326594,7.61223329033655,44.5795030362574,59.8039696169306,,,
1342,75.1809803662791,225.542941098837,103.568058968326,0.503815104166667,0.509765625,,1317,62.3715888671422,53.1847283794818,7.80075871626394,45.3839696632178,60.9854870957457,,,
1343,72.749578171813,218.248734515439,43.7592305775769,0.503772786458333,0.494303385416667,,1318,42.1343628084636,52.3507528288877,7.91976385658404,44.4309889723036,60.2705166854717,,,
1344,71.6662793046852,214.998837914056,66.4291111796419,0.503780924479167,0.493326822916667,,1319,-5.85054114515267,52.6288661313623,7.99679081428454,44.6320753170778,60.6256569456469,,,
1345,71.3411448377574,214.023434513272,68.1578681475795,0.503990885416667,0.514322916666667,,1320,38.2918062430559,53.2347922350255,8.0613999095946,45.1733923254309,61.2961921446201,,,
1346,70.1320902367461,210.396270710238,53.8611153824129,0.504246419270833,0.516276041666667,,1321,2.34422354464505,53.5500306172703,8.1225199228626,45.4275106944077,61.6725505401329,,,
1347,69.6193352423911,208.858005727173,73.8977102354328,0.504619140625,0.549153645833333,,1322,31.7949952811358,53.8344305872489,8.15360379692015,45.6808267903288,61.9880343841691,,,
1348,66.4156503918734,199.24695117562,75.1409604901926,0.504578450520833,0.503092447916667,,1323,62.9374387794959,54.0981430847934,8.21305755622327,45.8850855285701,62.3112006410167,,,
1349,67.7636133037309,203.290839911193,90.7359697072742,0.504597981770833,0.49169921875,,1324,31.6752584634827,55.0174891671411,8.24990965286957,46.7675795142716,63.2673988200107,,,
1350,65.0163208967238,195.048962690171,60.4074098427715,0.504637044270833,0.496907552083333,,1325,116.837928608979,55.3040037507099,8.27016197737312,47.0338417733368,63.5741657280831,,,
1351,67.4903697205253,202.471109161576,79.9084222232569,0.504573567708333,0.492513020833333,,1326,74.732018815109,55.8544936545824,8.28532789975358,47.5691657548288,64.139821554336,,,
1352,66.1315504549944,198.394651364983,55.0940551931964,0.504534505208333,0.491861979166667,,1327,81.7256405361959,55.5474466500697,8.28558356308359,47.2618630869861,63.8330302131533,,,
1353,68.9293142045256,206.787942613577,130.125925786204,0.504537760416667,0.5048828125,,1328,69.3017990400717,57.1797093783582,8.27736465959503,48.9023447187632,65.4570740379532,,,
1354,70.5491495056989,211.647448517097,74.3549214742907,0.504493815104167,0.496744791666667,,1329,103.540035213256,57.5762529080732,8.26420324870299,49.3120496593702,65.8404561567762,,,
1355,71.5415858912315,214.624757673694,84.3833839628705,0.504376627604167,0.484537760416667,,1330,67.3637741564143,58.5832596104757,8.24912710556914,50.3341325049066,66.8323867160449,,,
1356,75.5609042400546,226.682712720164,115.801979644558,0.504041341145833,0.484537760416667,,1331,76.8005168875667,60.724451238611,8.20930344314239,52.5151477954686,68.9337546817534,,,
1357,74.0478316993913,222.143495098174,60.3066186623546,0.50400390625,0.483561197916667,,1332,96.2881293272483,60.9782763287183,8.16317007530192,52.8151062534163,69.1414464040202,,,
1358,73.8803989215218,221.641196764565,74.3556110012985,0.504189453125,0.5185546875,,1333,104.551514300585,61.6247014849832,8.11100112380654,53.5137003611767,69.7357026087898,,,
1359,74.399133172769,223.197399518307,66.4879924311617,0.504383138020833,0.5361328125,,1334,81.5071091248896,62.4045264011714,8.0507259841804,54.353800416991,70.4552523853518,,,
1360,72.7544591401652,218.263377420496,41.2601702272643,0.5044677734375,0.512369791666667,,1335,90.2721468031982,62.5730942423701,8.00063604671294,54.5724581956571,70.573730289083,,,
1361,74.7662498013795,224.298749404139,70.3211908115247,0.504573567708333,0.51025390625,,1336,41.3391216267233,63.389305858351,7.94084883046663,55.4484570278844,71.3301546888177,,,
1362,72.7642956452642,218.292886935793,53.4901580458424,0.504892578125,0.5244140625,,1337,77.3686854129651,64.363542955018,7.86702999700117,56.4965129580169,72.2305729520192,,,
1363,73.7679048833413,221.303714650024,76.7037029027513,0.5052001953125,0.518880208333333,,1338,68.0527840002016,65.1030184096347,7.79450269288503,57.3085157167497,72.8975211025198,,,
1364,70.4597831914763,211.379349574429,43.007921895849,0.505250651041667,0.501790364583333,,1339,50.926116323205,65.2696346075363,7.72116339114333,57.548471216393,72.9907979986797,,,
1365,71.9679901599752,215.903970479926,83.792989606798,0.5052490234375,0.511393229166667,,1340,52.7690108707382,66.0984577479248,7.62380282458758,58.4746549233372,73.7222605725124,,,
1366,69.7072379620913,209.121713886274,56.291362080038,0.505231119791667,0.497233072916667,,1341,63.9813701219119,66.6470913551191,7.50792285057614,59.139168504543,74.1550142056953,,,
1367,69.8821140064439,209.646342019332,67.9752386484646,0.505372721354167,0.5009765625,,1342,103.568058968326,67.6995277086365,7.3744098711248,60.3251178375117,75.0739375797613,,,
1368,63.7811238839421,191.343371651826,23.2135896176989,0.505314127604167,0.48779296875,,1343,43.7592305775769,66.9317238017846,7.22333049477806,59.7083933070066,74.1550542965627,,,
1369,59.434922459247,178.304767377741,38.9302854478005,0.505782877604167,0.5419921875,,1344,66.4291111796419,66.8688987554971,7.0304547298936,59.8384440256035,73.8993534853907,,,
1370,58.2797482784696,174.839244835409,85.9667251413023,0.505992838541667,0.539388020833333,,1345,68.1578681475795,68.6692373101335,6.8150612746543,61.8541760354792,75.4842985847878,,,
1371,62.2391853744939,186.717556123482,94.1889835320042,0.505740559895833,0.500651041666667,,1346,53.8611153824129,69.7652603942305,6.60298848997776,63.1622719042528,76.3682488842083,,,
1372,57.6534427135136,172.960328140541,41.1980043406429,0.505416666666667,0.501139322916667,,1347,73.8977102354328,70.5270992333677,6.38267684425485,64.1444223891129,76.9097760776226,,,
1373,61.8340393853034,185.50211815591,121.020807890045,0.505335286458333,0.498860677083333,,1348,75.1409604901926,72.2766249707973,6.14114873900128,66.135476231796,78.4177737097986,,,
1374,61.2181427577929,183.654428273379,60.5478336780432,0.505182291666667,0.50341796875,,1349,90.7359697072742,72.229769968808,5.86997095514148,66.3597990136666,78.0997409239495,,,
1375,63.5338572801447,190.601571840434,72.8613033349652,0.505431315104167,0.526529947916667,,1350,60.4074098427715,73.037339476092,5.607054629378,67.430284846714,78.64439410547,,,
1376,66.5921252246473,199.776375673942,94.165472818729,0.504998372395833,0.484375,,1351,79.9084222232569,72.5927815194205,5.33891559998921,67.2538659194313,77.9316971194097,,,
1377,66.224392145035,198.673176435105,87.1502491516722,0.504812825520833,0.492513020833333,,1352,55.0940551931964,72.8362762319021,5.07632346229634,67.7599527696057,77.9125996941984,,,
1378,65.4000857946036,196.200257383811,74.0233149891219,0.504796549479167,0.49267578125,,1353,130.125925786204,72.685250240783,4.77913462960224,67.9061156111808,77.4643848703852,,,
1379,66.8417805436454,200.525341630936,74.1767595364552,0.504527994791667,0.478352864583333,,1354,74.3549214742907,72.7808377014964,4.51665032331225,68.2641873781842,77.2974880248087,,,
1380,69.5771515601694,208.731454680508,101.20286773056,0.504365234375,0.480143229166667,,1355,84.3833839628705,72.7350108881102,4.25380131897205,68.4812095691381,76.9888122070823,,,
1381,71.1499098832572,213.449729649772,59.225612022213,0.504456380208333,0.5185546875,,1356,115.801979644558,72.5754390815572,3.99246300725543,68.5829760743018,76.5679020888127,,,
1382,70.8941199553872,212.682359866161,64.0742835040742,0.504407552083333,0.510091145833333,,1357,60.3066186623546,72.3259050936456,3.80971231084944,68.5161927827962,76.1356174044951,,,
1383,75.3539773302529,226.061931990759,82.7735760802853,0.50478515625,0.546875,,1358,74.3556110012985,72.0609138535091,3.62921312798135,68.4317007255277,75.6901269814904,,,
1384,75.1996478642362,225.598943592709,58.3582249167103,0.505001627604167,0.51318359375,,1359,66.4879924311617,71.1551630812762,3.46152909506481,67.6936339862114,74.6166921763411,,,
1385,77.6315351266066,232.89460537982,109.89600728076,0.504923502604167,0.484212239583333,,1360,41.2601702272643,71.7118081431561,3.30578368742801,68.4060244557281,75.0175918305841,,,
1386,78.1335886837628,234.400766051288,85.3131253360899,0.505086263020833,0.515462239583333,,1361,70.3211908115247,71.6145724281147,3.1483070299464,68.4662653981683,74.7628794580611,,,
1387,78.5017247314509,235.505174194353,82.8648893919536,0.505133463541667,0.529622395833333,,1362,53.4901580458424,72.4288031686094,3.01283985058197,69.4159633180275,75.4416430191914,,,
1388,78.2758203645156,234.827461093547,66.0156581892419,0.505159505208333,0.512858072916667,,1363,76.7037029027513,72.2061947916737,2.93514158778809,69.2710532038856,75.1413363794618,,,
1389,77.2976444266254,231.892933279876,66.063157185003,0.5054541015625,0.526041666666667,,1364,43.007921895849,72.1671825011796,2.92735240936479,69.2398300918148,75.0945349105444,,,
1390,74.5341198606371,223.602359581911,50.6110829291302,0.505699869791667,0.51025390625,,1365,83.792989606798,72.1610053758056,2.92054186578186,69.2404635100237,75.0815472415875,,,
1391,74.0231502435482,222.069450730645,64.7643800765716,0.505849609375,0.51220703125,,1366,56.291362080038,72.396208693567,2.95881445655082,69.4373942370162,75.3550231501179,,,
1392,74.8571164600379,224.571349380114,94.817239210713,0.506002604166667,0.494954427083333,,1367,67.9752386484646,73.0008335776612,3.05662812502834,69.9442054526328,76.0574617026895,,,
1393,68.6203325381429,205.860997614429,29.2608506404312,0.505929361979167,0.488444010416667,,1368,23.2135896176989,71.5438294928005,3.19157801083386,68.3522514819666,74.7354075036343,,,
1394,68.3329019560803,204.998705868241,77.8776230946435,0.506184895833333,0.509765625,,1369,38.9302854478005,72.2128175813704,3.35685809797386,68.8559594833965,75.5696756793443,,,
1395,68.8286425609332,206.485927682799,49.1712605848302,0.506525065104167,0.533854166666667,,1370,85.9667251413023,71.8744283540211,3.53361396095031,68.3408143930708,75.4080423149715,,,
1396,71.0939890372206,213.281967111662,90.2709742126563,0.506429036458333,0.512369791666667,,1371,94.1889835320042,72.3080186690227,3.78671027848002,68.5213083905426,76.0947289475027,,,
1397,71.4352542641975,214.305762792592,76.6311364852197,0.506402994791667,0.50341796875,,1372,41.1980043406429,72.7544896710385,4.03139830727248,68.723091363766,76.785887978311,,,
1398,68.8474481457762,206.542344437329,66.3448204091114,0.5060400390625,0.492024739583333,,1373,121.020807890045,72.606393792091,4.32661798774009,68.2797758043509,76.9330117798311,,,
1399,66.4801092007155,199.440327602147,46.5180429019211,0.506199544270833,0.513997395833333,,1374,60.5478336780432,72.0451601138896,4.61885571516419,67.4263043987254,76.6640158290538,,,
1400,66.4361939592352,199.308581877706,88.535463567491,0.506310221354167,0.527669270833333,,1375,72.8613033349652,72.0020129346782,4.91179912057149,67.0902138141067,76.9138120552497,,,
1401,68.8503550854962,206.551065256489,109.870920716476,0.506241861979167,0.511881510416667,,1376,94.165472818729,72.9718856969077,5.25726231872958,67.7146233781781,78.2291480156372,,,
1402,73.1481415163341,219.444424549002,122.662152820395,0.506142578125,0.48876953125,,1377,87.1502491516722,73.8101941399888,5.59214518646507,68.2180489535237,79.4023393264539,,,
1403,73.6943579406309,221.083073821893,110.442917152584,0.505950520833333,0.481608072916667,,1378,74.0233149891219,74.895465943114,5.89444518986211,69.0010207532519,80.7899111329762,,,
1404,77.3233993225132,231.970197967539,110.624353137805,0.505634765625,0.488118489583333,,1379,74.1767595364552,74.5130821656945,6.22038990347634,68.2926922622181,80.7334720691708,,,
1405,81.6639891088482,244.991967326544,117.717940214342,0.505519205729167,0.496744791666667,,1380,101.20286773056,75.3633374351072,6.52857912846461,68.8347583066426,81.8919165635719,,,
1406,79.0610406343778,237.183121903133,60.8828291611251,0.505691731770833,0.5263671875,,1381,59.225612022213,74.9025422429161,6.85201979605357,68.0505224468626,81.7545620389697,,,
1407,83.4604819330075,250.381445799023,118.343615440547,0.505769856770833,0.517903645833333,,1382,64.0742835040742,74.9523782389159,7.19696607506219,67.7554121638537,82.1493443139781,,,
1408,87.3802497615947,262.140749284784,99.697699274992,0.505594075520833,0.48828125,,1383,82.7735760802853,75.7247523685755,7.55528427157708,68.1694680969984,83.2800366401526,,,
1409,88.7271777283482,266.181533185045,93.2716051875836,0.505226236979167,0.47314453125,,1384,58.3582249167103,76.0956542153654,7.91101007427993,68.1846441410855,84.0066642896453,,,
1410,90.6870838624654,272.061251587396,68.7816950250014,0.505188802083333,0.50244140625,,1385,109.89600728076,76.1406287760289,8.29738551570382,67.8432432603251,84.4380142917327,,,
1411,87.9995312108577,263.998593632573,73.8306136805426,0.505026041666667,0.499348958333333,,1386,85.3131253360899,76.7792649221716,8.69789993562588,68.0813649865457,85.4771648577975,,,
1412,87.4751043443277,262.425313032983,82.9014826203954,0.504921875,0.521809895833333,,1387,82.8648893919536,77.0259373105808,9.09639247798207,67.9295448325988,86.1223297885629,,,
1413,92.0585231767908,276.175569530372,100.318051311039,0.5047607421875,0.51123046875,,1388,66.0156581892419,77.9441312961729,9.47396664513393,68.470164651039,87.4180979413069,,,
1414,97.1846651069203,291.553995320761,145.326332080871,0.504654947916667,0.491536458333333,,1389,66.063157185003,79.2896730447635,9.89566189221935,69.3940111525442,89.1853349369829,,,
1415,97.3607061382795,292.082118414838,64.3084438721288,0.5044580078125,0.484049479166667,,1390,50.6110829291302,79.7073303384161,10.2888590357255,69.4184713026906,89.9961893741415,,,
1416,97.1116862033144,291.335058609943,117.476248753499,0.504147135416667,0.48388671875,,1391,64.7643800765716,80.3677864001161,10.7594791091011,69.6083072910149,91.1272655092172,,,
1417,97.0056271979753,291.016881593926,117.811561210871,0.503916015625,0.48388671875,,1392,94.817239210713,81.5740648144461,11.2031946191908,70.3708701952553,92.777259433637,,,
1418,95.3890407786568,286.16712233597,92.7926563702217,0.503875325520833,0.500162760416667,,1393,29.2608506404312,82.0606808482061,11.5984208182402,70.4622600299658,93.6591016664463,,,
1419,95.6725416924414,287.017625077324,108.144997293645,0.504140625,0.52734375,,1394,77.8776230946435,83.7260025673423,11.9981752964498,71.7278272708924,95.7241778637921,,,
1420,94.8052153782635,284.41564613479,86.8917555136077,0.50439453125,0.548014322916667,,1395,49.1712605848302,84.6664235490248,12.3643938493347,72.3020296996901,97.0308173983594,,,
1421,97.4040984489583,292.212295346875,133.459456039199,0.504537760416667,0.523600260416667,,1396,90.2709742126563,85.5976535666306,12.66869551168,72.9289580549505,98.2663490783106,,,
1422,96.7957502339385,290.387250701815,98.5185596952296,0.504436848958333,0.505859375,,1397,76.6311364852197,85.6825472168899,12.9849030443114,72.6976441725785,98.6674502612013,,,
1423,97.493809351205,292.481428053615,109.669972378799,0.504365234375,0.50048828125,,1398,66.3448204091114,87.0251348254812,13.2529227979812,73.7722120275,100.278057623462,,,
1424,99.640103648222,298.920310944666,129.043176804534,0.504430338541667,0.506673177083333,,1399,46.5180429019211,87.1824361767457,13.4918850672517,73.6905511094939,100.674321243997,,,
1425,101.248928531126,303.746785593379,99.3905369816128,0.504215494791667,0.481119791666667,,1400,88.535463567491,87.944057810149,13.6823731921779,74.2616846179711,101.626431002327,,,
1426,105.155813762611,315.467441287832,153.896394605205,0.503982747395833,0.473470052083333,,1401,109.870920716476,89.532981168389,13.7987841565723,75.7341970118167,103.331765324961,,,
1427,111.088964004458,333.266892013375,131.947728471982,0.504069010416667,0.51513671875,,1402,122.662152820395,90.2738097106096,13.9124450027077,76.3613647079019,104.186254713317,,,
1428,109.856569708376,329.569709125127,91.341007535359,0.504656575520833,0.53759765625,,1403,110.442917152584,90.3559814436231,13.9718862402694,76.3840952033537,104.327867683892,,,
1429,111.890716429583,335.672149288749,142.462210958966,0.5049169921875,0.515625,,1404,110.624353137805,91.6979205802867,14.0097691044772,77.6881514758095,105.707689684764,,,
1430,112.292198836872,336.876596510616,95.9790215969357,0.505048828125,0.49658203125,,1405,117.717940214342,92.1254159148059,13.9862248777051,78.1391910371008,106.111640792511,,,
1431,115.858427072399,347.575281217197,161.809663633391,0.504921875,0.49560546875,,1406,60.8828291611251,93.3137844619203,13.9441371143661,79.3696473475542,107.257921576286,,,
1432,115.192206703661,345.576620110982,131.560430953112,0.505133463541667,0.52197265625,,1407,118.343615440547,94.7321142448791,13.8774536158831,80.854660628996,108.609567860762,,,
1433,117.256995771597,351.770987314791,132.544617774918,0.505506184895833,0.53564453125,,1408,99.697699274992,96.0746698188172,13.7340662762584,82.3406035425588,109.808736095076,,,
1434,122.533697913428,367.601093740285,136.993589101199,0.505631510416667,0.501953125,,1409,93.2716051875836,97.1378073290312,13.577357016329,83.5604503127022,110.71516434536,,,
1435,124.454145867339,373.362437602018,166.513163251887,0.5061572265625,0.530110677083333,,1410,68.7816950250014,99.2584923944268,13.4148959988681,85.8435963955587,112.673388393295,,,
1436,128.957942956273,386.873828868819,173.128933597583,0.506419270833333,0.52490234375,,1411,73.8306136805426,100.498353694757,13.2024878872041,87.2958658075525,113.700841581961,,,
1437,129.771973902623,389.31592170787,147.026638478367,0.506363932291667,0.52001953125,,1412,82.9014826203954,101.708422579899,12.9848228094976,88.7235997704017,114.693245389397,,,
1438,130.075194290404,390.225582871211,102.850279520661,0.506363932291667,0.514811197916667,,1413,100.318051311039,102.10029297458,12.7379814734541,89.3623115011258,114.838274448034,,,
1439,134.454785953963,403.364357861889,183.531186484555,0.50650390625,0.507161458333333,,1414,145.326332080871,104.404519019586,12.513193835648,91.891325183938,116.917712855234,,,
1440,131.111130261191,393.333390783574,101.007025263564,0.506512044270833,0.500325520833333,,1415,64.3084438721288,105.089692903479,12.258266771469,92.8314261320104,117.347959674948,,,
1441,138.006041504029,414.018124512088,206.911314191624,0.5063671875,0.478352864583333,,1416,117.476248753499,108.154403320391,11.9799614401372,96.1744418802538,120.134364760528,,,
1442,134.138728149033,402.416184447099,103.864085981608,0.506263020833333,0.499348958333333,,1417,117.811561210871,108.92106422049,11.6713637380884,97.2497004824014,120.592427958578,,,
1443,132.094486189004,396.283458567012,95.567962227793,0.5065966796875,0.527669270833333,,1418,92.7926563702217,108.935784279648,11.3708737819299,97.5649104977183,120.306658061578,,,
1444,135.507437951883,406.522313855648,145.899762988835,0.506710611979167,0.504720052083333,,1419,108.144997293645,111.222821776676,11.0425105409676,100.180311235708,122.265332317643,,,
1445,132.546506506869,397.639519520608,94.8519674792619,0.5063232421875,0.4755859375,,1420,86.8917555136077,111.555652058727,10.7269944522738,100.828657606453,122.282646511001,,,
1446,126.414078375345,379.242235126034,55.3323650007764,0.506529947916667,0.536946614583333,,1421,133.459456039199,111.676458027667,10.443468307708,101.232989719959,122.119926335375,,,
1447,130.865069184932,392.595207554796,166.903045858952,0.506394856770833,0.53564453125,,1422,98.5185596952296,113.179047667791,10.1819890942951,102.997058573496,123.361036762086,,,
1448,122.667687060903,368.003061182709,73.2975213743365,0.506676432291667,0.53125,,1423,109.669972378799,113.113682665616,9.8710858943036,103.242596771313,122.98476855992,,,
1449,123.200592984961,369.601778954882,105.975949734324,0.506915690104167,0.515625,,1424,129.043176804534,113.890763632778,9.57139239511001,104.319371237668,123.462156027888,,,
1450,116.367276237098,349.101828711294,75.3231547275922,0.507107747395833,0.51611328125,,1425,99.3905369816128,114.455569747006,9.23437795720823,105.221191789798,123.689947704215,,,
1451,107.301433540018,321.904300620055,58.6232954812482,0.507527669270833,0.534505208333333,,1426,153.896394605205,113.869056647276,8.91599210684798,104.953064540428,122.785048754124,,,
1452,107.073548707675,321.220646123024,142.337173098419,0.507781575520833,0.517252604166667,,1427,131.947728471982,114.505649831236,8.57992424608674,105.925725585149,123.085574077323,,,
1453,100.820577868347,302.461733605042,74.1532545299848,0.5078173828125,0.508463541666667,,1428,91.341007535359,113.554494962796,8.23966106033246,105.314833902464,121.794156023129,,,
1454,100.560084338472,301.680253015415,97.2856891224827,0.508043619791667,0.519368489583333,,1429,142.462210958966,113.296510099461,7.87078212541454,105.425727974047,121.167292224876,,,
1455,95.6255770213526,286.876731064058,92.839529564219,0.508141276041667,0.494303385416667,,1430,95.9790215969357,112.947788068606,7.48958586795123,105.458202200655,120.437373936558,,,
1456,95.1719407284307,285.515822185292,114.129709469226,0.508273111979167,0.497721354166667,,1431,161.809663633391,112.877430603016,7.06915810138638,105.80827250163,119.946588704402,,,
1457,96.268367722534,288.805103167602,120.052822822748,0.508478190104167,0.504069010416667,,1432,131.560430953112,114.037626557165,6.61949465081639,107.418131906349,120.657121207982,,,
1458,88.9302845174471,266.790853552341,45.3571125800275,0.508367513020833,0.507486979166667,,1433,132.544617774918,112.60651865794,6.16416982867197,106.442348829268,118.770688486611,,,
1459,91.1623134303461,273.486940291038,108.618519406139,0.508486328125,0.548014322916667,,1434,136.993589101199,112.781436699727,5.71380260861294,107.067634091114,118.49523930834,,,
1460,95.0073307165525,285.021992149658,147.445144997637,0.508541666666667,0.517903645833333,,1435,166.513163251887,113.843662970512,5.25319337213033,108.590469598382,119.096856342642,,,
1461,90.7232045597743,272.169613679323,52.1188508872502,0.508570963541667,0.51318359375,,1436,173.128933597583,113.516940536439,4.84576689115907,108.671173645279,118.362707427598,,,
1462,93.2781721206878,279.834516362063,114.701851148915,0.508662109375,0.533528645833333,,1437,147.026638478367,114.318337349544,4.45008967048795,109.868247679056,118.768427020032,,,
1463,94.3528916939713,283.058675081914,103.16046160387,0.5085302734375,0.505696614583333,,1438,102.850279520661,114.715572231573,4.0717666179305,110.643805613642,118.787338849503,,,
1464,98.4987429351205,295.496228805361,181.931957416631,0.508756510416667,0.5244140625,,1439,183.531186484555,116.31584490031,3.66577242101708,112.650072479293,119.981617321327,,,
1465,100.434422508886,301.303267526657,76.6380251844788,0.508649088541667,0.500651041666667,,1440,101.007025263564,114.969015353322,3.34925641881223,111.61975893451,118.318271772134,,,
1466,96.6078091376805,289.823427413041,82.7764452431315,0.50875,0.50732421875,,1441,206.911314191624,115.331133027263,3.03173438990979,112.299398637353,118.362867417173,,,
1467,99.4851950600306,298.455585180092,98.97392183209,0.5087548828125,0.50146484375,,1442,103.864085981608,114.968342303314,2.88010639350813,112.088235909806,117.848448696822,,,
1468,100.141958893562,300.425876680687,141.04586809408,0.509156901041667,0.527994791666667,,1443,95.567962227793,115.423916948083,2.7776510104167,112.646265937666,118.201567958499,,,
1469,101.244671664976,303.734014994927,95.070816012898,0.5086865234375,0.494954427083333,,1444,145.899762988835,115.468586744998,2.65276955034166,112.815817194656,118.12135629534,,,
1470,101.948711038324,305.846133114972,92.7416156014879,0.5084375,0.514485677083333,,1445,94.8519674792619,115.166559652995,2.6313900261027,112.535169626892,117.797949679097,,,
1471,102.346150018785,307.038450056355,189.047419387615,0.508263346354167,0.483235677083333,,1446,55.3323650007764,117.169611885818,2.6596857690322,114.509926116786,119.829297654851,,,
1472,108.965176187589,326.895528562768,205.400117595016,0.508385416666667,0.513346354166667,,1447,166.903045858952,118.580213092795,2.69692920203385,115.883283890761,121.277142294829,,,
1473,112.796260087776,338.388780263328,91.649492749964,0.508543294270833,0.5146484375,,1448,73.2975213743365,118.445525505633,2.85780917134606,115.587716334287,121.303334676979,,,
1474,112.892417541509,338.677252624528,121.411236916347,0.509026692708333,0.5517578125,,1449,105.975949734324,118.675746378918,2.9769440110388,115.69880236788,121.652690389957,,,
1475,112.363832567067,337.0914977012,146.203045861015,0.508816731770833,0.505533854166667,,1450,75.3231547275922,119.012214399634,3.13033751874293,115.881876880891,122.142551918377,,,
1476,117.588630112769,352.765890338306,182.004328445516,0.50880859375,0.483561197916667,,1451,58.6232954812482,120.632092663632,3.25179846466531,117.380294198967,123.883891128297,,,
1477,115.974125526405,347.922376579214,80.5034810419449,0.508865559895833,0.498209635416667,,1452,142.337173098419,119.193015927097,3.33591946738707,115.85709645971,122.528935394484,,,
1478,122.085987583789,366.257962751368,165.496204540928,0.509034830729167,0.509602864583333,,1453,74.1532545299848,119.850829183351,3.48082888599774,116.370000297353,123.331658069349,,,
1479,124.830752265826,374.492256797478,144.396130914001,0.509417317708333,0.5166015625,,1454,97.2856891224827,120.891125720187,3.62226811427079,117.268857605917,124.513393834458,,,
1480,126.491887149006,379.475661447019,104.42595455789,0.509978841145833,0.536295572916667,,1455,92.839529564219,120.145316771147,3.69572122748647,116.44959554366,123.841037998633,,,
1481,126.530937134026,379.592811402078,100.182283477987,0.509930013020833,0.513671875,,1456,114.129709469226,120.227733670775,3.75045377458753,116.477279896188,123.978187445363,,,
1482,125.393450007509,376.180350022526,99.4663851013979,0.509638671875,0.48095703125,,1457,120.052822822748,119.005316444658,3.80385175934495,115.201464685313,122.809168204003,,,
1483,123.019482774065,369.058448322196,82.3733257626952,0.509158528645833,0.498860677083333,,1458,45.3571125800275,118.040863401708,3.90801891518139,114.132844486527,121.94888231689,,,
1484,123.150704686708,369.452114060123,114.787597312564,0.509103190104167,0.507649739583333,,1459,108.618519406139,117.692686529897,4.01360369247904,113.679082837418,121.706290222376,,,
1485,124.167268580419,372.501805741258,116.152326705925,0.509475911458333,0.521484375,,1460,147.445144997637,117.284034326068,4.11493599828702,113.169098327781,121.398970324355,,,
1486,124.365112606529,373.095337819588,126.761424432828,0.509176432291667,0.485514322916667,,1461,52.1188508872502,116.504588466871,4.21814648288166,112.28644198399,120.722734949753,,,
1487,121.608598633921,364.825795901764,140.567634336408,0.5088427734375,0.496256510416667,,1462,114.701851148915,115.866131618613,4.26606044793569,111.600071170677,120.132192066549,,,
1488,121.204819169718,363.614457509153,130.824487680372,0.5087255859375,0.501139322916667,,1463,103.16046160387,115.54844238728,4.30264876236504,111.245793624915,119.851091149645,,,
1489,124.261110409514,372.783331228543,139.215320033439,0.508629557291667,0.516438802083333,,1464,181.931957416631,116.261482397334,4.34319402286917,111.918288374465,120.604676420203,,,
1490,119.414710418964,358.244131256892,83.0271035097273,0.508592122395833,0.506510416666667,,1465,76.6380251844788,114.29081410371,4.39428955177001,109.89652455194,118.68510365548,,,
1491,116.414715619002,349.244146857005,136.096998565103,0.508860677083333,0.5390625,,1466,82.7764452431315,114.978852795897,4.42406208314942,110.554790712748,119.402914879046,,,
1492,116.159837891433,348.479513674298,96.0061787899298,0.509239908854167,0.532877604166667,,1467,98.97392183209,112.804242297825,4.42622098824029,108.378021309584,117.230463286065,,,
1493,108.188700729738,324.566102189215,53.5293477353175,0.509671223958333,0.531575520833333,,1468,141.04586809408,111.817286645937,4.42451491454624,107.39277173139,116.241801560483,,,
1494,109.811423066225,329.434269198675,132.756584764297,0.509777018229167,0.520345052083333,,1469,95.070816012898,112.546475323123,4.41924478841531,108.127230534708,116.965720111538,,,
1495,108.178490733106,324.535472199318,115.387320959059,0.509803059895833,0.536458333333333,,1470,92.7416156014879,111.948192146068,4.40956532516484,107.538626820904,116.357757471233,,,
1496,102.378854376936,307.136563130809,30.9722614293796,0.5097412109375,0.506184895833333,,1471,189.047419387615,110.695648890188,4.40483737883946,106.290811511349,115.100486269028,,,
1497,97.3453230296817,292.035969089045,46.9387919293616,0.510594075520833,0.588704427083333,,1472,205.400117595016,110.531069026043,4.38957930551149,106.141489720532,114.920648331555,,,
1498,91.1876864835065,273.56305945052,55.9727167990898,0.511217447916667,0.554361979166667,,1473,91.649492749964,108.355964534673,4.38460984450357,103.97135469017,112.740574379177,,,
1499,90.0750113083624,270.225033925087,107.172833774035,0.511243489583333,0.5166015625,,1474,121.411236916347,109.020186346432,4.35779647486177,104.66238987157,113.377982821294,,,
1500,84.1502963491971,252.450889047591,66.4637257319953,0.511393229166667,0.542643229166667,,1475,146.203045861015,108.24543685619,4.34764809125926,103.897788764931,112.593084947449,,,
1501,83.3870608240152,250.161182472046,105.992984014877,0.511787109375,0.55126953125,,1476,182.004328445516,108.846806057902,4.34007815950995,104.506727898392,113.186884217412,,,
1502,83.9335278571345,251.800583571403,98.2472142768815,0.5123681640625,0.546875,,1477,80.5034810419449,109.62374564213,4.30061699678355,105.323128645346,113.924362638913,,,
1503,76.6168077667567,229.85042330027,52.5898679372368,0.513229166666667,0.567708333333333,,1478,165.496204540928,107.863994560538,4.25480099032645,103.609193570212,112.118795550864,,,
1504,72.5182713032906,217.554813909872,60.0191167841524,0.513766276041667,0.541829427083333,,1479,144.396130914001,107.586854604737,4.1792950071356,103.407559597602,111.766149611873,,,
1505,79.9130857478623,239.739257243587,185.458785152431,0.514181315104167,0.538248697916667,,1480,104.42595455789,109.315738840619,4.03228295397937,105.283455886639,113.348021794598,,,
1506,81.4517360245999,244.3552080738,117.582037576166,0.513719075520833,0.480143229166667,,1481,100.182283477987,109.800886056539,3.85980716365702,105.941078892882,113.660693220196,,,
1507,80.6076742002824,241.823022600847,111.94389563907,0.5136376953125,0.509765625,,1482,99.4663851013979,109.75802696183,3.66463073522352,106.093396226607,113.422657697054,,,
1508,80.9619529976586,242.885858992976,36.005221122881,0.514124348958333,0.536946614583333,,1483,82.3733257626952,108.110034771637,3.48840873994026,104.621626031697,111.598443511577,,,
1509,75.725319384227,227.175958152681,22.2081176072674,0.515099283854167,0.570638020833333,,1484,114.787597312564,107.656132909426,3.34763832819602,104.30849458123,111.003771237622,,,
1510,81.3244434843941,243.973330453182,109.415821636917,0.515216471354167,0.51416015625,,1485,116.152326705925,107.6717662865,3.19534298672219,104.476423299778,110.867109273222,,,
1511,88.7968076357108,266.390422907132,142.792007813512,0.515485026041667,0.526204427083333,,1486,126.761424432828,107.580528302497,3.02479040671927,104.555737895778,110.605318709217,,,
1512,89.6509432750116,268.952829825035,150.279746961231,0.515506184895833,0.52392578125,,1487,140.567634336408,109.505251754928,2.8924989249371,106.612752829991,112.397750679866,,,
1513,94.5994757960654,283.798427388196,139.291148965661,0.516018880208333,0.5625,,1488,130.824487680372,109.987394849374,2.76963289628756,107.217761953087,112.757027745662,,,
1514,90.1729468037522,270.518840411257,83.3453635115142,0.516536458333333,0.543294270833333,,1489,139.215320033439,109.59886351423,2.65352497414571,106.945338540085,112.252388488376,,,
1515,89.0804752922592,267.241425876778,118.826899627825,0.5168115234375,0.511555989583333,,1490,83.0271035097273,108.36150943994,2.49419555074967,105.86731388919,110.85570499069,,,
1516,98.5983581642979,295.795074492894,147.139702760352,0.517244466145833,0.527180989583333,,1491,136.096998565103,109.743895274761,2.39747133264314,107.346423942118,112.141366607404,,,
1517,103.988455587653,311.96536676296,170.735552152531,0.51771484375,0.530924479166667,,1492,96.0061787899298,111.468583645533,2.27360588121905,109.194977764314,113.742189526753,,,
1518,108.423019719364,325.269059158092,137.516073065208,0.517804361979167,0.509114583333333,,1493,53.5293477353175,112.224312101085,2.25656316771072,109.967748933374,114.480875268796,,,
1519,109.650290920692,328.950872762075,133.100261159016,0.517752278645833,0.522135416666667,,1494,132.756584764297,112.068515886672,2.23025839077215,109.8382574959,114.298774277444,,,
1520,108.755321663239,326.265964989718,134.072544886393,0.517449544270833,0.517740885416667,,1495,115.387320959059,112.833255668505,2.190419265732,110.642836402773,115.023674934237,,,
1521,104.863418675799,314.590256027397,54.1103562337278,0.517135416666667,0.4921875,,1496,30.9722614293796,112.075779994627,2.16778576489941,109.907994229728,114.243565759527,,,
1522,110.200801912349,330.602405737048,91.2018362523095,0.517395833333333,0.531901041666667,,1497,46.9387919293616,110.157239148837,2.13461091197632,108.022628236861,112.291850060813,,,
1523,113.265873519505,339.797620558514,76.8685717094294,0.517565104166667,0.517415364583333,,1498,55.9727167990898,107.637012758924,2.10210058311614,105.534912175807,109.73911334204,,,
1524,118.512102729375,355.536308188125,126.299347775897,0.517692057291667,0.519368489583333,,1499,107.172833774035,108.316421681001,2.12611193319806,106.190309747803,110.442533614199,,,
1525,110.742940218507,332.228820655521,47.8127400960773,0.5185400390625,0.56591796875,,1500,66.4637257319953,106.873313900211,2.1375310932554,104.735782806956,109.010844993467,,,
1526,108.992809282795,326.978427848385,97.8815395039721,0.519695638020833,0.589029947916667,,1501,105.992984014877,105.925833383406,2.18881691672482,103.737016466682,108.114650300131,,,
1527,107.081561476583,321.24468442975,111.437956250935,0.519571940104167,0.502766927083333,,1502,98.2472142768815,104.54217902665,2.21150549647219,102.330673530178,106.753684523122,,,
1528,108.705830863943,326.117492591828,145.058255121016,0.519578450520833,0.538248697916667,,1503,52.5898679372368,105.807958910553,2.2341808299811,103.573778080572,108.042139740534,,,
1529,109.452819911179,328.358459733536,141.215141846011,0.519563802083333,0.51416015625,,1504,60.0191167841524,105.331859642025,2.34726938903408,102.984590252991,107.67912903106,,,
1530,112.131712127128,336.395136381383,148.324731037032,0.519752604166667,0.515462239583333,,1505,185.458785152431,105.408891016987,2.50914844189442,102.899742575092,107.918039458881,,,
1531,110.888238714202,332.664716142605,174.578966896107,0.519939778645833,0.514322916666667,,1506,117.582037576166,106.784440278521,2.61112452793226,104.173315750588,109.395564806453,,,
1532,108.420516039893,325.26154811968,79.3178840603713,0.520138346354167,0.541829427083333,,1507,111.94389563907,106.375334407587,2.72271414157849,103.652620266008,109.098048549165,,,
1533,107.397741150137,322.19322345041,135.073731400812,0.520109049479167,0.53271484375,,1508,36.005221122881,107.07351766836,2.82721809935331,104.246299569006,109.900735767713,,,
1534,102.113408904974,306.340226714923,50.2227183707149,0.520390625,0.530110677083333,,1509,22.2081176072674,106.44311360185,3.10583879029361,103.337274811557,109.548952392144,,,
1535,103.95095330201,311.85285990603,130.775780714072,0.5203515625,0.526204427083333,,1510,109.415821636917,106.756607394037,3.45318724111832,103.303420152918,110.209794635155,,,
1536,109.777747299878,329.333241899634,169.610195273576,0.520320638020833,0.521809895833333,,1511,142.792007813512,107.804800895363,3.71616107165107,104.088639823712,111.520961967014,,,
1537,108.575641949693,325.726925849078,61.8422548321113,0.5200537109375,0.493326822916667,,1512,150.279746961231,106.531876001232,4.02137476086861,102.510501240363,110.5532507621,,,
1538,109.820357834007,329.461073502021,146.021397803427,0.5199169921875,0.501139322916667,,1513,139.291148965661,106.638812539801,4.25533583364655,102.383476706154,110.894148373447,,,
1539,115.747373104845,347.242119314534,107.653395377395,0.519654947916667,0.48095703125,,1514,83.3453635115142,106.184477396605,4.47687387344314,101.707603523162,110.661351270048,,,
1540,116.338723802711,349.016171408134,106.375770687301,0.520227864583333,0.5576171875,,1515,118.826899627825,105.540564664328,4.70207938160746,100.83848528272,110.242644045935,,,
1541,116.337100690059,349.011302070176,120.066957089771,0.520987955729167,0.554361979166667,,1516,147.139702760352,106.266836303152,4.91766976030338,101.349166542849,111.184506063456,,,
1542,113.775629303936,341.326887911808,84.6882937553704,0.521046549479167,0.505208333333333,,1517,170.735552152531,105.258822483353,5.11867472955072,100.140147753803,110.377497212904,,,
1543,107.136757887435,321.410273662306,61.0943767434361,0.521357421875,0.558756510416667,,1518,137.516073065208,104.574277345187,5.29312891235748,99.2811484328294,109.867406257544,,,
1544,101.351449922693,304.054349768079,115.637843019107,0.52146484375,0.515462239583333,,1519,133.100261159016,105.792090978202,5.44829436567892,100.343796612523,111.240385343881,,,
1545,100.180238428981,300.540715286943,91.3869970728321,0.522137044270833,0.542805989583333,,1520,134.072544886393,104.980922592095,5.60058154596217,99.3803410461331,110.581504138057,,,
1546,100.871036337317,302.613109011951,107.126617823348,0.521907552083333,0.513997395833333,,1521,54.1103562337278,104.818948020807,5.72108273914605,99.0978652816607,110.540030759953,,,
1547,102.709921127622,308.129763382865,154.090616023333,0.5215966796875,0.504557291666667,,1522,91.2018362523095,107.233033405002,5.87901743815293,101.354015966849,113.112050843155,,,
1548,107.045433815853,321.136301447558,99.7982755339394,0.521121419270833,0.483723958333333,,1523,76.8685717094294,108.269493867837,6.04947902210761,102.220014845729,114.318972889944,,,
1549,108.942111224528,326.826333673583,153.283387412333,0.520791015625,0.482584635416667,,1524,126.299347775897,110.177546232802,6.23182015764666,103.945726075156,116.409366390449,,,
1550,103.984463488852,311.953390466556,88.9556255809529,0.520963541666667,0.533365885416667,,1525,47.8127400960773,109.820346072154,6.40855823456951,103.411787837584,116.228904306723,,,
1551,108.51723423243,325.551702697291,140.995446824115,0.520808919270833,0.51904296875,,1526,97.8815395039721,111.281752368078,6.61201782449683,104.669734543581,117.893770192574,,,
1552,103.781338657886,311.344015973658,59.8732722614121,0.5209228515625,0.528645833333333,,1527,111.437956250935,110.37744429448,6.77376493443954,103.603679360041,117.15120922892,,,
1553,104.766802722046,314.300408166137,118.46883562671,0.521490885416667,0.565266927083333,,1528,145.058255121016,110.773946673889,6.87560760826899,103.89833906562,117.649554282158,,,
1554,107.850965922264,323.552897766793,174.531606713616,0.522107747395833,0.5810546875,,1529,141.215141846011,113.1649611597,6.96649842020299,106.198462739497,120.131459579903,,,
1555,107.046098515329,321.138295545986,127.557183251494,0.522400716145833,0.523600260416667,,1530,148.324731037032,114.489236972785,6.97752678780516,107.51171018498,121.46676376059,,,
1556,112.658072255262,337.974216765786,135.469406724323,0.522459309895833,0.503580729166667,,1531,174.578966896107,113.509053082038,6.96483164041057,106.544221441627,120.473884722448,,,
1557,117.004585106601,351.013755319804,143.574072012409,0.522273763020833,0.485514322916667,,1532,79.3178840603713,114.018700816082,6.95466565965083,107.064035156431,120.973366475733,,,
1558,117.600900701421,352.802702104262,111.14688619514,0.522659505208333,0.546061197916667,,1533,135.073731400812,114.003073179926,6.94123816611914,107.061835013807,120.944311346046,,,
1559,123.849717679052,371.549153037155,224.812587031022,0.5222509765625,0.507161458333333,,1534,50.2227183707149,117.705178393812,6.92192383627747,110.783254557534,124.627102230089,,,
1560,125.13571211027,375.407136330811,116.117312652243,0.522000325520833,0.492838541666667,,1535,130.775780714072,119.546535159399,6.91079046468755,112.635744694712,126.457325624087,,,
1561,123.046788821421,369.140366464263,73.4835283771667,0.522228190104167,0.535970052083333,,1536,169.610195273576,118.8419803896,6.89010071755188,111.951879672048,125.732081107152,,,
1562,124.569603481165,373.708810443495,215.538442329802,0.52220703125,0.531412760416667,,1537,61.8422548321113,120.26838106639,6.89189954939717,113.376481516993,127.160280615787,,,
1563,127.916659286667,383.749977860002,102.509305544145,0.522117513020833,0.496744791666667,,1538,146.021397803427,119.331705744487,6.88227964790388,112.449426096583,126.21398539239,,,
1564,127.239522625267,381.718567875801,148.965381974197,0.521806640625,0.493326822916667,,1539,107.653395377395,119.521396587791,6.82503897066915,112.696357617122,126.34643555846,,,
1565,127.132552328982,381.397656986947,110.199239079515,0.521873372395833,0.50732421875,,1540,106.375770687301,120.047943167556,6.74635067906091,113.301592488495,126.794293846617,,,
1566,126.610864275066,379.832592825197,138.239110503933,0.522174479166667,0.537434895833333,,1541,120.066957089771,120.428574753362,6.62852472618302,113.800050027179,127.057099479545,,,
1567,130.206801087418,390.620403262254,144.704449065207,0.52240234375,0.524251302083333,,1542,84.6882937553704,120.380824680908,6.49568573118693,113.885138949721,126.876510412095,,,
1568,133.449375931566,400.348127794697,155.789888947067,0.522122395833333,0.5,,1543,61.0943767434361,120.087772461193,6.35008358934332,113.73768887185,126.437856050536,,,
1569,137.406124631097,412.218373893292,129.469889561979,0.522415364583333,0.524251302083333,,1544,115.637843019107,119.930004157208,6.13384500448568,113.796159152723,126.063849161694,,,
1570,135.812796461776,407.438389385329,140.76008062114,0.5222216796875,0.4951171875,,1545,91.3869970728321,120.080196695681,5.92192032748385,114.158276368197,126.002117023165,,,
1571,131.493447739869,394.480343219606,101.142315534549,0.5226513671875,0.526204427083333,,1546,107.126617823348,119.434505924077,5.62591667226498,113.808589251812,125.060422596342,,,
1572,132.894876667112,398.684630001335,120.468240900507,0.522669270833333,0.51513671875,,1547,154.090616023333,120.735640917543,5.27274238761733,115.462898529925,126.00838330516,,,
1573,131.167680425212,393.503041275635,128.220526032308,0.522771809895833,0.52490234375,,1548,99.7982755339394,121.461497579896,4.98920740170782,116.472290178188,126.450704981604,,,
1574,130.610141874976,391.830425624929,148.310944222416,0.522314453125,0.506022135416667,,1549,153.283387412333,122.862328413484,4.72180029703819,118.140528116445,127.584128710522,,,
1575,128.014161637121,384.042484911364,134.085833195864,0.522413736979167,0.515462239583333,,1550,88.9556255809529,123.015004598189,4.49624535917055,118.518759239018,127.511249957359,,,
1576,130.617768049909,391.853304149727,142.04448488918,0.522687174479167,0.510904947916667,,1551,140.995446824115,124.862685868642,4.22771968994424,120.634966178698,129.090405558586,,,
1577,131.48087301669,394.442619050069,98.8784088834489,0.522508138020833,0.480305989583333,,1552,59.8732722614121,124.882232327063,3.99523022266527,120.887002104398,128.877462549728,,,
1578,128.633040349293,385.899121047879,105.249404167072,0.522278645833333,0.486653645833333,,1553,118.46883562671,124.760888168556,3.68633521576862,121.074552952787,128.447223384325,,,
1579,126.506466167391,379.519398502174,117.976624616759,0.5220654296875,0.495279947916667,,1554,174.531606713616,124.229875805727,3.35741367238199,120.872462133345,127.587289478109,,,
1580,120.952346032909,362.857038098726,49.7967104944785,0.522158203125,0.545572916666667,,1555,127.557183251494,122.437357543933,3.1361305386181,119.301227005314,125.573488082551,,,
1581,120.582413052288,361.747239156865,128.069604195199,0.522413736979167,0.539225260416667,,1556,135.469406724323,122.040198194093,2.9786835472631,119.06151464683,125.018881741356,,,
1582,119.708200049886,359.124600149659,137.910154846478,0.522376302083333,0.477213541666667,,1557,143.574072012409,121.321201879394,2.76796937886078,118.553232500533,124.089171258255,,,
1583,119.186878045062,357.560634135186,125.369420293555,0.522604166666667,0.521647135416667,,1558,111.14688619514,122.224173178084,2.61703609591888,119.607137082165,124.841209274003,,,
1584,117.502621032356,352.507863097069,113.721219394584,0.52259765625,0.506998697916667,,1559,224.812587031022,121.805496472079,2.52306264974847,119.282433822331,124.328559121828,,,
1585,120.758539680199,362.275619040596,137.526153988194,0.5225390625,0.515625,,1560,116.117312652243,123.51732854301,2.7434658262079,120.773862716803,126.260794369218,,,
1586,120.675079451116,362.025238353347,127.983730530695,0.522731119791667,0.504720052083333,,1561,73.4835283771667,123.462582460983,2.97127264105083,120.491309819933,126.433855102034,,,
1587,123.893111443387,371.679334330161,196.534176774803,0.522804361979167,0.503580729166667,,1562,215.538442329802,123.99050366689,3.13523117357512,120.855272493315,127.125734840465,,,
1588,123.359732417142,370.079197251426,140.249899219091,0.5225634765625,0.47705078125,,1563,102.509305544145,125.527908458791,3.40566396643531,122.122244492356,128.933572425227,,,
1589,118.051434838671,354.154304516013,81.4408880337352,0.522482096354167,0.50830078125,,1564,148.965381974197,124.261623953503,3.588496905049,120.673127048454,127.850120858552,,,
1590,118.524063675296,355.572191025887,134.14274296297,0.5228125,0.53955078125,,1565,110.199239079515,124.78102292577,3.80135003833486,120.979672887435,128.582372964104,,,
1591,117.387914659914,352.163743979741,117.09300732893,0.522529296875,0.5107421875,,1566,138.239110503933,124.991164820703,4.04289429071519,120.948270529988,129.034059111419,,,
1592,115.789889388291,347.369668164873,78.8626040810181,0.522293294270833,0.50927734375,,1567,144.704449065207,124.183236330336,4.31089358579115,119.872342744545,128.494129916127,,,
1593,118.923824588714,356.771473766141,197.673914018149,0.5219677734375,0.4990234375,,1568,155.789888947067,126.398640649214,4.60919766386402,121.78944298535,131.007838313078,,,
1594,117.622724770778,352.868174312335,43.8753980335827,0.5217431640625,0.497884114583333,,1569,129.469889561979,126.061013615687,4.93630357552765,121.12471004016,130.997317191215,,,
1595,118.174797434003,354.52439230201,83.1660239011851,0.521790364583333,0.541178385416667,,1570,140.76008062114,125.424311280042,5.26315349774055,120.161157782301,130.687464777782,,,
1596,111.643472046486,334.930416139458,68.1372862052679,0.522311197916667,0.558268229166667,,1571,101.142315534549,124.968434596364,5.60806934241277,119.360365253951,130.576503938777,,,
1597,107.20644883251,321.619346497529,101.903965172677,0.5213818359375,0.495768229166667,,1572,120.468240900507,124.866029642429,5.92766175676188,118.938367885667,130.793691399191,,,
1598,110.193314519162,330.579943557485,120.504393756349,0.521129557291667,0.529134114583333,,1573,128.220526032308,124.207476264645,6.30888175306847,117.898594511577,130.516358017714,,,
1599,107.593746584798,322.781239754394,103.359633680162,0.520944010416667,0.498046875,,1574,148.310944222416,124.277306816532,6.71687975728302,117.560427059249,130.994186573815,,,
1600,102.077646767621,306.232940302863,78.8136762522786,0.5203955078125,0.48779296875,,1575,134.085833195864,122.817116401629,7.13869082442881,115.6784255772,129.955807226058,,,
1601,99.9109852955642,299.732955886692,101.290274844359,0.5199658203125,0.50830078125,,1576,142.04448488918,123.058972269539,7.56355534668635,115.495416922852,130.622527616225,,,
1602,93.0879945723441,279.263983717032,85.8527236760221,0.519466145833333,0.496907552083333,,1577,98.8784088834489,121.97774240389,7.9806905908495,113.99705181304,129.958432994739,,,
1603,94.7830601552946,284.349180465884,80.1691714506558,0.518776041666667,0.498697916666667,,1578,105.249404167072,122.375701211522,8.39500336995697,113.980697841565,130.770704581479,,,
1604,92.7879962363497,278.363988709049,102.129023869632,0.5187548828125,0.539713541666667,,1579,117.976624616759,122.055312745697,8.80117691764735,113.25413582805,130.856489663344,,,
1605,92.2006995739562,276.602098721869,94.7930958201221,0.518473307291667,0.510091145833333,,1580,49.7967104944785,120.491812532099,9.25864920867875,111.23316332342,129.750461740778,,,
1606,88.4220154839545,265.266046451864,71.3376260373547,0.518600260416667,0.492838541666667,,1581,128.069604195199,119.389468272998,9.65572503196458,109.733743241034,129.045193304963,,,
1607,88.4069930289485,265.220979086846,99.2056930709833,0.518986002604167,0.54833984375,,1582,137.910154846478,118.678415064109,10.0412596651503,108.637155398959,128.71967472926,,,
1608,89.436534630691,268.309603892073,67.0014206681797,0.5190673828125,0.545084635416667,,1583,125.369420293555,117.176990527948,10.4826673744863,106.694323153462,127.659657902434,,,
1609,85.5519282835106,256.655784850532,34.3177540304892,0.518826497395833,0.546549479166667,,1584,113.721219394584,115.670536956092,10.9252501296192,104.745286826473,126.595787085711,,,
1610,86.8112820825028,260.433846247509,102.934201253537,0.519049479166667,0.536458333333333,,1585,137.526153988194,113.280764685945,11.3813616436604,101.899403042285,124.662126329606,,,
1611,87.4976708775165,262.49301263255,128.890009104981,0.518818359375,0.503092447916667,,1586,127.983730530695,113.53120971443,11.8225570047443,101.708652709686,125.353766719175,,,
1612,87.0258123345221,261.077437003566,105.473327945287,0.518365885416667,0.478678385416667,,1587,196.534176774803,114.158460686354,12.2892330639432,101.869227622411,126.447693750298,,,
1613,86.6194828633322,259.858448589997,115.852088324948,0.517814127604167,0.50732421875,,1588,140.249899219091,112.203826294102,12.7739857734553,99.4298405206471,124.977812067558,,,
1614,94.0546746809344,282.164024042803,157.120118718563,0.517639973958333,0.52587890625,,1589,81.4408880337352,113.274626552424,13.2379941331965,100.036632419228,126.512620685621,,,
1615,92.7600859391566,278.28025781747,103.120248049759,0.517578125,0.50537109375,,1590,134.14274296297,112.375702357827,13.627879208976,98.7478231488515,126.003581566803,,,
1616,91.3998052823563,274.199415847069,64.7482723279349,0.517898763020833,0.559244791666667,,1591,117.09300732893,111.484506931326,13.9962305751054,97.4882763562205,125.480737506431,,,
1617,89.7190538583545,269.157161575063,88.7429046391468,0.517814127604167,0.5224609375,,1592,78.8626040810181,110.51399309084,14.3489424434818,96.1650506473581,124.862935534322,,,
1618,91.2581042504623,273.774312751387,86.0863421770395,0.517955729166667,0.523274739583333,,1593,197.673914018149,109.364618445974,14.6793443475296,94.6852740984442,124.043962793503,,,
1619,90.9892972507486,272.967891752246,95.2435824278728,0.5181640625,0.54296875,,1594,43.8753980335827,108.177435965205,14.9881647692061,93.1892711959992,123.165600734411,,,
1620,92.2155098208114,276.646529462434,96.3056139237906,0.51884765625,0.586100260416667,,1595,83.1660239011851,107.527156050731,15.2012489110597,92.3259071396713,122.728404961791,,,
1621,93.5776997095829,280.733099128749,88.4033233279422,0.5191552734375,0.52294921875,,1596,68.1372862052679,106.500552966551,15.3439361583578,91.1566168081929,121.844489124909,,,
1622,98.7379375329472,296.213812598842,93.251516561257,0.519109700520833,0.52734375,,1597,101.903965172677,106.345831418055,15.4424460998786,90.9033853181762,121.788277517933,,,
1623,90.9467750493637,272.840325148091,17.7420742774748,0.518916015625,0.498046875,,1598,120.504393756349,104.331592856819,15.4999616382141,88.8316312186047,119.831554495033,,,
1624,83.9433217377136,251.829965213141,52.9575360103594,0.5191455078125,0.542317708333333,,1599,103.359633680162,102.855847954428,15.507517347947,87.3483306064808,118.363365302375,,,
1625,80.4559945390275,241.367983617082,72.0310630318153,0.518986002604167,0.549967447916667,,1600,78.8136762522786,101.360164009514,15.4818599991499,85.8783040103641,116.842024008664,,,
1626,74.618698510918,223.856095532754,76.1911534382051,0.518455403645833,0.535970052083333,,1601,101.290274844359,100.224974210344,15.4529132135464,84.7720609967978,115.677887423891,,,
1627,73.6618101158251,220.985430347475,65.3233503175046,0.5187744140625,0.53466796875,,1602,85.8527236760221,98.7206382383505,15.3691825710389,83.3514556673117,114.089820809389,,,
1628,71.1245198146923,213.373559444077,42.4688596303307,0.518701171875,0.530924479166667,,1603,80.1691714506558,97.6145686451521,15.2807704192491,82.3337982259031,112.895339064401,,,
1629,66.3013006561654,198.903901968496,56.6856322262591,0.518976236979167,0.541666666666667,,1604,102.129023869632,96.6623378227833,15.1349679825368,81.5273698402465,111.79730580532,,,
1630,57.8863209347888,173.658962804366,10.9845384182879,0.519246419270833,0.54248046875,,1605,94.7930958201221,94.564453779676,14.9583301576323,79.6061236220437,109.522783937308,,,
1631,54.0103286061372,162.030985818412,88.3513361545439,0.519248046875,0.514485677083333,,1606,71.3376260373547,95.3204268318341,14.7829311399469,80.5374956918872,110.103357971781,,,
1632,55.7801172863591,167.340351859077,93.3522739595789,0.519200846354167,0.537109375,,1607,99.2056930709833,94.6396948664298,14.5864598692534,80.0532349971764,109.226154735683,,,
1633,52.9884561256052,158.965368376815,25.3360874678214,0.51873046875,0.485677083333333,,1608,67.0014206681797,92.4323602119464,14.3724387781637,78.0599214337826,106.80479899011,,,
1634,50.302576521591,150.907729564773,47.3859495671853,0.519127604166667,0.56982421875,,1609,34.3177540304892,90.903272550645,14.1405439033125,76.7627286473325,105.043816453958,,,
1635,53.170809605273,159.512428815819,40.5096997269,0.519475911458333,0.56103515625,,1610,102.934201253537,89.467752557161,13.9005646503264,75.5671879068346,103.368317207487,,,
1636,51.4798974850567,154.43969245517,53.2677707495701,0.5197412109375,0.54833984375,,1611,128.890009104981,87.8156273956194,13.6951126433053,74.1205147523141,101.510740038925,,,
1637,45.2060129767305,135.618038930191,26.332008704531,0.520335286458333,0.552734375,,1612,105.473327945287,85.8224563794201,13.4566982290175,72.3657581504025,99.2791546084376,,,
1638,48.2380297949428,144.714089384829,85.8972135919738,0.520797526041667,0.54736328125,,1613,115.852088324948,83.6531041601489,13.1576441293261,70.4954600308228,96.8107482894751,,,
1639,48.6960531058953,146.088159317686,42.8349767938962,0.521246744791667,0.52587890625,,1614,157.120118718563,81.7430076420078,12.9029961533563,68.8400114886516,94.6460037953641,,,
1640,50.7714110291492,152.314233087447,122.993421718993,0.520642903645833,0.497233072916667,,1615,103.120248049759,82.5577632044639,12.5903430535502,69.9674201509137,95.148106258014,,,
1641,58.4332405258726,175.299721577618,66.9528009896355,0.520198567708333,0.509928385416667,,1616,64.7482723279349,81.2403133618495,12.2600540901378,68.9802592717116,93.5003674519873,,,
1642,53.0891581503174,159.267474450952,48.367719905522,0.520146484375,0.5,,1617,88.7429046391468,79.8927587064885,11.8961791867413,67.9965795197472,91.7889378932298,,,
1643,54.2457104768677,162.737131430603,50.1487253296691,0.519959309895833,0.5400390625,,1618,86.0863421770395,79.3297414760699,11.5121246040253,67.8176168720446,90.8418660800952,,,
1644,55.4080635850466,166.22419075514,65.0600832307166,0.520537109375,0.5732421875,,1619,95.2435824278728,76.7294702841595,11.1226893922836,65.6067808918759,87.852159676443,,,
1645,59.4233371052503,178.270011315751,94.1476620003398,0.5202392578125,0.513020833333333,,1620,96.3056139237906,77.7152009501743,10.71921349502,66.9959874551543,88.4344144451943,,,
1646,66.8688419779444,200.606525933833,122.849121385246,0.520309244791667,0.52099609375,,1621,88.4033233279422,78.4933009008422,10.2923290938118,68.2009718070304,88.7856299946539,,,
1647,68.9125315786687,206.737594736006,68.3810763302054,0.520607096354167,0.534342447916667,,1622,93.251516561257,78.4980810993703,9.82720749460207,68.6708736047683,88.3252885939724,,,
1648,73.2642553833022,219.792766149907,83.235171914852,0.520877278645833,0.5107421875,,1623,17.7420742774748,78.1320263296091,9.30213851148819,68.8298878181209,87.4341648410973,,,
1649,77.9369647933795,233.810894380138,145.775624146947,0.5212109375,0.515950520833333,,1624,52.9575360103594,78.6275406509933,8.78323119644932,69.844309454544,87.4107718474427,,,
1650,76.5200223131398,229.560066939419,64.6031790139093,0.5209033203125,0.502604166666667,,1625,72.0310630318153,77.8676101673413,8.27238942658729,69.595220740754,86.1399995939286,,,
1651,79.1835229306948,237.550568792084,68.6115406712811,0.5210009765625,0.52880859375,,1626,76.1911534382051,77.6675682932041,7.77178669793962,69.8957815952645,85.4393549911437,,,
1652,77.1672429584167,231.50172887525,92.0652398072577,0.521046549479167,0.533203125,,1627,65.3233503175046,77.486685253261,7.26676453087686,70.2199207223841,84.7534497841378,,,
1653,77.4033294741166,232.20998842235,59.5432946031976,0.520553385416667,0.515950520833333,,1628,42.4688596303307,76.9708140949703,6.78686432238137,70.1839497725889,83.7576784173517,,,
1654,77.9842682200856,233.952804660257,62.7902757456023,0.519991861979167,0.52490234375,,1629,56.6856322262591,76.6300514340869,6.3128332468864,70.3172181872005,82.9428846809733,,,
1655,81.0748460118137,243.224538035441,74.4236460889465,0.519912109375,0.515625,,1630,10.9845384182879,76.0868087325048,5.83602714329153,70.2507815892133,81.9228358757963,,,
1656,86.2955216641268,258.88656499238,87.7935415625557,0.52021484375,0.533854166666667,,1631,88.3513361545439,75.9495625705918,5.42810847201639,70.5214540985754,81.3776710426082,,,
1657,82.1691681710948,246.507504513284,81.3960739140904,0.520519205729167,0.515950520833333,,1632,93.3522739595789,76.1467870387631,4.92330294004699,71.2234840987161,81.0700899788101,,,
1658,78.7536539400758,236.260961820227,76.7762382026104,0.520146484375,0.5087890625,,1633,25.3360874678214,75.7069938060499,4.3839491324428,71.323044673607,80.0909429384927,,,
1659,80.3657078950018,241.097123685005,106.410055119292,0.520377604166667,0.5302734375,,1634,47.3859495671853,76.4797121286207,3.9309350637015,72.5487770649192,80.4106471923222,,,
1660,78.9321736688518,236.796521006555,61.3461805731384,0.520947265625,0.5498046875,,1635,40.5096997269,77.0096812765158,3.52693524813293,73.4827460283828,80.5366165246487,,,
1661,77.1968134334999,231.5904403005,105.143502926784,0.520807291666667,0.52197265625,,1636,53.2677707495701,77.0530009171677,3.16917582078261,73.883825096385,80.2221767379503,,,
1662,79.9234449016983,239.770334705095,85.7622857103055,0.520553385416667,0.506022135416667,,1637,26.332008704531,76.2073592819779,2.89955276325921,73.3078065187187,79.1069120452372,,,
1663,80.4766704099112,241.430011229733,84.6189988133192,0.521051432291667,0.546549479166667,,1638,85.8972135919738,75.7984508676256,2.76595036532961,73.032500502296,78.5644012329553,,,
1664,78.5844668704755,235.753400611427,62.4895334787421,0.52173828125,0.56201171875,,1639,42.8349767938962,74.7521262627981,2.71746890620309,72.034657356595,77.4695951690012,,,
1665,77.9052248412749,233.715674523825,81.1718490569065,0.522058919270833,0.539388020833333,,1640,122.993421718993,73.2629445047264,2.77984134532152,70.4831031594049,76.0427858500479,,,
1666,81.2928945103572,243.878683531072,94.515781359915,0.521653645833333,0.496907552083333,,1641,66.9528009896355,73.0942294715922,2.75282859687538,70.3414008747168,75.8470580684676,,,
1667,83.3289450302277,249.986835090683,92.4935951737283,0.521277669270833,0.486653645833333,,1642,48.367719905522,73.638255409745,2.78965964179711,70.8485957679479,76.4279150515421,,,
1668,85.3049212891093,255.914763867328,95.2275508606872,0.5216015625,0.532389322916667,,1643,50.1487253296691,73.7654053356575,2.92231474045852,70.843090595199,76.6877200761161,,,
1669,83.1452149678935,249.435644903681,76.4032995848737,0.521355794270833,0.499674479166667,,1644,65.0600832307166,73.575541755419,3.07410861791629,70.5014331375027,76.6496503733353,,,
1670,87.3297302102308,261.989190630692,114.226107463131,0.521266276041667,0.486165364583333,,1645,94.1476620003398,73.9477481286593,3.25219152701227,70.6955566016471,77.1999396556716,,,
1671,85.3448124628554,256.034437388566,79.2196663908171,0.520685221354167,0.468098958333333,,1646,122.849121385246,73.6127295495814,3.3998213806177,70.2129081689637,77.0125509301991,,,
1672,89.3804899310183,268.141469793055,157.824094456402,0.5208740234375,0.534016927083333,,1647,68.3810763302054,74.9739211403355,3.49755647461326,71.4763646657223,78.4714776149488,,,
1673,90.724295141069,272.172885423207,102.889533248622,0.520719401041667,0.509440104166667,,1648,83.235171914852,75.1629018596957,3.60671173217721,71.5561901275184,78.7696135918729,,,
1674,95.5396182292359,286.618854687708,125.077003011947,0.520646158854167,0.498697916666667,,1649,145.775624146947,77.2675083054696,3.74420536188386,73.5233029435858,81.0117136673535,,,
1675,92.3591855145917,277.077556543775,74.8451778828872,0.520361328125,0.486979166666667,,1650,64.6031790139093,77.6966777539506,3.81902350469192,73.8776542492586,81.5157012586425,,,
1676,94.9980552788725,284.994165836618,113.663951304128,0.520250651041667,0.499837239583333,,1651,68.6115406712811,78.5130088965449,3.91708932623718,74.5959195703077,82.4300982227821,,,
1677,99.0779578649127,297.233873594738,154.372892442647,0.520380859375,0.493326822916667,,1652,92.0652398072577,80.0459841711418,4.0069268799004,76.0390572912414,84.0529110510422,,,
1678,96.677213955047,290.031641865141,40.3999269184286,0.520519205729167,0.50048828125,,1653,59.5432946031976,79.5572895946894,4.07636418724151,75.4809254074478,83.6336537819309,,,
1679,88.9100031843119,266.730009552936,17.3244188827455,0.521181640625,0.5615234375,,1654,62.7902757456023,79.0642613447367,4.12899113004394,74.9352702146927,83.1932524747806,,,
1680,81.9031351348509,245.709405404553,31.0651981524427,0.521319986979167,0.559407552083333,,1655,74.4236460889465,78.5618998923089,4.15887152993371,74.4030283623752,82.7207714222426,,,
1681,84.9015189110157,254.704556733047,140.008909771543,0.5210595703125,0.51318359375,,1656,87.7935415625557,81.0917895266865,4.18366845426627,76.9081210724202,85.2754579809527,,,
1682,84.7498214851294,254.249464455388,86.5557841515843,0.521552734375,0.526529947916667,,1657,81.3960739140904,81.0565826246677,4.18979591365936,76.8667867110083,85.246378538327,,,
1683,76.5906854644708,229.772056393412,39.9211730988768,0.521682942708333,0.53466796875,,1658,76.7762382026104,80.0089139803402,4.1797529173573,75.8291610629829,84.1886668976975,,,
1684,73.504782189517,220.514346568551,73.1805973626038,0.522286783854167,0.5673828125,,1659,106.410055119292,80.9470416253359,4.16010009794439,76.7869415273915,85.1071417232803,,,
1685,70.3715604145956,211.114681243787,61.2617485632903,0.522594401041667,0.54638671875,,1660,61.3461805731384,81.2191161154556,4.14737558724476,77.0717405282108,85.3664917027004,,,
1686,63.1486941520647,189.446082456194,37.2602003387104,0.522877604166667,0.533040364583333,,1661,105.143502926784,81.1554004411774,4.13370451800172,77.0216959231757,85.2891049591791,,,
1687,61.4982841605952,184.494852481786,89.3917924261187,0.522810872395833,0.496907552083333,,1662,85.7622857103055,81.863714591698,4.11499429200144,77.7487202996965,85.9787088836994,,,
1688,58.1946780838515,174.584034251555,79.3701965225668,0.523377278645833,0.53369140625,,1663,84.6189988133192,82.9036790587182,4.08563071917766,78.8180483395406,86.9893097778959,,,
1689,60.9599027023193,182.879708106958,58.5817352791088,0.523497721354167,0.520345052083333,,1664,62.4895334787421,82.3680814447405,4.04702836611752,78.321053078623,86.415109810858,,,
1690,64.6749227146622,194.024768143986,102.156029332756,0.523634440104167,0.55322265625,,1665,81.1718490569065,83.5312393376593,3.96634980579266,79.5648895318667,87.497589143452,,,
1691,62.6383926515896,187.915177954769,28.6942019027727,0.524112955729167,0.55859375,,1666,94.515781359915,81.6822350275374,3.815122688476,77.8671123390614,85.4973577160134,,,
1692,70.2402416013222,210.720724803967,109.177430715548,0.524695638020833,0.567545572916667,,1667,92.4935951737283,82.5101689437317,3.63383034525905,78.8763385984727,86.1439992889908,,,
1693,70.4591083382457,211.377325014737,143.656688720268,0.5252197265625,0.551432291666667,,1668,95.2275508606872,84.378580096962,3.45892944702519,80.9196506499368,87.8375095439872,,,
1694,69.6129900640827,208.838970192248,75.9793057245463,0.525623372395833,0.538248697916667,,1669,76.4032995848737,84.8850620654891,3.27359794838888,81.6114641171002,88.1586600138779,,,
1695,72.9694787820259,218.908436346078,111.416909246031,0.525563151041667,0.53515625,,1670,114.226107463131,85.7940194383383,3.05986142091864,82.7341580174197,88.853880859257,,,
1696,77.5708303346648,232.712491003994,71.5779013400765,0.5252197265625,0.52392578125,,1671,79.2196663908171,85.3514751116665,2.85121676703582,82.5002583446307,88.2026918787023,,,
1697,75.0832658015917,225.249797404775,66.9540434066024,0.525745442708333,0.54833984375,,1672,157.824094456402,84.2554931905167,2.60041922699085,81.6550739635258,86.8559124175075,,,
1698,79.0872064996147,237.261619498844,95.9014802652358,0.525699869791667,0.524576822916667,,1673,102.889533248622,84.7951089539486,2.47064733489618,82.3244616190524,87.2657562888448,,,
1699,85.1241032992634,255.37230989779,136.3737427023,0.525890299479167,0.51708984375,,1674,125.077003011947,85.8370417144868,2.34614947603418,83.4908922384526,88.183191190521,,,
1700,82.8083054736072,248.424916420822,60.1502407418835,0.526114908854167,0.51025390625,,1675,74.8451778828872,84.158112628113,2.3867531133245,81.7713595147885,86.5448657414375,,,
1701,84.6117828274581,253.835348482374,118.578725135232,0.52603515625,0.500325520833333,,1676,113.663951304128,85.2164566697076,2.48647040814642,82.7299862615612,87.702927077854,,,
1702,85.2061109379939,255.618332813982,70.0615129924508,0.526287434895833,0.522135416666667,,1677,154.372892442647,85.2448874995344,2.61707827429276,82.6278092252417,87.8619657738272,,,
1703,84.8105399545865,254.431619863759,71.3360489432693,0.526726888020833,0.542643229166667,,1678,40.3999269184286,84.8384327767111,2.8302570154212,82.0081757612899,87.6686897921323,,,
1704,85.462936138106,256.388808414318,49.6808379732278,0.526923828125,0.559407552083333,,1679,17.3244188827455,84.6450512741627,2.93943893709302,81.7056123370697,87.5844902112557,,,
1705,82.2910660672679,246.873198201804,36.1346816749357,0.526980794270833,0.515787760416667,,1680,31.0651981524427,84.1223925668947,3.01737299935225,81.1050195675425,87.139765566247,,,
1706,81.5312587299277,244.593776189783,96.1412993032902,0.527491861979167,0.5439453125,,1681,140.008909771543,84.5482289044309,3.06179358400873,81.4864353204221,87.6100224884396,,,
1707,78.5259008406162,235.577702521849,65.1104155483591,0.52697265625,0.496419270833333,,1682,86.5557841515843,84.1034617276819,3.16432328223072,80.9391384454512,87.2677850099126,,,
1708,74.9739672836926,224.921901851078,40.6590082676455,0.52693359375,0.541178385416667,,1683,39.9211730988768,83.3046957346144,3.2997167777136,80.0049789569008,86.604412512328,,,
1709,74.7337132476725,224.201139743018,91.1446678734222,0.526476236979167,0.500813802083333,,1684,73.1805973626038,83.5864296497283,3.36132767396031,80.225101975768,86.9477573236887,,,
1710,75.3289689380626,225.986906814188,95.7411766758906,0.525859375,0.474772135416667,,1685,61.2617485632903,83.3772359547597,3.3881107732716,79.9891251814881,86.7653467280313,,,
1711,68.5340201036443,205.602060310933,37.2126733198719,0.525823567708333,0.49951171875,,1686,37.2602003387104,82.9040299301859,3.43119887036318,79.4728310598227,86.335228800549,,,
1712,69.7158390320476,209.147517096143,93.4116368207717,0.526617838541667,0.55810546875,,1687,89.3917924261187,82.6739933398719,3.43906967134135,79.2349236685305,86.1130630112132,,,
1713,73.2905181099241,219.871554329772,127.530802429367,0.526702473958333,0.515787760416667,,1688,79.3701965225668,83.492983863775,3.4562506614556,80.0367332023194,86.9492345252306,,,
1714,73.1854342570681,219.556302771204,106.657995772611,0.526276041666667,0.483235677083333,,1689,58.5817352791088,83.9251210590553,3.45993104798143,80.4651900110738,87.3850521070367,,,
1715,69.9849047404054,209.954714221216,44.3185282776886,0.526396484375,0.517415364583333,,1690,102.156029332756,83.5688268394268,3.47123896797889,80.0975878714479,87.0400658074056,,,
1716,68.4438078610437,205.331423583131,58.4677292576278,0.526267903645833,0.54638671875,,1691,28.6942019027727,83.1236480198331,3.47871666916316,79.6449313506699,86.6023646889962,,,
1717,70.3729823871003,211.118947161301,52.0759415738477,0.526404622395833,0.5361328125,,1692,109.177430715548,82.2914942985376,3.50249543560878,78.7889988629289,85.7939897341464,,,
1718,72.84336508844,218.53009526532,84.8881180604238,0.526788736979167,0.561686197916667,,1693,143.656688720268,82.142367296316,3.53575869719283,78.6066085991232,85.6781259935088,,,
1719,66.8975372020847,200.692611606254,38.4375570194035,0.526974283854167,0.5615234375,,1694,75.9793057245463,81.0288380053104,3.56769350131513,77.4611445039953,84.5965315066256,,,
1720,70.1674951760761,210.502485528228,79.4125697803119,0.526149088541667,0.503580729166667,,1695,111.416909246031,81.0878433032602,3.55452695421934,77.5333163490408,84.6423702574795,,,
1721,73.7215676755707,221.164703026712,75.0200269356484,0.5260986328125,0.517903645833333,,1696,71.5779013400765,80.3190966262507,3.51631729566077,76.80277933059,83.8354139219115,,,
1722,73.398220463343,220.194661390029,72.3973262000189,0.526319986979167,0.549479166666667,,1697,66.9540434066024,80.1853252499606,3.47356088347289,76.7117643664877,83.6588861334335,,,
1723,66.679947116414,200.039841349242,36.7178664732454,0.526767578125,0.542805989583333,,1698,95.9014802652358,77.8106933287222,3.46856853732063,74.3421247914016,81.2792618660428,,,
1724,69.535758527795,208.607275583385,99.9787359239691,0.526678059895833,0.533365885416667,,1699,136.3737427023,77.7536188713761,3.44878783210676,74.3048310392693,81.2024067034828,,,
1725,64.1698097980342,192.509429394103,55.2132670772687,0.526565755208333,0.538736979166667,,1700,60.1502407418835,76.3837416961863,3.44031537121329,72.943426324973,79.8240570673996,,,
1726,59.4461095242731,178.338328572819,31.4954181218508,0.526962890625,0.57568359375,,1701,118.578725135232,75.5337464067542,3.47930055530977,72.0544458514444,79.013046962064,,,
1727,62.6932104856877,188.079631457063,103.813920135557,0.526990559895833,0.537434895833333,,1702,70.0615129924508,75.3406085407038,3.51169540679194,71.8289131339119,78.8523039474957,,,
1728,66.3306346218175,198.991903865452,96.2853086001504,0.526829427083333,0.514811197916667,,1703,71.3360489432693,74.201636308498,3.50681902156143,70.6948172869366,77.7084553300594,,,
1729,70.2683702989148,210.805110896744,125.890607176045,0.526569010416667,0.515625,,1704,49.6808379732278,75.8779241566865,3.49937155325642,72.3785526034301,79.3772957099429,,,
1730,70.04239915754,210.12719747262,40.210849809173,0.526370442708333,0.522623697916667,,1705,36.1346816749357,76.3266777042635,3.43320268359866,72.8934750206649,79.7598803878622,,,
1731,67.3987793619569,202.196338085871,61.9907583557883,0.526383463541667,0.515787760416667,,1706,96.1412993032902,76.9330612376625,3.36350080300089,73.5695604346616,80.2965620406634,,,
1732,71.7274228808018,215.182268642405,99.0642225197602,0.526359049479167,0.53466796875,,1707,65.1104155483591,76.1302242327256,3.27553244896671,72.8546917837588,79.4057566816923,,,
1733,67.2877841058346,201.863352317504,32.5826437160345,0.5269091796875,0.540690104166667,,1708,40.6590082676455,75.0719273614403,3.20927983081941,71.8626475306209,78.2812071922597,,,
1734,73.5095883792016,220.528765137605,129.021530560372,0.526847330729167,0.563639322916667,,1709,91.1446678734222,76.8189931940186,3.1537289908867,73.6652642031319,79.9727221849053,,,
1735,74.5882530897211,223.764759269163,159.102789772132,0.526497395833333,0.526041666666667,,1710,95.7411766758906,78.5037420647937,3.08591515689613,75.4178269078975,81.5896572216898,,,
1736,73.020206384377,219.060619153131,18.8357026085344,0.526075846354167,0.506184895833333,,1711,37.2126733198719,77.6718588107788,3.00461586697826,74.6672429438006,80.6764746777571,,,
1737,75.7525286334714,227.257585900414,145.510375287384,0.526064453125,0.551595052083333,,1712,93.4116368207717,79.7944112607529,2.93841971870393,76.8559915420489,82.7328309794568,,,
1738,74.5208626324986,223.562587897496,46.5067401304212,0.525774739583333,0.518391927083333,,1713,127.530802429367,78.9535278824058,2.86061377696864,76.0929141054372,81.8141416593745,,,
1739,80.8862371056268,242.65871131688,104.956819229605,0.525821940104167,0.530598958333333,,1714,106.657995772611,79.4552263668576,2.74329022728477,76.7119361395728,82.1985165941424,,,
1740,73.9473606753095,221.842082025928,37.7683540337845,0.526085611979167,0.523600260416667,,1715,44.3185282776886,79.0471208522434,2.59285947451272,76.4542613777306,81.6399803267561,,,
1741,72.1782979624441,216.534893887332,68.7683590094846,0.526881510416667,0.589518229166667,,1716,58.4677292576278,78.3924606498263,2.43139225568148,75.9610683941448,80.8238529055078,,,
1742,64.8254501751791,194.476350525537,18.7099949873195,0.527257486979167,0.53759765625,,1717,52.0759415738477,78.1966918867782,2.28048298036466,75.9162089064135,80.4771748671428,,,
1743,67.8191405542436,203.457421662731,64.632061316844,0.527698567708333,0.584147135416667,,1718,84.8881180604238,77.3232532711173,2.14845871978295,75.1747945513344,79.4717119909003,,,
1744,69.4964445524745,208.489333657423,80.269637624324,0.527574869791667,0.560872395833333,,1719,38.4375570194035,76.0803699162949,1.99915645397126,74.0812134623236,78.0795263702661,,,
1745,73.970037907288,221.910113721864,135.201150760221,0.527952473958333,0.55078125,,1720,79.4125697803119,77.2415825640532,1.90652734001097,75.3350552240422,79.1481099040642,,,
1746,75.3668105862671,226.100431758801,94.8648371725448,0.528167317708333,0.54248046875,,1721,75.0200269356484,76.9170321312398,1.79298035075251,75.1240517804872,78.7100124819923,,,
1747,72.7772158298056,218.331647489417,95.3273312180788,0.5283056640625,0.548177083333333,,1722,72.3973262000189,77.3827072268869,1.72048197868554,75.6622252482013,79.1031892055724,,,
1748,66.2491972180984,198.747591654295,22.9329037804406,0.528406575520833,0.520833333333333,,1723,36.7178664732454,76.5195476263739,1.68068702565922,74.8388606007147,78.2002346520331,,,
1749,71.1431856960795,213.429557088238,81.4257665997148,0.528631184895833,0.538411458333333,,1724,99.9787359239691,76.2357101035205,1.80074515158372,74.4349649519368,78.0364552551043,,,
1750,63.3919372985962,190.175811895789,35.1726075797963,0.5290478515625,0.544270833333333,,1725,55.2132670772687,74.2513741207263,1.96524004496653,72.2861340757598,76.2166141656929,,,
1751,59.4060904022342,178.218271206703,43.8500595090098,0.5292626953125,0.55029296875,,1726,31.4954181218508,73.9317627240033,2.14970312702864,71.7820595969747,76.081465851032,,,
1752,60.9636651541625,182.890995462488,62.6207964780803,0.529080403645833,0.514973958333333,,1727,103.813920135557,72.8345484366082,2.38999755168975,70.4445508849184,75.2245459882979,,,
1753,63.5562176960695,190.668653088208,98.3771617085606,0.52908203125,0.51611328125,,1728,96.2853086001504,73.3897572349633,2.60592748624998,70.7838297487133,75.9956847212133,,,
1754,68.9891179069848,206.967353720954,73.091059189661,0.528984375,0.51513671875,,1729,125.890607176045,73.4241692005788,2.79255604926331,70.6316131513155,76.2167252498421,,,
1755,74.7468684686563,224.240605405969,155.106848543356,0.529083658854167,0.525553385416667,,1730,40.210849809173,75.4913458784245,2.88696993051256,72.6043759479119,78.378315808937,,,
1756,75.395910855655,226.187732566965,69.196966374807,0.528990885416667,0.524576822916667,,1731,61.9907583557883,76.1396259705788,2.94743252217033,73.1921934484085,79.0870584927491,,,
1757,75.0359217513089,225.107765253927,75.1269361336649,0.529226888020833,0.53955078125,,1732,99.0642225197602,75.7275796339195,3.02153503221558,72.7060446017039,78.7491146661351,,,
1758,65.5828262315973,196.748478694792,18.8792715986373,0.529606119791667,0.546712239583333,,1733,32.5826437160345,74.8210866152975,3.05271671061905,71.7683699046784,77.8738033259165,,,
1759,61.1514915653222,183.454474695967,56.0775126417702,0.530130208333333,0.582682291666667,,1734,129.021530560372,75.1234102304764,3.09882029934999,72.0245899311264,78.2222305298264,,,
1760,66.7354516453339,200.206354936002,71.5271822626035,0.53044921875,0.581705729166667,,1735,159.102789772132,74.7387536498721,3.12292738225506,71.6158262676171,77.8616810321272,,,
1761,69.2714117442727,207.814235232818,123.517258891946,0.530623372395833,0.539388020833333,,1736,18.8357026085344,75.283382712932,3.12387336727065,72.1595093456614,78.4072560802027,,,
1762,66.1707021057181,198.512106317154,13.1124587562772,0.530882161458333,0.531901041666667,,1737,145.510375287384,74.8108294861949,3.15976314650566,71.6510663396892,77.9705926327005,,,
1763,69.0066221515425,207.019866454628,124.430709220055,0.530597330729167,0.51806640625,,1738,46.5067401304212,75.4190465920632,3.14970898856967,72.2693376034935,78.5687555806329,,,
1764,74.2325153047996,222.697545914399,111.301069954516,0.530115559895833,0.513834635416667,,1739,104.956819229605,75.1008165435367,3.14931437982489,71.9515021637118,78.2501309233616,,,
1765,74.6143639211532,223.84309176346,91.9775145212934,0.529820963541667,0.509928385416667,,1740,37.7683540337845,74.8129639699814,3.14079963817215,71.6721643318093,77.9537636081536,,,
1766,74.5644007308753,223.693202192626,73.0690890863496,0.529915364583333,0.50634765625,,1741,68.7683590094846,75.3767004564258,3.13566779002458,72.2410326664012,78.5123682464504,,,
1767,71.8080563934968,215.42416918049,31.0294006309911,0.530411783854167,0.536295572916667,,1742,18.7099949873195,74.8386940127662,3.13451099454303,71.7041830182232,77.9732050073093,,,
1768,70.699278445333,212.097835335999,70.6024686697528,0.530634765625,0.5546875,,1743,64.632061316844,75.2019592499408,3.13589685948493,72.0660623904559,78.3378561094258,,,
1769,70.9463236417395,212.838970925219,128.455161158546,0.530828450520833,0.51904296875,,1744,80.269637624324,76.0562149969629,3.13528737195888,72.920927625004,79.1915023689217,,,
1770,73.6774888781332,221.0324666344,143.485096284287,0.531404622395833,0.543782552083333,,1745,135.201150760221,78.1159706688233,3.12738086871496,74.9885898001084,81.2433515375383,,,
1771,78.0062863999005,234.018859199702,41.7191978019904,0.5321630859375,0.5439453125,,1746,94.8648371725448,77.3768849437582,3.14841176125986,74.2284731824983,80.5252967050181,,,
1772,80.1986940262687,240.596082078806,111.618185389297,0.5320849609375,0.526204427083333,,1747,95.3273312180788,78.0944958938297,3.16025639239406,74.9342395014357,81.2547522862238,,,
1773,83.1031325344149,249.309397603245,127.833955695273,0.532052408854167,0.506184895833333,,1748,22.9329037804406,79.1814886290308,3.19979199040971,75.9816966386211,82.3812806194405,,,
1774,86.9128981436935,260.73869443108,136.55410430969,0.532301432291667,0.523600260416667,,1749,81.4257665997148,81.1390619199415,3.22077403693088,77.9182878830106,84.3598359568723,,,
1775,88.5517025788136,265.655107736441,150.827891706555,0.532237955729167,0.480631510416667,,1750,35.1726075797963,82.1361041901882,3.24010964953061,78.8959945406576,85.3762138397189,,,
1776,93.3496652837653,280.048995851296,82.8323656205775,0.532088216145833,0.48486328125,,1751,43.8500595090098,82.6776551420179,3.21803333727485,79.459621804743,85.8956884792927,,,
1777,98.4977927334489,295.493378200347,105.699844676769,0.5326806640625,0.552571614583333,,1752,62.6207964780803,84.1326438979966,3.19365202663267,80.938991871364,87.3262959246293,,,
1778,97.4009630486663,292.202889145999,113.812174226573,0.533260091145833,0.558430989583333,,1753,98.3771617085606,84.3286880958597,3.16553484132994,81.1631532545298,87.4942229371896,,,
1779,99.0353499787627,297.106049936288,113.345821441306,0.53291015625,0.526529947916667,,1754,73.091059189661,84.6632079554902,3.17436357498609,81.4888443805041,87.8375715304763,,,
1780,92.2745230400952,276.823569120286,17.3447269574276,0.532306315104167,0.4990234375,,1755,155.106848543356,82.5348573629683,3.21343910882472,79.3214182541436,85.748296471793,,,
1781,84.9169348500273,254.750804550082,-6.28848936935596,0.53244140625,0.526692708333333,,1756,69.196966374807,81.6231056143697,3.35141122420214,78.2716943901675,84.9745168385718,,,
1782,85.7990925706396,257.397277711919,88.3477752139074,0.532713216145833,0.5537109375,,1757,75.1269361336649,82.1399098664896,3.4560085717118,78.6839012947779,85.5959184382014,,,
1783,73.7377966945915,221.213390083774,34.9680326746071,0.5328662109375,0.549967447916667,,1758,18.8792715986373,80.8831218303102,3.56626926877323,77.3168525615369,84.4493910990834,,,
1784,78.011043679322,234.033131037966,98.5791548148887,0.532838541666667,0.564615885416667,,1759,56.0775126417702,82.1771710675426,3.64254226514786,78.5346288023948,85.8197133326905,,,
1785,75.5532091924528,226.659627577358,49.6464306948791,0.533177083333333,0.580240885416667,,1760,71.5271822626035,80.6207965603761,3.71147531122148,76.9093212491546,84.3322718715976,,,
1786,71.9636595402805,215.890978620842,60.3093860412008,0.533536783854167,0.569010416666667,,1761,123.517258891946,78.6836709970245,3.76575905557207,74.9179119414524,82.4494300525966,,,
1787,70.2404654723704,210.721396417111,145.609866149624,0.533868815104167,0.530110677083333,,1762,13.1124587562772,81.1694389095949,3.86934031707142,77.3000985925235,85.0387792266663,,,
1788,59.2716438221804,177.814931466541,17.3455691871375,0.533787434895833,0.525553385416667,,1763,124.430709220055,78.6564034958645,3.97312308642555,74.683280409439,82.6295265822901,,,
1789,58.9904805206187,176.971441561856,58.7928134886924,0.5338232421875,0.52392578125,,1764,111.301069954516,78.8973068950463,4.15583254226134,74.741474352785,83.0531394373077,,,
1790,51.9514815187211,155.854444556163,36.6951162329373,0.5333642578125,0.50732421875,,1765,91.9775145212934,77.5588421304058,4.37059299252294,73.1882491378829,81.9294351229287,,,
1791,47.8564738889428,143.569421666828,55.355221661763,0.533048502604167,0.527018229166667,,1766,73.0690890863496,77.9036826721309,4.56745059143769,73.3362320806932,82.4711332635686,,,
1792,52.340007688528,157.020023065584,71.7674351476422,0.532618815104167,0.524576822916667,,1767,31.0294006309911,77.9624880866045,4.77477387149245,73.1877142151121,82.737261958097,,,
1793,50.9996728708971,152.999018612691,48.5943457121417,0.532366536458333,0.526204427083333,,1768,70.6024686697528,78.5484557478756,4.93555061373271,73.6129051341429,83.4840063616083,,,
1794,56.3368233118724,169.010469935617,22.4513995789732,0.532112630208333,0.512858072916667,,1769,128.455161158546,77.7213839490938,5.12207516637872,72.5993087827151,82.8434591154725,,,
1795,55.5865661291124,166.759698387337,50.7695885172549,0.532459309895833,0.56982421875,,1770,143.485096284287,77.1429516136611,5.36541836550137,71.7775332481597,82.5083699791624,,,
1796,53.6105365368512,160.831609610554,33.2810820365445,0.532566731770833,0.53466796875,,1771,41.7191978019904,75.144518893589,5.68094814135836,69.4635707522306,80.8254670349473,,,
1797,56.2577488805748,168.773246641724,119.886451022156,0.5327734375,0.569010416666667,,1772,111.618185389297,75.6351387729931,5.97635973068297,69.6587790423101,81.6114985036761,,,
1798,51.6021783176535,154.806534952961,18.5634445789495,0.533058268229167,0.553059895833333,,1773,127.833955695273,74.129964525167,6.25635405982779,67.8736104653393,80.3863185849948,,,
1799,52.8591744195095,158.577523258528,57.7832866551749,0.533260091145833,0.537272135416667,,1774,136.55410430969,74.8133053658481,6.51996573178379,68.2933396340643,81.3332710976319,,,
1800,49.2223241767001,147.6669725301,78.5717983687276,0.533408203125,0.525065104166667,,1775,150.827891706555,74.7573452044562,6.82173648785893,67.9356087165973,81.5790816923151,,,
1801,53.0237440955758,159.071232286727,76.8218801083598,0.533518880208333,0.511393229166667,,1776,82.8323656205775,75.573997606977,7.07358563397547,68.5004119730016,82.6475832409525,,,
1802,50.6270359428322,151.881107828497,25.1595049499985,0.533333333333333,0.503580729166667,,1777,105.699844676769,75.2075161450357,7.28276490628801,67.9247512387476,82.4902810513237,,,
1803,43.7945397756325,131.383619326897,-5.40322869111181,0.5330126953125,0.510579427083333,,1778,113.812174226573,73.8737117299535,7.4511547347592,66.4225569951943,81.3248664647127,,,
1804,41.9510026618368,125.853007985511,57.5892996255506,0.5331494140625,0.573079427083333,,1779,113.345821441306,73.0739497283258,7.63171414686845,65.4422355814574,80.7056638751943,,,
1805,41.4832510994442,124.449753298333,25.5280762486978,0.5333740234375,0.538248697916667,,1780,17.3447269574276,72.1413422196795,7.76130940117978,64.3800328184997,79.9026516208592,,,
1806,45.6327652106688,136.898295632006,73.3308395676976,0.533268229166667,0.533365885416667,,1781,-6.28848936935596,70.537891063294,7.91091266775333,62.6269783955407,78.4488037310473,,,
1807,48.9269565989807,146.780869796942,111.783518668575,0.533614908854167,0.531087239583333,,1782,88.3477752139074,71.3729215004267,7.97342743601464,63.3994940644121,79.3463489364414,,,
1808,50.4379577391595,151.313873217479,53.8134281294934,0.53341796875,0.521484375,,1783,34.9680326746071,70.9550095787763,8.01079842399106,62.9442111547852,78.9658080027674,,,
1809,46.5535824465839,139.660747339752,47.2101797276079,0.533909505208333,0.549967447916667,,1784,98.5791548148887,71.5105175813051,8.04280417166899,63.4677134096361,79.5533217529741,,,
1810,50.1892272079442,150.567681623833,70.1488074270505,0.534832356770833,0.567057291666667,,1785,49.6464306948791,71.786425322193,8.04927111906434,63.7371542031286,79.8356964412573,,,
1811,53.0232256744266,159.06967702328,85.6492263584946,0.535439453125,0.560221354166667,,1786,60.3093860412008,72.0633281476026,8.05767975585077,64.0056483917518,80.1210079034534,,,
1812,51.2561422290703,153.768426687211,47.3564380217903,0.535174153645833,0.531575520833333,,1787,145.609866149624,70.569978718776,8.11547332940796,62.4545053893681,78.685452048184,,,
1813,46.5858747934997,139.757624380499,-1.87037105267,0.535091145833333,0.507486979166667,,1788,17.3455691871375,70.27619774213,8.09298942370663,62.1832083184234,78.3691871658366,,,
1814,44.0286097111689,132.085829133507,16.95012652719,0.535540364583333,0.528157552083333,,1789,58.7928134886924,68.1687353363875,8.0952021650922,60.0735331712953,76.2639375014797,,,
1815,47.1713012130176,141.513903639053,54.3976459392074,0.535887044270833,0.552083333333333,,1790,36.6951162329373,67.0529819243227,8.0605848638533,58.9923970604694,75.113566788176,,,
1816,50.5971105784601,151.79133173538,92.3395149859326,0.535831705729167,0.540852864583333,,1791,55.355221661763,67.0600799726489,8.01110309844875,59.0489768742002,75.0711830710977,,,
1817,53.5218265856731,160.565479757019,46.9904102699475,0.535813802083333,0.534342447916667,,1792,71.7674351476422,66.5487333291901,7.94000642555139,58.6087269036387,74.4887397547415,,,
1818,53.2981205655101,159.89436169653,71.1009622174139,0.535279947916667,0.50830078125,,1793,48.5943457121417,67.3344502230415,7.81988373449072,59.5145664885508,75.1543339575322,,,
1819,48.0759419529489,144.227825858847,22.8721076966074,0.535128580729167,0.54638671875,,1794,22.4513995789732,66.3985607921955,7.66077578262965,58.7377850095658,74.0593365748252,,,
1820,42.3207534253346,126.962260276004,38.3893886515416,0.535618489583333,0.552571614583333,,1795,50.7695885172549,64.6325652528425,7.48870251610013,57.1438627367423,72.1212677689426,,,
1821,41.2591245845525,123.777373753658,21.1728630779474,0.535797526041667,0.535807291666667,,1796,33.2810820365445,62.2342861703652,7.31346437483055,54.9208217955347,69.5477505451958,,,
1822,37.002422491367,111.007267474101,33.8208885054258,0.5358984375,0.5595703125,,1797,119.886451022156,62.0794173606287,7.16944954643366,54.909967814195,69.2488669070623,,,
1823,39.0895730089989,117.268719026997,87.5386897916997,0.53654296875,0.607259114583333,,1798,18.5634445789495,61.6072703881267,7.00762704675841,54.5996433413683,68.6148974348852,,,
1824,48.8198554047803,146.459566214341,95.6806305644825,0.536707356770833,0.5498046875,,1799,57.7832866551749,60.9768130326211,6.87084978064841,54.1059632519726,67.8476628132695,,,
1825,46.1859763423085,138.557929026925,13.0835511253506,0.536795247395833,0.547526041666667,,1800,78.5717983687276,58.5558217937124,6.69041152945575,51.8654102642567,65.2462333231682,,,
1826,54.0603500261657,162.181050078497,134.682706336502,0.536158854166667,0.512044270833333,,1801,76.8218801083598,58.2392495315545,6.50166540613382,51.7375841254207,64.7409149376883,,,
1827,53.9572536514782,161.871760954435,69.917609985099,0.5358740234375,0.508951822916667,,1802,25.1595049499985,57.9860190288981,6.26731905877096,51.7186999701271,64.2533380876691,,,
1828,50.4457944595958,151.337383378787,56.4744089306216,0.5362939453125,0.556803385416667,,1803,-5.40322869111181,57.0208144064246,6.01992066578248,51.0008937406421,63.0407350722071,,,
1829,50.6518024994443,151.955407498333,39.8208323371173,0.53646484375,0.53271484375,,1804,57.5892996255506,55.5700037811412,5.78621641534618,49.783787365795,61.3562201964874,,,
1830,55.6527026254853,166.958107876456,105.798625608013,0.536505533854167,0.526692708333333,,1805,25.5280762486978,55.4220195491158,5.56755807139329,49.8544614777225,60.9895776205091,,,
1831,54.1916105116858,162.574831535057,22.2910892938275,0.536455078125,0.5107421875,,1806,73.3308395676976,55.519007045908,5.37129285172578,50.1477141941822,60.8902998976338,,,
1832,60.0250078626259,180.075023587878,104.745128212415,0.5358544921875,0.474609375,,1807,111.783518668575,57.6961368024133,5.23134550743952,52.4647912949738,62.9274823098528,,,
1833,62.8142513111043,188.442753933313,58.0185062988968,0.5355810546875,0.513346354166667,,1808,53.8134281294934,57.1014452550602,5.04732858322212,52.054116671838,62.1487738382823,,,
1834,63.6901551011688,191.070465303507,55.442049495694,0.535179036458333,0.5234375,,1809,47.2101797276079,57.5028965652775,4.86914039372504,52.6337561715525,62.3720369590026,,,
1835,59.566316955361,178.698950866083,29.0117803566511,0.535055338541667,0.513671875,,1810,70.1488074270505,56.1388303994297,4.66839037436654,51.4704400250632,60.8072207737963,,,
1836,60.5673870013641,181.702161004092,74.7888696824614,0.535458984375,0.546549479166667,,1811,85.6492263584946,56.6318193991863,4.44624842777233,52.1855709714139,61.0780678269586,,,
1837,56.7316780645455,170.195034193636,22.1702088442959,0.535813802083333,0.587076822916667,,1812,47.3564380217903,55.8839923953254,4.19382789655351,51.6901644987719,60.0778202918789,,,
1838,60.3105275539829,180.931582661949,110.375180604755,0.536005859375,0.53759765625,,1813,-1.87037105267,55.1931162081711,4.02597945300104,51.16713675517,59.2190956611721,,,
1839,56.559968104754,169.679904314262,57.0479774742073,0.536180013020833,0.548014322916667,,1814,16.95012652719,55.9715948020352,3.87235127223007,52.0992435298051,59.8439460742653,,,
1840,57.1396972126015,171.419091637804,67.7883914197911,0.536061197916667,0.51171875,,1815,54.3976459392074,56.1479786830371,3.85297736890203,52.2950013141351,60.0009560519392,,,
1841,60.1562156991672,180.468647097502,99.876724536954,0.535164388020833,0.499837239583333,,1816,92.3395149859326,57.3868337478218,3.85336041414075,53.533473333681,61.2401941619625,,,
1842,56.4579095682125,169.373728704637,34.3086317950891,0.535130208333333,0.5341796875,,1817,46.9904102699475,56.9741555151419,3.81327245797987,53.160883057162,60.7874279731218,,,
1843,62.4789123760766,187.43673712823,134.139588262517,0.534239908854167,0.4951171875,,1818,71.1009622174139,58.1971389095512,3.81503523322019,54.382103676331,62.0121741427714,,,
1844,61.1915926653494,183.574777996048,40.4004127370529,0.533888346354167,0.525716145833333,,1819,22.8721076966074,58.0364735570985,3.81080467532231,54.2256688817762,61.8472782324208,,,
1845,61.1131725539059,183.339517661718,75.9927214040903,0.5338916015625,0.551106770833333,,1820,38.3893886515416,59.0863033968067,3.89946507249676,55.1868383243099,62.9857684693034,,,
1846,61.0663120220027,183.198936066008,54.9213769189918,0.533829752604167,0.536295572916667,,1821,21.1728630779474,59.167711012527,4.06831977149918,55.0993912410278,63.2360307840262,,,
1847,64.2790348739608,192.837104621882,94.3338617874587,0.533865559895833,0.5517578125,,1822,33.8208885054258,60.3648243409763,4.29475313016573,56.0700712108106,64.659577471142,,,
1848,66.5578450238991,199.673535071697,59.1482914888725,0.533937174479167,0.527994791666667,,1823,87.5386897916997,59.1738800364021,4.56690035665125,54.6069796797508,63.7407803930534,,,
1849,66.3799465487533,199.13983964626,43.6923750938893,0.533849283854167,0.529622395833333,,1824,95.6806305644825,59.666604164146,4.82603469811363,54.8405694660324,64.4926388622596,,,
1850,69.3408604797518,208.022581439255,87.9103982212337,0.5342919921875,0.588541666666667,,1825,13.0835511253506,60.2573318419119,5.05837777296305,55.1989540689488,65.3157096148749,,,
1851,66.9459342918483,200.837802875545,38.0291272296424,0.534280598958333,0.549153645833333,,1826,134.682706336502,59.4623775058514,5.31708487525772,54.1452926305937,64.7794623811091,,,
1852,62.8220259275095,188.466077782529,42.67651857745,0.5345947265625,0.54638671875,,1827,69.917609985099,58.7928606130885,5.48914082945019,53.3037197836383,64.2820014425386,,,
1853,57.6943405924307,173.083021777292,32.5083631292994,0.535037434895833,0.560384114583333,,1828,56.4744089306216,58.9369558715061,5.61655088900287,53.3204049825032,64.553506760509,,,
1854,64.9119371678009,194.735811503403,162.41284638802,0.535218098958333,0.533203125,,1829,39.8208323371173,62.2274671475675,5.71039640404921,56.5170707435183,67.9378635516167,,,
1855,63.2692335011343,189.807700503403,76.8723236110515,0.5351416015625,0.517903645833333,,1830,105.798625608013,62.6055656570871,5.76027051488243,56.8452951422047,68.3658361719696,,,
1856,62.4161055036443,187.248316510933,38.6786966742592,0.534921875,0.502604166666667,,1831,22.2910892938275,62.8634209595491,5.79251365899973,57.0709073005494,68.6559346185489,,,
1857,66.0940055449926,198.282016634978,135.589610149054,0.53470703125,0.51806640625,,1832,104.745128212415,64.0841811670267,5.90704859622686,58.1771325707999,69.9912297632536,,,
1858,67.8508905142574,203.552671542772,83.3965222826506,0.534352213541667,0.51123046875,,1833,58.0185062988968,63.5275733947537,6.01667982038132,57.5108935743724,69.544253215135,,,
1859,66.3641863012187,199.092558903656,57.1117449846997,0.5335693359375,0.50439453125,,1834,55.442049495694,63.5922462742675,6.10423169461381,57.4880145796537,69.6964779688813,,,
1860,68.7555500309152,206.266650092745,98.0791333219604,0.533167317708333,0.54150390625,,1835,29.0117803566511,64.5896767369019,6.17227556298354,58.4174011739184,70.7619522998854,,,
1861,69.51042252475,208.53126757425,85.4680322816868,0.5328955078125,0.51220703125,,1836,74.7888696824614,64.8900536948359,6.20474224226835,58.6853114525676,71.0947959371043,,,
1862,72.3931671786405,217.179501535921,87.0171775195269,0.5325,0.492350260416667,,1837,22.1702088442959,64.9168762666209,6.24630964773236,58.6705666188885,71.1631859143532,,,
1863,73.3954156199811,220.186246859943,102.228233097528,0.532683919270833,0.536458333333333,,1838,110.375180604755,65.9927938171255,6.32258996925219,59.6702038478733,72.3153837863777,,,
1864,72.2288766764541,216.686630029362,13.6910032518922,0.532682291666667,0.513671875,,1839,57.0479774742073,66.2979188034895,6.34603088678675,59.9518879167028,72.6439496902763,,,
1865,73.8703046618363,221.610913985509,86.2008359331991,0.532736002604167,0.515299479166667,,1840,67.7883914197911,67.6557758506661,6.4001597211653,61.2556161295009,74.0559355718314,,,
1866,73.0482893638135,219.14486809144,24.2390469941359,0.533155924479167,0.54833984375,,1841,99.876724536954,67.0644307733118,6.43465275319888,60.6297780201129,73.4990835265107,,,
1867,67.3912482394315,202.173744718295,24.5253290236509,0.533271484375,0.5478515625,,1842,34.3086317950891,65.7347408524827,6.49447192533891,59.2402689271438,72.2292127778217,,,
1868,65.5318053373071,196.595416011921,91.3666610116044,0.533245442708333,0.552083333333333,,1843,134.139588262517,66.6048634160447,6.54838068680136,60.0564827292433,73.153244102846,,,
1869,70.2763090774625,210.828927232388,102.158800642967,0.533297526041667,0.524251302083333,,1844,40.4004127370529,67.2138406400751,6.59261619154488,60.6212244485302,73.80645683162,,,
1870,70.5329217561939,211.598765268582,105.659863637852,0.533162434895833,0.5302734375,,1845,75.9927214040903,68.8371299722564,6.61310954458641,62.22402042767,75.4502395168428,,,
1871,69.2495614416727,207.748684325018,86.8263707837278,0.533142903645833,0.5419921875,,1846,54.9213769189918,69.7868747199463,6.67588261994664,63.1109920999996,76.4627573398929,,,
1872,70.1200617462782,210.360185238835,65.2118007222653,0.533170572916667,0.528971354166667,,1847,94.3338617874587,70.6503833012074,6.72972772818425,63.9206555730232,77.3801110293917,,,
1873,71.6924392554228,215.077317766268,104.257972275149,0.533372395833333,0.5263671875,,1848,59.1482914888725,72.0315025908098,6.74430774032212,65.2871948504877,78.775810331132,,,
1874,71.6404659212019,214.921397763606,98.0924049052564,0.533299153645833,0.516276041666667,,1849,43.6923750938893,72.2384381812717,6.67889152028618,65.5595466609856,78.9173297015579,,,
1875,71.404275244122,214.212825732366,90.525918233029,0.533904622395833,0.541178385416667,,1850,87.9103982212337,72.1373653904589,6.62652812550523,65.5108372649537,78.7638935159641,,,
1876,71.3406189362782,214.021856808834,91.0691718302439,0.5341357421875,0.507975260416667,,1851,38.0291272296424,73.6664952082019,6.56370399848081,67.1027912097211,80.2301992066827,,,
1877,75.0083934626754,225.025180388026,64.4577152502328,0.533631184895833,0.502115885416667,,1852,42.67651857745,72.2895345986672,6.50176963229349,65.7877649663737,78.7913042309607,,,
1878,72.7496371463058,218.248911438917,37.2052896299764,0.533370768229167,0.532389322916667,,1853,32.5083631292994,71.6481165524884,6.48594886650538,65.162167685983,78.1340654189937,,,
1879,74.7615806523501,224.28474195705,55.4363380116519,0.533575846354167,0.547037760416667,,1854,162.41284638802,71.6277622207439,6.45658577797863,65.1711764427652,78.0843479987225,,,
1880,76.9546390618216,230.863917185465,48.9347346636001,0.533610026041667,0.50244140625,,1855,76.8723236110515,71.8064661879298,6.44554925288295,65.3609169350468,78.2520154408127,,,
1881,79.1125382221351,237.337614666405,113.703458031726,0.533606770833333,0.5263671875,,1856,38.6786966742592,71.9614629021202,6.39542739505149,65.5660355070688,78.3568902971717,,,
1882,83.6147265001944,250.844179500583,172.144378575176,0.533395182291667,0.532552083333333,,1857,135.589610149054,74.8997626919506,6.38167110529288,68.5180915866577,81.2814337972435,,,
1883,77.5350671451908,232.605201435572,57.7835527689408,0.532864583333333,0.496907552083333,,1858,83.3965222826506,73.9789474871766,6.35637389047151,67.6225735967051,80.3353213776481,,,
1884,78.2654410863951,234.796323259185,74.4456297798137,0.53265625,0.543782552083333,,1859,57.1117449846997,74.3010479475867,6.25478934438144,68.0462586032053,80.5558372919682,,,
1885,74.5393945437051,223.618183631115,40.4087621504069,0.531935221354167,0.508138020833333,,1860,98.0791333219604,74.0062776074831,6.13128851730218,67.8749890901809,80.1375661247852,,,
1886,71.5281735379091,214.584520613727,59.9514114094564,0.531256510416667,0.501139322916667,,1861,85.4680322816868,74.612937039891,6.06839728226156,68.5445397576295,80.6813343221526,,,
1887,70.5209524684906,211.562857405472,102.427397608322,0.53125,0.529459635416667,,1862,87.0171775195269,75.1548689600059,5.98640244132306,69.1684665186829,81.141271401329,,,
1888,74.5397264598724,223.619179379617,142.260697496145,0.531516927083333,0.55224609375,,1863,102.228233097528,77.5095844237677,5.88407721549814,71.6255072082695,83.3936616392658,,,
1889,75.8950622841328,227.685186852398,110.431112176821,0.531468098958333,0.51904296875,,1864,13.6910032518922,77.5106811212592,5.79124702934035,71.7194340919188,83.3019281505995,,,
1890,79.9361135140132,239.80834054204,106.407745689865,0.531178385416667,0.478352864583333,,1865,86.2008359331991,78.478519713723,5.75969364077387,72.7188260729492,84.2382133544969,,,
1891,79.7869823941247,239.360947182374,75.8197323835713,0.531009114583333,0.510091145833333,,1866,24.2390469941359,78.6359969875226,5.75311536322516,72.8828816242975,84.3891123507478,,,
1892,84.9383116638154,254.814934991446,121.643687247462,0.530779622395833,0.501627604166667,,1867,24.5253290236509,79.0628001779248,5.74418215883604,73.3186180190887,84.8069823367608,,,
1893,89.1752339829603,267.525701948881,86.7247806343166,0.5303076171875,0.47900390625,,1868,91.3666610116044,80.0905678022233,5.66076090090291,74.4298069013204,85.7513287031262,,,
1894,92.5803951821861,277.741185546558,108.0297559442,0.5304736328125,0.529459635416667,,1869,102.158800642967,79.5786103057857,5.58026772970122,73.9983425760845,85.158878035487,,,
1895,87.8059519020849,263.417855706255,54.1002565259099,0.529845377604167,0.506998697916667,,1870,105.659863637852,79.8472346938025,5.47933613173235,74.3678985620702,85.3265708255349,,,
1896,86.6145419675735,259.84362590272,131.807228242689,0.529462890625,0.496419270833333,,1871,86.8263707837278,80.941636788677,5.39676045300259,75.5448763356745,86.3383972416796,,,
1897,89.1403917947042,267.421175384113,80.2167218716175,0.529129231770833,0.53564453125,,1872,65.2118007222653,81.4376239446109,5.32338336964031,76.1142405749706,86.7610073142512,,,
1898,89.1113482876942,267.334044863083,18.0644611187919,0.529088541666667,0.548990885416667,,1873,104.257972275149,79.9421455001272,5.24146333834092,74.7006821617863,85.1836088384681,,,
1899,81.412403449993,244.237210349979,22.2076709190083,0.529217122395833,0.550130208333333,,1874,98.0924049052564,79.2178196066005,5.18725222173641,74.0305673848641,84.4050718283369,,,
1900,80.5848355511336,241.754506653401,83.2420923435748,0.529527994791667,0.55615234375,,1875,90.525918233029,79.9933042585551,5.10802983314577,74.8852744254093,85.1013340917008,,,
1901,75.680892647295,227.042677941885,76.7638925320095,0.529798177083333,0.538411458333333,,1876,91.0691718302439,79.7747453234723,4.99494357906189,74.7798017444104,84.7696889025341,,,
1902,77.1938275506883,231.581482652065,135.75558168792,0.530216471354167,0.54541015625,,1877,64.4577152502328,81.6909503128503,4.90941989928683,76.7815304135634,86.6003702121371,,,
1903,80.9251152294479,242.775345688344,197.613821391746,0.530236002604167,0.512532552083333,,1878,37.2052896299764,84.7289366425423,4.76195169798388,79.9669849445584,89.4908883405262,,,
1904,80.2519141848462,240.755742554539,60.8655196601561,0.529357096354167,0.485188802083333,,1879,55.4363380116519,85.284959319618,4.57803442900369,80.7069248906143,89.8629937486217,,,
1905,76.2106256851641,228.631877055492,61.5804610842365,0.529108072916667,0.513346354166667,,1880,48.9347346636001,83.3078537254261,4.38613465585459,78.9217190695715,87.6939883812807,,,
1906,68.7780616649078,206.334184994723,33.0251523752025,0.529425455729167,0.565104166666667,,1881,113.703458031726,82.4481052698213,4.18279563883368,78.2653096309876,86.6309009086549,,,
1907,72.7375271300748,218.212581390224,128.428538888086,0.529803059895833,0.56884765625,,1882,172.144378575176,84.2079060975433,3.94856365754249,80.2593424400008,88.1564697550858,,,
1908,72.8194741437252,218.458422431176,92.3191437212187,0.530144856770833,0.5556640625,,1883,57.7835527689408,83.3594655793505,3.81326599727023,79.5461995820802,87.1727315766207,,,
1909,65.3910450007528,196.173135002258,15.6399263663647,0.529606119791667,0.49609375,,1884,74.4456297798137,82.0309048751096,3.63055293055786,78.4003519445517,85.6614578056674,,,
1910,67.1183861518476,201.355158455543,55.3171761671877,0.529055989583333,0.512044270833333,,1885,40.4087621504069,81.9957172512368,3.44936833655852,78.5463489146783,85.4450855877953,,,
1911,76.3862026199524,229.158607859857,195.611185871354,0.528388671875,0.493489583333333,,1886,59.9514114094564,83.9081104384798,3.24237033345598,80.6657401050238,87.1504807719358,,,
1912,80.9946995269545,242.984098580864,75.6876775832172,0.528001302083333,0.492838541666667,,1887,102.427397608322,83.7163387777255,3.0360689742314,80.6802698034941,86.7524077519569,,,
1913,82.3275819938251,246.982745981475,93.6638855622145,0.527965494791667,0.50390625,,1888,142.260697496145,83.8466663864056,2.82503916352784,81.0216272228778,86.6717055499335,,,
1914,84.8738448127331,254.621534438199,90.7672893196091,0.5279736328125,0.528971354166667,,1889,110.431112176821,83.6219419986033,2.70794225183886,80.9139997467645,86.3298842504422,,,
1915,85.6260782098966,256.87823462969,145.773021493044,0.527415364583333,0.496256510416667,,1890,106.407745689865,86.2117854935279,2.58013113799147,83.6316543555364,88.7919166315193,,,
1916,78.6925025083017,236.077507524905,91.8562453154589,0.5273779296875,0.537109375,,1891,75.8197323835713,86.3226758735722,2.49904636921558,83.8236295043566,88.8217222427878,,,
1917,81.4536880689253,244.361064206776,91.2515090840094,0.527330729166667,0.529622395833333,,1892,121.643687247462,87.6366457184717,2.43018909074414,85.2064566277275,90.0668348092158,,,
1918,79.9313906636309,239.794171990893,38.4047585398995,0.5276318359375,0.538411458333333,,1893,86.7247806343166,87.9087913952609,2.38972971740674,85.5190616778541,90.2985211126676,,,
1919,82.9967105005445,248.990131501633,91.6044944830223,0.527262369791667,0.509440104166667,,1894,108.0297559442,87.9134547966612,2.40234723308513,85.5111075635761,90.3158020297463,,,
1920,83.8623186701652,251.586956010495,80.584526759151,0.526873372395833,0.513671875,,1895,54.1002565259099,87.4904298185472,2.36017087407867,85.1302589444685,89.8506006926258,,,
1921,83.4095733766146,250.228720129844,74.6669716752503,0.52634765625,0.483235677083333,,1896,131.807228242689,86.8827260545746,2.30334534199117,84.5793807125834,89.1860713965658,,,
1922,83.2269515283954,249.680854585186,82.428972312041,0.526051432291667,0.529947916666667,,1897,80.2167218716175,86.7965025551298,2.28069820255532,84.5158043525744,89.0772007576851,,,
1923,83.8175257157865,251.452577147359,28.461538171739,0.525179036458333,0.52001953125,,1898,18.0644611187919,86.0759091717861,2.26625172579189,83.8096574459942,88.342160897578,,,
1924,82.8569858303876,248.570957491163,103.60701496802,0.525226236979167,0.554524739583333,,1899,22.2076709190083,86.0631453030189,2.20396670552838,83.8591785974905,88.2671120085472,,,
1925,79.813609827097,239.440829481291,57.7820283694792,0.525123697916667,0.537272135416667,,1900,83.2420923435748,85.2727457631017,2.1127750017092,83.1599707613925,87.3855207648109,,,
1926,74.2098812737274,222.629643821182,40.8999822597318,0.525392252604167,0.538899739583333,,1901,76.7638925320095,84.2996881949978,2.04193871651935,82.2577494784784,86.3416269115172,,,
1927,70.2612923609872,210.783877082962,58.7986175662057,0.525857747395833,0.555501302083333,,1902,135.75558168792,83.6669322290363,1.97013495883905,81.6967972701972,85.6370671878753,,,
1928,61.8945080868995,185.683524260698,34.2407249226038,0.526287434895833,0.599772135416667,,1903,197.613821391746,83.0744422226122,1.9576074651161,81.1168347574961,85.0320496877283,,,
1929,59.9941898008745,179.982569402623,62.3249350480785,0.5265234375,0.556315104166667,,1904,60.8655196601561,83.5669842896338,1.96034985632648,81.6066344333073,85.5273341459602,,,
1930,64.2441757390368,192.73252721711,113.630475560066,0.5268701171875,0.561360677083333,,1905,61.5804610842365,84.7080458101909,1.95295452672571,82.7550912834652,86.6610003369167,,,
1931,65.57420169828,196.72260509484,65.6173116428027,0.526990559895833,0.522786458333333,,1906,33.0251523752025,85.0351551627243,1.95085558144915,83.0842995812752,86.9860107441734,,,
1932,62.9806273360299,188.94188200809,68.7160345119818,0.527947591145833,0.5703125,,1907,128.428538888086,84.1530488191999,1.93695277385198,82.2160960453479,86.0900015930519,,,
1933,61.3892726346438,184.167817903931,56.4670143865246,0.527801106770833,0.498697916666667,,1908,92.3191437212187,81.8848652076577,1.93926103226762,79.9456041753901,83.8241262399253,,,
1934,64.3974171333413,193.192251400024,141.025297571127,0.527685546875,0.511881510416667,,1909,15.6399263663647,83.5170562822104,1.95361907713302,81.5634372050774,85.4706753593434,,,
1935,71.4393248131111,214.317974439333,113.353116070081,0.527892252604167,0.534342447916667,,1910,55.3171761671877,84.2799481702549,1.93520345920233,82.3447447110525,86.2151516294572,,,
1936,74.2092862240228,222.627858672068,90.8809245751711,0.527522786458333,0.509602864583333,,1911,195.611185871354,85.2695984138777,1.92184566852057,83.3477527453571,87.1914440823982,,,
1937,65.6063609541727,196.819082862518,46.4155447742242,0.527076822916667,0.54248046875,,1912,75.6876775832172,85.0041892641672,1.99860741532287,83.0055818488444,87.0027966794901,,,
1938,71.7113946720024,215.134184016007,69.6843937071258,0.5269482421875,0.524739583333333,,1913,93.6638855622145,84.3621695798301,2.09899243662433,82.2631771432058,86.4611620164544,,,
1939,69.9250635227566,209.77519056827,45.5511718830467,0.526822916666667,0.535481770833333,,1914,90.7672893196091,82.4659043717301,2.18834298164011,80.27756139009,84.6542473533702,,,
1940,77.3023067595888,231.906920278766,124.768143758662,0.5270703125,0.536458333333333,,1915,145.773021493044,82.7470226380407,2.32013216161555,80.4268904764252,85.0671547996563,,,
1941,76.1791922179566,228.53757665387,39.7395122871837,0.527599283854167,0.552734375,,1916,91.8562453154589,81.4398023752431,2.47066666470651,78.9691357105365,83.9104690399496,,,
1942,76.3565588593651,229.069676578095,49.5631481615338,0.5274609375,0.520345052083333,,1917,91.2515090840094,80.9249673904972,2.63537649961895,78.2895908908783,83.5603438901162,,,
1943,74.9926719424262,224.978015827278,91.7299563531391,0.527981770833333,0.547200520833333,,1918,38.4047585398995,80.3384236474713,2.79837429001641,77.5400493574549,83.1367979374877,,,
1944,74.3597967242639,223.079390172792,52.9490290811857,0.527882486979167,0.515787760416667,,1919,91.6044944830223,79.6761540091746,2.90462901870809,76.7715249904665,82.5807830278827,,,
1945,79.8744084861877,239.623225458563,183.786524040748,0.527408854166667,0.503743489583333,,1920,80.584526759151,81.1615808345971,3.00641987885636,78.1551609557407,84.1680007134535,,,
1946,83.8016579723973,251.404973917192,134.19770916514,0.527096354166667,0.505045572916667,,1921,74.6669716752503,82.7321191216408,3.10273691461352,79.6293822070273,85.8348560362544,,,
1947,83.2431258505085,249.729377551526,104.960477846735,0.527001953125,0.542317708333333,,1922,82.428972312041,82.2057122511319,3.17495429857545,79.0307579525565,85.3806665497074,,,
1948,82.066992986821,246.200978960463,89.215188955749,0.5267919921875,0.506998697916667,,1923,28.461538171739,82.3821527821933,3.26998567063065,79.1121671115627,85.652138452824,,,
1949,77.8498859626195,233.549657887858,66.2660519000228,0.5269970703125,0.550130208333333,,1924,103.60701496802,83.3272820131979,3.29147160191946,80.0358104112784,86.6187536151173,,,
1950,79.3313511743884,237.994053523165,99.3347988188373,0.5267724609375,0.566080729166667,,1925,57.7820283694792,84.8395786386847,3.31336036506649,81.5262182736182,88.1529390037512,,,
1951,80.6265853585872,241.879756075761,65.6510444015464,0.5268310546875,0.555013020833333,,1926,40.8999822597318,84.4946561300175,3.30912699519693,81.1855291348206,87.8037831252144,,,
1952,85.2996670159228,255.899001047768,143.167383613755,0.526676432291667,0.530924479166667,,1927,58.7986175662057,85.7966853669145,3.29196445619918,82.5047209107153,89.0886498231136,,,
1953,92.2920003361764,276.876001008529,140.328085442413,0.526105143229167,0.503255208333333,,1928,34.2407249226038,85.886342303277,3.27584092885844,82.6105013744186,89.1621832321355,,,
1954,88.4878805190188,265.463641557056,57.8823034056652,0.525743815104167,0.4970703125,,1929,62.3249350480785,83.1465086172755,3.26640045874205,79.8801081585334,86.4129090760175,,,
1955,94.8285599455441,284.485679836632,111.401923867535,0.526111653645833,0.5546875,,1930,113.630475560066,84.1374185036947,3.25085337049313,80.8865651332015,87.3882718741878,,,
1956,92.0897116545452,276.269134963636,36.9207118881589,0.526446940104167,0.5361328125,,1931,65.6173116428027,83.6538940096539,3.21818313469554,80.4357108749584,86.8720771443495,,,
1957,90.4176954027263,271.253086208179,54.389757404456,0.5271044921875,0.583821614583333,,1932,68.7160345119818,84.0728078337569,3.18170020741281,80.8911076263441,87.2545080411698,,,
1958,92.266960025633,276.800880076899,95.2865330789011,0.527545572916667,0.555338541666667,,1933,56.4670143865246,83.4229645825965,3.18151876242717,80.2414458201693,86.6044833450236,,,
1959,79.240382241083,237.721146723249,33.0468485798397,0.527867838541667,0.53662109375,,1934,141.025297571127,82.2607627170792,3.23240011401792,79.0283626030613,85.4931628310971,,,
1960,77.7645146114162,233.293543834249,68.0434384124033,0.527581380208333,0.512858072916667,,1935,113.353116070081,83.2882825611192,3.24291168831213,80.0453708728071,86.5311942494313,,,
1961,71.3944692723419,214.183407817026,27.2253688898441,0.52794921875,0.548990885416667,,1936,90.8809245751711,82.7374628105831,3.23239891500062,79.5050638955824,85.9698617255837,,,
1962,71.0269978965964,213.080993689789,65.7583827364898,0.528644205729167,0.561848958333333,,1937,46.4155447742242,80.1913294157818,3.19775810490165,76.9935713108801,83.3890875206834,,,
1963,65.5755217932511,196.726565379753,37.982379420434,0.528525390625,0.524576822916667,,1938,69.6843937071258,79.4520098439625,3.1914533833472,76.2605564606153,82.6434632273097,,,
1964,66.8988712672418,200.696613801725,97.8764546863144,0.528876953125,0.548828125,,1939,45.5511718830467,79.5346092385527,3.20439671937049,76.3302125191822,82.7390059579232,,,
1965,58.1570211968793,174.471063590638,31.0514018711734,0.528972981770833,0.52490234375,,1940,124.768143758662,78.3637094846618,3.27063192470487,75.0930775599569,81.6343414093667,,,
1966,59.8445089794598,179.53352693838,84.3668253471653,0.5290185546875,0.552897135416667,,1941,39.7395122871837,77.1596664229779,3.30388568016368,73.8557807428142,80.4635521031416,,,
1967,54.5226335346038,163.567900603811,53.9232541246784,0.529239908854167,0.569986979166667,,1942,49.5631481615338,76.4158822819822,3.37202823010801,73.0438540518742,79.7879105120902,,,
1968,55.2644201252717,165.793260375815,35.1731689701487,0.529957682291667,0.623860677083333,,1943,91.7299563531391,75.316306985632,3.44336919109651,71.8729377945355,78.7596761767285,,,
1969,53.3248705162216,159.974611548665,56.9351968317258,0.530270182291667,0.555501302083333,,1944,52.9490290811857,75.6796489129227,3.49245478215712,72.1871941307656,79.1721036950798,,,
1970,53.7840135362956,161.352040608887,71.3844587716668,0.530302734375,0.533528645833333,,1945,183.786524040748,75.2831776244648,3.53909543487285,71.7440821895919,78.8222730593376,,,
1971,57.0482804647844,171.144841394353,76.5899241202095,0.529952799479167,0.506998697916667,,1946,134.19770916514,75.2048520825247,3.54480347246719,71.6600486100575,78.7496555549919,,,
1972,59.3733389092444,178.120016727733,100.80119761307,0.529949544270833,0.528645833333333,,1947,104.960477846735,75.7172878852271,3.54243712634628,72.1748507588808,79.2597250115734,,,
1973,61.0887374717827,183.266212415348,36.7938551520284,0.5299609375,0.527506510416667,,1948,89.215188955749,74.8224816664033,3.54193548856626,71.280546177837,78.3644171549696,,,
1974,64.7030927636443,194.109278290933,135.261725859343,0.530509440104167,0.571126302083333,,1949,66.2660519000228,76.9166029936112,3.5411009868432,73.375502006768,80.4577039804544,,,
1975,67.1441151564002,201.432345469201,86.0155824453546,0.5302490234375,0.51513671875,,1950,99.3347988188373,76.5716729441472,3.54146302632811,73.0302099178191,80.1131359704753,,,
1976,69.8379692705014,209.513907811504,129.968704933296,0.530403645833333,0.5234375,,1951,65.6510444015464,77.9870979748103,3.54027146735994,74.4468265074503,81.5273694421702,,,
1977,74.2538321993907,222.761496598172,133.034259436783,0.53048828125,0.510579427083333,,1952,143.167383613755,79.7936524292622,3.5564421268869,76.2372103023753,83.3500945561491,,,
1978,79.0737261100913,237.221178330274,123.606807963772,0.53021484375,0.505045572916667,,1953,140.328085442413,81.0644012605871,3.55657731425375,77.5078239463333,84.6209785748408,,,
1979,81.3439028743854,244.031708623156,56.0844393006998,0.529835611979167,0.509114583333333,,1954,57.8823034056652,81.4927093856478,3.58493036098357,77.9077790246642,85.0776397466313,,,
1980,80.6151086345809,241.845325903743,73.5532346526457,0.5302294921875,0.541829427083333,,1955,111.401923867535,81.7128721229922,3.62743520917273,78.0854369138195,85.340307332165,,,
1981,88.0839842912417,264.251952873725,151.752744327571,0.530419921875,0.54541015625,,1956,36.9207118881589,82.4603675890218,3.66444723123357,78.7959203577882,86.1248148202553,,,
1982,90.1215108736904,270.364532621071,90.7177291959926,0.53025390625,0.515950520833333,,1957,54.389757404456,82.9525326390843,3.68058447595051,79.2719481631338,86.6331171150348,,,
1983,92.445376680419,277.336130041257,129.447985060427,0.531036783854167,0.5751953125,,1958,95.2865330789011,84.1433551988577,3.66092746219842,80.4824277366593,87.8042826610561,,,
1984,100.945238879043,302.83571663713,115.476505017165,0.5306494140625,0.505045572916667,,1959,33.0468485798397,85.3004040347526,3.65746938102819,81.6429346537244,88.9578734157808,,,
1985,98.7844976444231,296.353492933269,83.4476247983207,0.530437825520833,0.486979166666667,,1960,68.0434384124033,84.1714300588152,3.64803666049779,80.5233933983175,87.8194667193131,,,
1986,99.5686460219832,298.70593806595,87.0177169639834,0.530771484375,0.534505208333333,,1961,27.2253688898441,83.6550496841859,3.62616403513341,80.0288856490525,87.2812137193193,,,
1987,97.5719549602619,292.715864880786,83.6518684558677,0.53044921875,0.497233072916667,,1962,65.7583827364898,83.5133034857682,3.61291124692257,79.9003922388456,87.1262147326907,,,
1988,103.23433490846,309.703004725379,108.440864373207,0.529890950520833,0.496419270833333,,1963,37.982379420434,84.7294862230031,3.6319394364421,81.097546786561,88.3614256594452,,,
1989,101.667063704144,305.001191112431,81.4794561364513,0.530011393229167,0.531087239583333,,1964,97.8764546863144,84.9607619569114,3.65808576828412,81.3026761886273,88.6188477251956,,,
1990,100.202545006079,300.607635018236,100.281038535151,0.530559895833333,0.533203125,,1965,31.0514018711734,86.0338965971488,3.66587713659659,82.3680194605522,89.6997737337454,,,
1991,94.7467601352833,284.24028040585,67.4336254697567,0.530413411458333,0.495442708333333,,1966,84.3668253471653,84.9096903561899,3.67314672820792,81.2365436279819,88.5828370843978,,,
1992,94.2732033914128,282.819610174238,102.389027799413,0.530690104166667,0.529296875,,1967,53.9232541246784,86.1381122289787,3.67753644876226,82.4605757802164,89.8156486777409,,,
1993,90.6111421457214,271.833426437164,64.3886928956935,0.53095703125,0.505696614583333,,1968,35.1731689701487,86.4288091845504,3.68674656840586,82.7420626161446,90.1155557529563,,,
1994,88.7547712955553,266.264313886666,63.9611085309897,0.530916341145833,0.525390625,,1969,56.9351968317258,85.8843219723514,3.65482427069216,82.2294977016593,89.5391462430436,,,
1995,89.3311765244506,267.993529573352,70.0725253158624,0.5310888671875,0.524251302083333,,1970,71.3844587716668,86.2200768004823,3.62755179687778,82.5925250036046,89.8476285973601,,,
1996,83.2013444418705,249.604033325612,36.4663406204784,0.531546223958333,0.542154947916667,,1971,76.5899241202095,83.3314457530261,3.57298608753268,79.7584596654934,86.9044318405588,,,
1997,80.7093269137347,242.127980741204,66.0523688164643,0.531593424479167,0.540364583333333,,1972,100.80119761307,81.9952626089344,3.53623837101685,78.4590242379175,85.5315009799513,,,
1998,77.9947783476233,233.98433504287,95.3361879082182,0.531634114583333,0.553059895833333,,1973,36.7938551520284,81.8065510415125,3.498289560052,78.3082614814605,85.3048406015645,,,
1999,79.0121313817927,237.036394145378,73.1465217070045,0.531292317708333,0.515950520833333,,1974,135.261725859343,81.4914791346744,3.41189123080531,78.0795879038691,84.9033703654797,,,
2000,68.2969653456616,204.890896036985,-5.00442257789597,0.531341145833333,0.56103515625,,1975,86.0155824453546,80.0940188507936,3.35357488681296,76.7404439639807,83.4475937376066,,,
2001,60.6878709602646,182.063612880794,18.0516659456125,0.5318359375,0.587890625,,1976,129.968704933296,78.5002319317108,3.28018860611615,75.2200433255946,81.7804205378269,,,
2002,51.3489073026564,154.046721907969,23.7582242774728,0.532249348958333,0.586751302083333,,1977,133.034259436783,77.6788040861407,3.26195012120289,74.4168539649378,80.9407542073436,,,
2003,52.3299320451027,156.989796135308,103.715174197197,0.5326171875,0.54931640625,,1978,123.606807963772,76.9052313524827,3.27246022480197,73.6327711276807,80.1776915772847,,,
2004,52.1967239934469,156.590171980341,67.1524943315466,0.533455403645833,0.569010416666667,,1979,56.0844393006998,75.4704158405049,3.28588431338459,72.1845315271203,78.7563001538895,,,
2005,55.6521247875229,166.956374362569,111.983826052993,0.5335986328125,0.527669270833333,,1980,73.5532346526457,76.5312300100604,3.29761393212525,73.2336160779351,79.8288439421856,,,
2006,56.5267800310535,169.58034009316,80.4184928950781,0.533040364583333,0.50927734375,,1981,151.752744327571,75.9237117556985,3.3368104619647,72.5869012937338,79.2605222176632,,,
2007,57.5335425932734,172.60062777982,85.7547235834556,0.532711588541667,0.535970052083333,,1982,90.7177291959926,76.8812413967827,3.3902734567287,73.490967940054,80.2715148535114,,,
2008,64.7977098134727,194.393129440418,129.51273358727,0.531920572916667,0.4765625,,1983,129.447985060427,78.3542409297791,3.42160279084385,74.9326381389353,81.775843720623,,,
2009,65.204233522778,195.612700568334,64.0361259889922,0.532156575520833,0.519694010416667,,1984,115.476505017165,77.7414878495848,3.44141659676653,74.3000712528183,81.1829044463513,,,
2010,68.1639849955552,204.491954986666,176.265217253111,0.532400716145833,0.536458333333333,,1985,83.4476247983207,80.5496911569038,3.43042970785207,77.1192614490518,83.9801208647559,,,
2011,71.0069075999175,213.020722799753,98.4275699336469,0.532555338541667,0.508951822916667,,1986,87.0177169639834,81.1454584416341,3.42854561059989,77.7169128310342,84.574004052234,,,
2012,67.1217920893351,201.365376268005,36.9069103268443,0.5328125,0.5185546875,,1987,83.6518684558677,81.3352925874576,3.42990246161883,77.9053901258388,84.7651950490765,,,
2013,79.1603442414862,237.481032724459,149.07353786949,0.533014322916667,0.524088541666667,,1988,108.440864373207,82.9689230802616,3.43058991465303,79.5383331656086,86.3995129949146,,,
2014,84.3821047901188,253.146314370356,72.1700292302055,0.5328271484375,0.51025390625,,1989,81.4794561364513,83.639269154963,3.42819635151416,80.2110728034488,87.0674655064771,,,
2015,84.6649374078772,253.994812223632,35.2372143464037,0.5332177734375,0.535319010416667,,1990,100.281038535151,82.4110487561412,3.41910747171619,78.991941284425,85.8301562278574,,,
2016,85.7737329295494,257.321198788648,75.6219680853927,0.533522135416667,0.567545572916667,,1991,67.4336254697567,83.2849814270083,3.39655425939562,79.8884271676126,86.6815356864039,,,
2017,89.340304256126,268.020912768378,141.649723999087,0.533668619791667,0.544270833333333,,1992,102.389027799413,84.4081755182224,3.38768513334309,81.0204903848793,87.7958606515655,,,
2018,93.0651949000339,279.195584700102,115.748022197158,0.533624674479167,0.534016927083333,,1993,64.3886928956935,85.6204258725847,3.35919124505767,82.2612346275271,88.9796171176424,,,
2019,84.6873683162272,254.062104948682,33.792037317985,0.5335546875,0.50244140625,,1994,63.9611085309897,85.5933448597972,3.32379142843296,82.2695534313642,88.9171362882302,,,
2020,83.1089349631781,249.326804889534,66.8354496422867,0.533977864583333,0.555989583333333,,1995,70.0725253158624,85.7874674639259,3.30247957597808,82.4849878879478,89.089947039904,,,
2021,81.6760269046503,245.028080713951,65.8339160119834,0.534671223958333,0.552571614583333,,1996,36.4663406204784,85.6786332921674,3.2896998765924,82.388933415575,88.9683331687598,,,
2022,87.6989986708496,263.096996012549,142.507131960723,0.535133463541667,0.576171875,,1997,66.0523688164643,86.97112756355,3.31947389900627,83.6516536645437,90.2906014625562,,,
2023,83.8427779791887,251.528333937566,92.8051138246878,0.535496419270833,0.556315104166667,,1998,95.3361879082182,86.814341606915,3.34452078626618,83.4698208206488,90.1588623931812,,,
2024,75.4952264337542,226.485679301263,40.8143590112645,0.535291341145833,0.534016927083333,,1999,73.1465217070045,86.8931750159197,3.36051901101553,83.5326560049041,90.2536940269352,,,
2025,77.756459112169,233.269377336507,55.4710404239293,0.535494791666667,0.5576171875,,2000,-5.00442257789597,85.328651772088,3.36090145788654,81.9677503142015,88.6895532299745,,,
2026,76.6475842406272,229.942752721882,104.658522455639,0.535582682291667,0.547688802083333,,2001,18.0516659456125,85.6941996154269,3.37023069817473,82.3239689172522,89.0644303136017,,,
2027,82.7202615502023,248.160784650607,176.284862927054,0.535494791666667,0.546712239583333,,2002,23.7582242774728,86.6023595760889,3.37072046781698,83.2316391082719,89.9730800439058,,,
2028,85.075083409376,255.225250228128,118.217615840839,0.5349560546875,0.5458984375,,2003,103.715174197197,86.311837152639,3.38700135384017,82.9248357987988,89.6988385064792,,,
2029,88.3262071116131,264.978621334839,91.6540476167733,0.534635416666667,0.524251302083333,,2004,67.1524943315466,85.6853124399527,3.35373239090648,82.3315800490462,89.0390448308592,,,
2030,85.2376524634835,255.71295739045,44.0117003965592,0.533958333333333,0.49365234375,,2005,111.983826052993,85.4485920692833,3.25360053391507,82.1949915353683,88.7021926031984,,,
2031,85.6205883284703,256.861764985411,148.912377279724,0.534326171875,0.5595703125,,2006,80.4184928950781,86.9262223168731,3.13595907418748,83.7902632426856,90.0621813910606,,,
2032,89.0776562214879,267.232968664464,179.627281407144,0.533759765625,0.513671875,,2007,85.7547235834556,87.4727818674529,2.92804939203372,84.5447324754192,90.4008312594867,,,
2033,89.2510412738371,267.753123821511,43.0346383166166,0.533712565104167,0.493977864583333,,2008,129.51273358727,86.5378193011907,2.74643260125361,83.791386699937,89.2842519024443,,,
2034,91.3371487486086,274.011446245826,104.470600366794,0.533904622395833,0.531087239583333,,2009,64.0361259889922,86.048066660139,2.61257879545862,83.4354878646804,88.6606454555977,,,
2035,82.1011036101186,246.303310830356,-2.91113737308811,0.5339111328125,0.534993489583333,,2010,176.265217253111,83.7267403387615,2.46334314962368,81.2633971891379,86.1900834883852,,,
2036,79.9465725136833,239.83971754105,79.3508200148978,0.5345703125,0.575520833333333,,2011,98.4275699336469,83.6464108332042,2.38778766447958,81.2586231687246,86.0341984976838,,,
2037,77.6431523908182,232.929457172454,28.4086634013234,0.5345068359375,0.5361328125,,2012,36.9069103268443,82.4972137045246,2.33660945430056,80.1606042502241,84.8338231588252,,,
2038,81.213406036902,243.640218110706,94.4591445257343,0.534762369791667,0.55029296875,,2013,149.07353786949,82.7091210784436,2.30277007520426,80.4063510032393,85.0118911536478,,,
2039,78.2453097517143,234.735929255143,73.3091628606461,0.534718424479167,0.531087239583333,,2014,72.1700292302055,82.0202641860404,2.28297029188834,79.7372938941521,84.3032344779288,,,
2040,79.0250939210099,237.07528176303,152.509411216396,0.534676106770833,0.5322265625,,2015,35.2372143464037,83.4130084032942,2.2927846241796,81.1202237791146,85.7057930274739,,,
2041,71.7514610351844,215.254383105553,41.6643040368096,0.534220377604167,0.507161458333333,,2016,75.6219680853927,82.2636606680326,2.32066369428027,79.9429969737524,84.5843243623129,,,
2042,74.274383596953,222.823150790859,138.737748091274,0.533937174479167,0.492024739583333,,2017,141.649723999087,83.6617807194349,2.33254292322733,81.3292377962076,85.9943236426623,,,
2043,75.6908008258525,227.072402477558,70.8810251509562,0.53322265625,0.475748697916667,,2018,115.748022197158,83.0439767459358,2.31956075986503,80.7244159860707,85.3635375058008,,,
2044,72.1154572763419,216.346371829026,76.2154369618603,0.533196614583333,0.51318359375,,2019,33.792037317985,83.2758736884096,2.32270234896525,80.9531713394444,85.5985760373749,,,
2045,70.3440905550188,211.032271665057,112.217565287715,0.533444010416667,0.528483072916667,,2020,66.8354496422867,84.2220787228552,2.32643987570895,81.8956388471463,86.5485185985642,,,
2046,75.0163169646303,225.048950893891,135.658198983015,0.5335009765625,0.5107421875,,2021,65.8339160119834,85.508072324172,2.3328919575123,83.1751803666597,87.8409642816843,,,
2047,74.7337344034824,224.201203210447,66.0878245122906,0.533186848958333,0.510904947916667,,2022,142.507131960723,86.0888857338153,2.3318616988234,83.7570240349919,88.4207474326388,,,
2048,78.1978270685727,234.593481205718,64.0240974106789,0.533611653645833,0.549479166666667,,2023,92.8051138246878,86.0491157062509,2.33242162050763,83.7166940857433,88.3815373267585,,,
2049,84.5953623909482,253.786087172844,78.0103026081345,0.533253580729167,0.514322916666667,,2024,40.8143590112645,85.7093924650728,2.34525361314196,83.3641388519309,88.0546460782148,,,
2050,80.210307232636,240.630921697908,28.3341035292964,0.532630208333333,0.503743489583333,,2025,55.4710404239293,84.8307175988432,2.36355062541909,82.4671669734241,87.1942682242623,,,
2051,83.877819251538,251.633457754614,98.0946283857639,0.5321240234375,0.50439453125,,2026,104.658522455639,86.8522676177385,2.37871053596315,84.4735570817754,89.2309781537017,,,
2052,83.670500119379,251.011500358137,93.0791416685513,0.532078450520833,0.5263671875,,2027,176.284862927054,88.3233945926981,2.43553294676925,85.8878616459289,90.7589275394674,,,
2053,84.4760256498947,253.428076949684,109.701257824903,0.532254231770833,0.520833333333333,,2028,118.217615840839,90.008552113236,2.62087383763651,87.3876782755995,92.6294259508725,,,
2054,83.7586522229806,251.275956668942,102.063533296107,0.532189127604167,0.490559895833333,,2029,91.6540476167733,89.9761669975283,2.83628280808985,87.1398841894385,92.8124498056182,,,
2055,87.7222908671726,263.166872601518,101.122011915073,0.531490885416667,0.48486328125,,2030,44.0117003965592,90.6422359697543,3.07016785830928,87.572068111445,93.7124038280636,,,
2056,82.0970815312792,246.291244593838,48.0246554192647,0.531468098958333,0.533854166666667,,2031,148.912377279724,89.3881345847793,3.28410222165416,86.1040323631251,92.6722368064334,,,
2057,78.9570210645684,236.871063193705,26.7300710562133,0.531319986979167,0.569010416666667,,2032,179.627281407144,88.335420431076,3.6118686166888,84.7235518143872,91.9472890477648,,,
2058,77.5674887266531,232.702466179959,93.5538357029651,0.531015625,0.52490234375,,2033,43.0346383166166,88.4883441981252,4.07723437355304,84.4111098245722,92.5655785716783,,,
2059,78.6532050466822,235.959615140046,117.524066422976,0.530808919270833,0.515950520833333,,2034,104.470600366794,88.253272292943,4.36265459630904,83.890617696634,92.615926889252,,,
2060,79.9032626350125,239.709787905038,141.415978284698,0.531005859375,0.532552083333333,,2035,-2.91113737308811,89.7705242987411,4.62024314489418,85.150281153847,94.3907674436353,,,
2061,83.7688470394286,251.306541118286,88.556355211893,0.53064453125,0.512858072916667,,2036,79.3508200148978,88.0507426900898,4.85042906554346,83.2003136245463,92.9011717556333,,,
2062,83.0976901423468,249.29307042704,124.409035433056,0.530113932291667,0.5087890625,,2037,28.4086634013234,88.5601831900782,5.0997060917065,83.4604770983717,93.6598892817847,,,
2063,86.3231983915042,258.969595174513,75.637033000943,0.5301318359375,0.5263671875,,2038,94.4591445257343,89.3195973601586,5.34176474627262,83.977832613886,94.6613621064312,,,
2064,89.8301713213963,269.490513964189,83.1700041331751,0.5298876953125,0.5244140625,,2039,73.3091628606461,88.0273712084661,5.57634746183198,82.4510237466341,93.6037186702981,,,
2065,90.4855243703452,271.456573111036,115.889239004111,0.530221354166667,0.558268229166667,,2040,152.509411216396,88.8846106157976,5.78698306484888,83.0976275509487,94.6715936806465,,,
2066,94.1549601938783,282.464880581635,129.056003413485,0.529627278645833,0.493489583333333,,2041,41.6643040368096,90.7241947151521,6.08181853600761,84.6423761791445,96.8060132511597,,,
2067,85.3731811578829,256.119543473649,28.0806656827754,0.529070638020833,0.514322916666667,,2042,138.737748091274,89.7920123151008,6.33353017377979,83.458482141321,96.1255424888806,,,
2068,78.2499746536841,234.749923961052,21.3135026703066,0.528518880208333,0.568684895833333,,2043,70.8810251509562,87.4324785635561,6.6726841938367,80.7597943697194,94.1051627573928,,,
2069,83.3536082067956,250.060824620387,128.037703611803,0.528486328125,0.55224609375,,2044,76.2154369618603,87.6734527089413,7.01798669713855,80.6554660118028,94.6914394060799,,,
2070,84.4649019332395,253.394705799719,41.2417828875549,0.528321940104167,0.51708984375,,2045,112.217565287715,87.8195261514819,7.35986331668358,80.4596628347983,95.1793894681655,,,
2071,83.0495592335489,249.148677700647,76.1003076665831,0.528916015625,0.56640625,,2046,135.658198983015,88.0011900343112,7.75459390514901,80.2465961291622,95.7557839394602,,,
2072,77.5617244466629,232.685173339989,33.3883878677844,0.529475911458333,0.584635416666667,,2047,66.0878245122906,87.3650032079544,8.17332715923002,79.1916760487244,95.5383303671844,,,
2073,74.2490186404752,222.747055921426,77.1526919637452,0.5302490234375,0.604817708333333,,2048,64.0240974106789,86.0835436001705,8.5962032768276,77.4873403233429,94.6797468769981,,,
2074,63.8347835024792,191.504350507438,28.5431749464258,0.5300830078125,0.554524739583333,,2049,78.0103026081345,84.8235055829497,8.97352969004037,75.8499758929093,93.7970352729901,,,
2075,56.3446369805089,169.033910941527,20.3208121213288,0.530270182291667,0.533854166666667,,2050,28.3341035292964,84.4216713302059,9.31217434737888,75.109496982827,93.7338456775847,,,
2076,53.5251200275943,160.575360082783,47.6690225541584,0.530543619791667,0.55078125,,2051,98.0946283857639,84.2686905876613,9.58945610107679,74.6792344865845,93.8581466887381,,,
2077,44.430376447691,133.291129343073,23.5680305291515,0.5312890625,0.585123697916667,,2052,93.0791416685513,82.6786809420439,9.8218962080281,72.8567847340158,92.500577150072,,,
2078,44.1983474728816,132.595042418645,14.4506733850464,0.531824544270833,0.55859375,,2053,109.701257824903,79.5054615392595,10.0274180821875,69.4780434570719,89.532879621447,,,
2079,47.9241905263581,143.772571579074,69.0924136913536,0.5324267578125,0.5693359375,,2054,102.063533296107,78.5422222814264,10.1970591002656,68.3451631811608,88.7392813816921,,,
2080,41.2556590617532,123.76697718526,50.5464505616069,0.532718098958333,0.570963541666667,,2055,101.122011915073,77.7361909666192,10.3706591344542,67.365531832165,88.1068501010734,,,
2081,41.6087622434483,124.826286730345,39.3163606048795,0.5324853515625,0.522135416666667,,2056,48.0246554192647,77.6441254805079,10.5189498682095,67.1251756122984,88.1630753487173,,,
2082,38.6524866558426,115.957459967528,14.4259902962048,0.532669270833333,0.534342447916667,,2057,26.7300710562133,75.0071375004389,10.6708792778835,64.3362582225553,85.6780167783224,,,
2083,34.214345350053,102.643036050159,21.59232320265,0.532364908854167,0.544759114583333,,2058,93.5538357029651,71.9084128297625,10.7933105990496,61.1151022307129,82.7017234288122,,,
2084,38.5790449603118,115.737134880935,154.964188477349,0.533043619791667,0.572916666666667,,2059,117.524066422976,74.1031098917377,10.9261295928711,63.1769802988666,85.0292394846088,,,
2085,43.7155821052167,131.14674631565,104.821600999109,0.533719075520833,0.554524739583333,,2060,141.415978284698,74.1099922570772,11.0609546923353,63.0490375647418,85.1709469494125,,,
2086,42.5148283496814,127.544485049044,3.08228062091302,0.533758138020833,0.538411458333333,,2061,88.556355211893,74.2275102569595,11.2004455094527,63.0270647475069,85.4279557664122,,,
2087,41.5763329414719,124.728998824416,34.5907313336901,0.534576822916667,0.5791015625,,2062,124.409035433056,73.3498614592888,11.3606033828978,61.989258076391,84.7104648421866,,,
2088,39.2781882761646,117.834564828494,7.32368866799382,0.535174153645833,0.55615234375,,2063,75.637033000943,72.9364305821647,11.4997601885263,61.4366703936384,84.436190770691,,,
2089,44.2278658816588,132.683597644976,83.8497573605658,0.535662434895833,0.579915364583333,,2064,83.1700041331751,72.7284033828477,11.6223779561843,61.1060254266634,84.350781339032,,,
2090,46.2592994518617,138.777898355585,78.9168820496638,0.53556640625,0.523600260416667,,2065,115.889239004111,72.8383586610637,11.7325290566687,61.105829604395,84.5708877177324,,,
2091,42.9922503737248,128.976751121174,33.1677639444248,0.535833333333333,0.522135416666667,,2066,129.056003413485,70.4983263616133,11.8523030116484,58.6460233499649,82.3506293732617,,,
2092,46.6842515660671,140.052754698201,63.7583756735147,0.536022135416667,0.548177083333333,,2067,28.0806656827754,70.9315434525291,11.944360084777,58.9871833677521,82.8759035373061,,,
2093,43.7138991928473,131.141697578542,8.2813572174917,0.536560872395833,0.5595703125,,2068,21.3135026703066,68.3735750040236,12.0167585998553,56.3568164041683,80.3903336038788,,,
2094,45.7833493808626,137.350048142588,29.1029058874134,0.536818033854167,0.551106770833333,,2069,128.037703611803,67.5543961949345,12.0871579538139,55.4672382411206,79.6415541487484,,,
2095,38.7825896089272,116.347768826782,44.1707235844794,0.5372412109375,0.566569010416667,,2070,41.2417828875549,66.9260684816525,12.1620480064043,54.7640204752482,79.0881164880568,,,
2096,33.5558425280145,100.667527584044,8.1396794042535,0.537579752604167,0.576009114583333,,2071,76.1003076665831,64.8853256211925,12.1535464917805,52.731779129412,77.038872112973,,,
2097,36.7987152604852,110.396145781456,51.5892730119011,0.537716471354167,0.554036458333333,,2072,33.3883878677844,63.2369153080334,12.0911478341692,51.1457674738641,75.3280631422026,,,
2098,33.0671124308919,99.2013372926757,3.04648710455781,0.537550455729167,0.536458333333333,,2073,77.1526919637452,62.0008106529798,11.94364581288,50.0571648400998,73.9444564658598,,,
2099,34.346583204228,103.039749612684,65.0727841982644,0.537763671875,0.537272135416667,,2074,28.5431749464258,62.0213731390109,11.8238094052698,50.197563733741,73.8451825442807,,,
2100,41.5446419203643,124.633925761093,82.2997811866882,0.537535807291667,0.538248697916667,,2075,20.3208121213288,62.1054805621198,11.6824712788262,50.4230092832936,73.7879518409459,,,
2101,41.2020470613174,123.606141183952,80.8247594933821,0.536940104166667,0.5283203125,,2076,47.6690225541584,63.1347091104352,11.4897157083587,51.6449934020764,74.6244248187939,,,
2102,42.5957769551338,127.787330865402,85.3018186498243,0.5362939453125,0.522135416666667,,2077,23.5680305291515,62.8838697038481,11.2597877632157,51.6240819406324,74.1436574670639,,,
2103,44.0122725048338,132.036817514501,51.6091908143687,0.535885416666667,0.508463541666667,,2078,14.4506733850464,62.0707334125896,11.0354717772296,51.0352616353601,73.1062051898192,,,
2104,45.0030782627202,135.009234788161,61.8948383482658,0.53591796875,0.572265625,,2079,69.0924136913536,61.1333526385379,10.854317700417,50.2790349381209,71.9876703389549,,,
2105,44.4704986663282,133.411495998984,44.1346553315875,0.5363330078125,0.569173177083333,,2080,50.5464505616069,59.9974922862924,10.6652759169822,49.3322163693102,70.6627682032747,,,
2106,49.4233579596879,148.270073879064,58.4840893469829,0.536896158854167,0.565592447916667,,2081,39.3163606048795,59.1614545888789,10.4865639984676,48.6748905904113,69.6480185873465,,,
2107,49.8125894663072,149.437768398922,32.0739008618309,0.5370458984375,0.550944010416667,,2082,14.4259902962048,58.8486946955959,10.2414230576767,48.6072716379191,69.0901177532726,,,
2108,53.6847373718419,161.054212115526,57.765072954389,0.53791015625,0.56298828125,,2083,21.59232320265,59.4572241445797,10.04799008502,49.4092340595597,69.5052142295998,,,
2109,50.5317611094765,151.59528332843,17.406807048436,0.53818359375,0.547037760416667,,2084,154.964188477349,57.9641451513537,9.91457245845122,48.0495726929024,67.8787176098049,,,
2110,55.0531367655767,165.15941029673,67.0321505431964,0.538401692708333,0.558268229166667,,2085,104.821600999109,56.9741075850835,9.70425328705784,47.2698542980256,66.6783608721413,,,
2111,51.3803910010441,154.141173003132,14.7072920458192,0.538805338541667,0.54931640625,,2086,3.08228062091302,54.4896235411839,9.48070733003482,45.0089162111491,63.9703308712187,,,
2112,50.9652567042758,152.895770112827,61.1130810395517,0.538938802083333,0.531901041666667,,2087,34.5907313336901,53.9515201260399,9.17744635956377,44.7740737664762,63.1289664856037,,,
2113,48.329304034326,144.987912102978,71.3398979951746,0.5391650390625,0.546712239583333,,2088,7.32368866799382,52.9109488037285,8.85823825199132,44.0527105517372,61.7691870557199,,,
2114,40.711297787537,122.133893362611,0.108282889936572,0.539615885416667,0.555338541666667,,2089,83.8497573605658,51.429992919199,8.5150919785332,42.9149009406658,59.9450848977322,,,
2115,42.6056845444045,127.817053633213,85.9357577931581,0.539612630208333,0.534993489583333,,2090,78.9168820496638,51.4842233831202,8.15791988085049,43.3263035022697,59.6421432639707,,,
2116,35.0194995127441,105.058498538232,-5.70188804427266,0.539230143229167,0.529296875,,2091,33.1677639444248,49.1000836370735,7.77220966163258,41.3278739754409,56.8722932987061,,,
2117,31.1180715801583,93.354214740475,5.63693596573084,0.5392431640625,0.545572916666667,,2092,63.7583756735147,46.6801019224117,7.43047122831304,39.2496306940986,54.1105731507247,,,
2118,28.4701202830826,85.4103608492478,13.0903197982153,0.539412434895833,0.550944010416667,,2093,8.2813572174917,46.386173571734,7.02928042693195,39.3568931448021,53.415453998666,,,
2119,30.446516455739,91.3395493672169,52.7012636058744,0.5395654296875,0.517740885416667,,2094,29.1029058874134,47.0016198645883,6.70118736295695,40.3004325016313,53.7028072275452,,,
2120,28.2702805843872,84.8108417531615,30.9966015632617,0.539158528645833,0.515299479166667,,2095,44.1707235844794,45.0988531577541,6.3800829240833,38.7187702336708,51.4789360818374,,,
2121,34.4486992429881,103.346097728964,70.3440764159972,0.539215494791667,0.558268229166667,,2096,8.1396794042535,45.6694863641942,6.06046608979766,39.6090202743965,51.7299524539918,,,
2122,34.3275110915239,102.982533274572,59.9875777475353,0.5386865234375,0.523274739583333,,2097,51.5892730119011,45.3535504834285,5.80999358858768,39.5435568948409,51.1635440720162,,,
2123,36.9870915080883,110.961274524265,116.175213273418,0.538387044270833,0.5263671875,,2098,3.04648710455781,46.9768215698135,5.61494420231302,41.3618773675005,52.5917657721265,,,
2124,33.7624628856953,101.287388657086,18.437387558204,0.538321940104167,0.527506510416667,,2099,65.0727841982644,45.8255410912735,5.47481729702551,40.350723794248,51.300358388299,,,
2125,37.1967919704216,111.590375911265,53.6502029194173,0.538230794270833,0.548502604166667,,2100,82.2997811866882,46.3178357574106,5.33258633818375,40.9852494192268,51.6504220955943,,,
2126,36.1316614250504,108.394984275151,47.9535658268807,0.5384033203125,0.56494140625,,2101,80.8247594933821,46.8596544575194,5.1664701607882,41.6931842967312,52.0261246183076,,,
2127,38.3647175951958,115.094152785588,30.2663053963618,0.538094075520833,0.515787760416667,,2102,85.3018186498243,46.5184247093273,4.93518987557898,41.5832348337484,51.4536145849063,,,
2128,44.3299201555557,132.989760466667,31.8489402739796,0.538248697916667,0.561360677083333,,2103,51.6091908143687,46.6807954886377,4.69404250500432,41.9867529836334,51.374837993642,,,
2129,46.4849616351278,139.454884905383,73.7148942933093,0.538400065104167,0.539388020833333,,2104,61.8948383482658,47.8428390358585,4.46891168060199,43.3739273552566,52.3117507164605,,,
2130,52.1218039668244,156.365411900473,76.0494704982734,0.538811848958333,0.534830729166667,,2105,44.1346553315875,47.9792519144256,4.26629155386661,43.712960360559,52.2455434682922,,,
2131,46.597410124412,139.792230373236,5.66102438826974,0.538771158854167,0.555501302083333,,2106,58.4840893469829,47.09914551887,4.08988051648293,43.009265002387,51.1890260353529,,,
2132,52.7547030628297,158.264109188489,115.812202544845,0.539083658854167,0.544921875,,2107,32.0739008618309,48.5990639882811,3.93027019852949,44.6687937897516,52.5293341868106,,,
2133,50.7795490545128,152.338647163538,31.5288601262919,0.539327799479167,0.518391927083333,,2108,57.765072954389,48.9344143771063,3.7734717930941,45.1609425840122,52.7078861702004,,,
2134,49.1825342994919,147.547602898476,50.3627080075281,0.53939453125,0.537760416666667,,2109,17.406807048436,49.4985395693588,3.57535502637188,45.9231845429869,53.0738945957307,,,
2135,48.2455766945268,144.73673008358,102.35958632803,0.539444986979167,0.5400390625,,2110,67.0321505431964,48.4670767821173,3.43500069281591,45.0320760893013,51.9020774749332,,,
2136,51.2058360321345,153.617508096403,51.4830235321001,0.539013671875,0.532389322916667,,2111,14.7072920458192,47.4212223219798,3.31877577163977,44.1024465503401,50.7399980936196,,,
2137,58.5579326340957,175.673797902287,129.30707573605,0.538811848958333,0.515950520833333,,2112,61.1130810395517,49.8962183046296,3.29149820628393,46.6047200983456,53.1877165109135,,,
2138,59.5546252313502,178.663875694051,105.088387199947,0.538323567708333,0.50146484375,,2113,71.3398979951746,51.2785252823993,3.27011118176739,48.0084141006319,54.5486364641667,,,
2139,60.258564679685,180.775694039055,51.699503152377,0.5381103515625,0.509765625,,2114,0.108282889936572,52.148639291897,3.25561852980204,48.893020762095,55.4042578216991,,,
2140,57.2880335614396,171.864100684319,9.2619660336567,0.538302408854167,0.551432291666667,,2115,85.9357577931581,50.6861335796047,3.26168178036329,47.4244517992414,53.947815359968,,,
2141,50.8825548085836,152.647664425751,-0.56432254519101,0.538439127604167,0.520833333333333,,2116,-5.70188804427266,49.1276785875487,3.2616597375683,45.8660188499804,52.389338325117,,,
2142,55.9922880338575,167.976864101572,126.256999883644,0.539114583333333,0.5595703125,,2117,5.63693596573084,50.9529577236118,3.27001409164475,47.6829436319671,54.2229718152566,,,
2143,55.655337333749,166.966012001247,67.7603628639267,0.539685872395833,0.532877604166667,,2118,13.0903197982153,51.0314280606787,3.24002703050664,47.7914010301721,54.2714550911854,,,
2144,60.9073784534695,182.722135360409,84.5008733155789,0.539983723958333,0.54296875,,2119,52.7012636058744,52.5259283763275,3.2320457446956,49.2938826316319,55.7579741210231,,,
2145,61.9414238767574,185.824271630272,84.7316405663586,0.539666341145833,0.496744791666667,,2120,30.9966015632617,53.6166878798362,3.25960072059876,50.3570871592375,56.876288600435,,,
2146,61.8947883141859,185.684364942558,55.8423123885837,0.5396240234375,0.506510416666667,,2121,70.3440764159972,53.8455425622696,3.21619063418359,50.629351928086,57.0617331964532,,,
2147,60.6820126031283,182.046037809385,35.9672612200356,0.539972330729167,0.545735677083333,,2122,59.9875777475353,54.3911814214026,3.24163640619537,51.1495450152072,57.632817827598,,,
2148,61.6420656771691,184.926197031507,80.0347478087478,0.540393880208333,0.591634114583333,,2123,116.175213273418,54.9489358291839,3.25513168733311,51.6938041418508,58.204067516517,,,
2149,62.2830094301203,186.849028290361,79.0136836635385,0.540654296875,0.540364583333333,,2124,18.437387558204,56.4384887028894,3.27356914152145,53.164919561368,59.7120578444109,,,
2150,60.87751359211,182.63254077633,79.0279044585389,0.540716145833333,0.509928385416667,,2125,53.6502029194173,56.7121185119144,3.25353741383978,53.4585810980746,59.9656559257542,,,
2151,55.0281261359854,165.084378407956,37.6994217614853,0.540574544270833,0.490234375,,2126,47.9535658268807,55.8376016604399,3.27074000664862,52.5668616537912,59.1083416670885,,,
2152,54.0775945764405,162.232783729322,39.8178586580661,0.540517578125,0.520670572916667,,2127,30.2663053963618,55.033544781316,3.35984793739781,51.6736968439182,58.3933927187138,,,
2153,61.6199489525484,184.859846857645,66.078194413741,0.540870768229167,0.55615234375,,2128,31.8489402739796,54.6566109727654,3.5523847595277,51.1042262132377,58.2089957322931,,,
2154,60.2867117163483,180.860135149045,32.1985242346734,0.541201171875,0.523600260416667,,2129,73.7148942933093,54.2760096672811,3.83606025647888,50.4399494108023,58.11206992376,,,
2155,60.9336496785776,182.800949035733,41.213238175666,0.541598307291667,0.524576822916667,,2130,76.0494704982734,53.8704880952694,4.081241950718,49.7892461445514,57.9517300459874,,,
2156,49.726128324579,149.178384973737,-8.03927244220015,0.541549479166667,0.528971354166667,,2131,5.66102438826974,52.8474699036265,4.36871256800701,48.4787573356195,57.2161824716335,,,
2157,44.1813214497455,132.543964349236,8.65342726115002,0.541559244791667,0.569986979166667,,2132,115.812202544845,51.8703980980219,4.68769779860497,47.182700299417,56.5580958966269,,,
2158,41.5928715633147,124.778614689944,46.8211268382481,0.541813151041667,0.55029296875,,2133,31.5288601262919,52.1595593916772,4.95855262297942,47.2010067686977,57.1181120146566,,,
2159,41.7850348027512,125.355104408254,48.6205821737924,0.542146809895833,0.54931640625,,2134,50.3627080075281,51.9802556508811,5.2199570723488,46.7602985785324,57.2002127232299,,,
2160,40.9230425249306,122.769127574792,44.8937662397586,0.542457682291667,0.563639322916667,,2135,102.35958632803,52.5192156350247,5.51220670139304,47.0070089336317,58.0314223364178,,,
2161,37.1437279190243,111.431183757073,24.6116857082165,0.5428076171875,0.5478515625,,2136,51.4830235321001,51.687441814731,5.76704814234175,45.9203936723893,57.4544899570728,,,
2162,36.309892345721,108.929677037163,86.680046095482,0.543253580729167,0.553385416666667,,2137,129.30707573605,53.098672286293,6.01290846738046,47.0857638189126,59.1115807536735,,,
2163,36.5448698997343,109.634609699203,40.6366411866519,0.5432568359375,0.526692708333333,,2138,105.088387199947,52.6971734656479,6.27246202243324,46.4247114432147,58.9696354880812,,,
2164,31.0970982150417,93.2912946451252,12.269300726972,0.5431494140625,0.513671875,,2139,51.699503152377,51.5389264603891,6.49226918866371,45.0466572717254,58.0311956490528,,,
2165,29.1353181289215,87.4059543867644,32.9796520508254,0.543268229166667,0.570149739583333,,2140,9.2619660336567,52.1834631106026,6.75575900169992,45.4277041089026,58.9392221123025,,,
2166,34.1961494923233,102.58844847697,50.0873481997469,0.543689778645833,0.53564453125,,2141,-0.56432254519101,51.4805531185749,7.04037105483209,44.4401820637428,58.520924173407,,,
2167,33.7174368353186,101.152310505956,57.9576351881377,0.543836263020833,0.528971354166667,,2142,126.256999883644,52.7287790643084,7.33353568653445,45.395243377774,60.0623147508429,,,
2168,34.9957254443582,104.987176333075,22.7478047477394,0.543113606770833,0.496419270833333,,2143,67.7603628639267,53.0642862953282,7.57247512320746,45.4918111721207,60.6367614185357,,,
2169,43.589635307512,130.768905922536,105.409599919804,0.543173828125,0.558268229166667,,2144,84.5008733155789,54.8744682584966,7.75321835305772,47.1212499054389,62.6276866115543,,,
2170,48.4341484087774,145.302445226332,105.438287684528,0.543160807291667,0.515787760416667,,2145,84.7316405663586,55.9085275541565,7.92506532529314,47.9834622288634,63.8335928794496,,,
2171,45.2717953148224,135.815385944467,30.1025726477269,0.542823893229167,0.53271484375,,2146,55.8423123885837,55.8909975754205,8.09353366738605,47.7974639080345,63.9845312428066,,,
2172,53.1232988789555,159.369896636867,165.220778603082,0.542024739583333,0.504720052083333,,2147,35.9672612200356,57.7513250692849,8.28625031868616,49.4650747505988,66.0375753879711,,,
2173,54.7183280152237,164.154984045671,83.7436373423637,0.5410595703125,0.50830078125,,2148,80.0347478087478,58.2171301593796,8.52725777874081,49.6898723806388,66.7443879381204,,,
2174,57.6931363466904,173.079409040071,68.9457371847484,0.540607096354167,0.50927734375,,2149,79.0136836635385,57.2910620007782,8.79006747137263,48.5009945294056,66.0811294721509,,,
2175,58.5014758569965,175.50442757099,41.6592577032799,0.540408528645833,0.513997395833333,,2150,79.0279044585389,57.7463927879366,9.09572629299237,48.6506664949442,66.842119080929,,,
2176,58.9570005129693,176.871001538908,103.901268743216,0.540213216145833,0.53125,,2151,37.6994217614853,58.7317078040895,9.37389796004457,49.3578098440449,68.1056057641341,,,
2177,66.4362768725022,199.308830617507,134.310592422726,0.539256184895833,0.489420572916667,,2152,39.8178586580661,60.4249828353806,9.65874798821741,50.7662348471632,70.083730823598,,,
2178,76.1883637496872,228.565091249061,170.560875428534,0.538673502604167,0.500325520833333,,2153,66.078194413741,63.17585675758,9.9499150827754,53.2259416748046,73.1257718403554,,,
2179,80.418132372316,241.254397116948,141.722657457502,0.537802734375,0.482259114583333,,2154,32.1985242346734,65.3302433690216,10.2416604879957,55.0885828810259,75.5719038570174,,,
2180,80.5296308392593,241.588892517778,53.2979479361022,0.537337239583333,0.5244140625,,2155,41.213238175666,64.9299110875078,10.5354116214538,54.394499466054,75.4653227089616,,,
2181,84.6233493803645,253.870048141093,151.134338541821,0.537242838541667,0.5126953125,,2156,-8.03927244220015,66.4021634020872,10.8147764454942,55.5873869565929,77.2169398475814,,,
2182,91.6799883139514,275.039964941854,101.653185695716,0.53689453125,0.49951171875,,2157,8.65342726115002,68.2843626434096,11.0489890835111,57.2353735598986,79.3333517269207,,,
2183,93.2106543957938,279.631963187381,82.0339012434303,0.536456705729167,0.5009765625,,2158,46.8211268382481,67.6220430100486,11.2802956151867,56.3417473948618,78.9023386252353,,,
2184,91.007868554208,273.023605662624,56.2673737039282,0.535833333333333,0.510579427083333,,2159,48.6205821737924,68.1071119037277,11.4952394098175,56.6118724939102,79.6023513135452,,,
2185,91.3053822649423,273.916146794827,110.763688053855,0.535693359375,0.54052734375,,2160,44.8937662397586,69.2914448458126,11.7122728504142,57.5791719953984,81.0037176962267,,,
2186,96.1466735210552,288.440020563166,133.934609569766,0.535242513020833,0.493326822916667,,2161,24.6116857082165,69.9105629485917,11.9277265593959,57.9828363891958,81.8382895079875,,,
2187,100.532876845747,301.59863053724,118.512648569875,0.534534505208333,0.50830078125,,2162,86.680046095482,71.2248693218814,12.0767777412295,59.1480915806519,83.3016470631108,,,
2188,97.8963652185196,293.689095655559,121.716832051713,0.533800455729167,0.482747395833333,,2163,40.6366411866519,71.0760410143454,12.2106777281023,58.865363286243,83.2867187424477,,,
2189,98.3417763765684,295.025329129705,66.6132396262689,0.532802734375,0.480143229166667,,2164,12.269300726972,70.321626356038,12.3127306132131,58.0088957428249,82.634356969251,,,
2190,100.460277740588,301.380833221765,124.426039462087,0.532584635416667,0.501790364583333,,2165,32.9796520508254,71.7476368719146,12.3973394699362,59.3502974019785,84.1449763418508,,,
2191,103.890688508258,311.672065524773,107.744056144826,0.532275390625,0.4912109375,,2166,50.0873481997469,73.6786582466434,12.4855089184785,61.193149328165,86.1641671651219,,,
2192,103.13727894938,309.41183684814,98.514236137349,0.532381184895833,0.558756510416667,,2167,57.9576351881377,75.621375083556,12.5246182407824,63.0967568427736,88.1459933243384,,,
2193,100.924262391987,302.772787175962,64.6590520783518,0.531953125,0.516764322916667,,2168,22.7478047477394,74.413572185413,12.5463481563159,61.8672240290971,86.9599203417289,,,
2194,91.0599780475495,273.179934142648,33.7661587305588,0.5316552734375,0.521321614583333,,2169,105.409599919804,73.7470191631901,12.5756304701848,61.1713886930053,86.3226496333749,,,
2195,88.8437602629525,266.531280788858,69.3222942528712,0.53169921875,0.570963541666667,,2170,105.438287684528,73.4493999658821,12.6302894177661,60.819110548116,86.0796893836482,,,
2196,89.223912499913,267.671737499739,87.5651104120865,0.53109375,0.515462239583333,,2171,30.1025726477269,73.5049581981513,12.6551250655128,60.8498331326385,86.1600832636641,,,
2197,90.2806590472173,270.841977141652,122.8282575066,0.53037109375,0.481770833333333,,2172,165.220778603082,74.8184081024261,12.6872572727409,62.1311508296853,87.505665375167,,,
2198,89.5694387982496,268.708316394749,131.115239758454,0.530079752604167,0.50732421875,,2173,83.7436373423637,76.6840547404343,12.6810219306795,64.0030328097548,89.3650766711138,,,
2199,93.6616336556145,280.984900966843,139.877168861691,0.530009765625,0.5302734375,,2174,68.9457371847484,77.857435545394,12.6533375121381,65.2040980332559,90.5107730575321,,,
2200,99.7325773468473,299.197732040542,152.199744420303,0.529427083333333,0.47998046875,,2175,41.6592577032799,79.2924563445463,12.5270229403848,66.7654334041614,91.8194792849311,,,
2201,98.7412886717383,296.223866015215,80.1681065166759,0.5290087890625,0.486490885416667,,2176,103.901268743216,79.314813247647,12.3820828241135,66.9327304235335,91.6968960717605,,,
2202,97.4992901472393,292.497870441718,106.821700656554,0.528619791666667,0.483235677083333,,2177,134.310592422726,80.6701520495111,12.2384956198927,68.4316564296184,92.9086476694037,,,
2203,97.6693448863913,293.008034659174,113.589739840898,0.528528645833333,0.499348958333333,,2178,170.560875428534,82.1166595236842,12.0623324803131,70.0543270433711,94.1789920039974,,,
2204,98.3526106934942,295.057832080482,127.523824169615,0.527664388020833,0.48583984375,,2179,141.722657457502,83.3214757934073,11.8684286624451,71.4530471309621,95.1899044558524,,,
2205,99.1404979092886,297.421493727866,99.2261752691332,0.527146809895833,0.517415364583333,,2180,53.2979479361022,84.6357434607496,11.6767802084569,72.9589632522928,96.3125236692065,,,
2206,98.79297187366,296.37891562098,90.6319888580529,0.526544596354167,0.50537109375,,2181,151.134338541821,85.604738572169,11.4645687038728,74.1401698682962,97.0693072760418,,,
2207,90.900468267281,272.701404801843,21.6088480219315,0.525782877604167,0.474772135416667,,2182,101.653185695716,86.1860742675441,11.2414580338659,74.9446162336782,97.42753230141,,,
2208,90.8399518386779,272.519855516034,100.8641084497,0.525615234375,0.546223958333333,,2183,82.0339012434303,87.9941268398686,11.0467710825358,76.9473557573329,99.0408979224044,,,
2209,91.7003798212994,275.101139463898,81.9234351200751,0.525035807291667,0.489095052083333,,2184,56.2673737039282,88.6824073944142,10.8029680051113,77.879439389303,99.4853753995255,,,
2210,97.2274346018892,291.682303805668,126.66420564245,0.524640299479167,0.518717447916667,,2185,110.763688053855,90.2126745212507,10.5428147721604,79.6698597490903,100.755489293411,,,
2211,99.5454536353489,298.636360906047,94.2954043088889,0.5239697265625,0.482259114583333,,2186,133.934609569766,91.1813340912336,10.2867519837945,80.8945821074391,101.468086075028,,,
2212,96.8810579941401,290.64317398242,38.9179221615749,0.5235205078125,0.486979166666667,,2187,118.512648569875,91.4618485314955,10.0173526589748,81.4444958725208,101.47920119047,,,
2213,96.5592505707517,289.677751712255,80.2162468613271,0.5232177734375,0.516438802083333,,2188,121.716832051713,91.3351073700415,9.74629588329366,81.5888114867479,101.081403253335,,,
2214,92.9479984033329,278.843995209999,83.5934680141342,0.522306315104167,0.464192708333333,,2189,66.6132396262689,92.177398092149,9.43241941180389,82.7449786803451,101.609817503953,,,
2215,92.4409036764179,277.322711029254,116.752107951413,0.5221044921875,0.514811197916667,,2190,124.426039462087,94.2260805867459,9.06324918522339,85.1628314015225,103.289329771969,,,
2216,88.9765202485683,266.929560745705,90.6582684616258,0.521580403645833,0.476888020833333,,2191,107.744056144826,95.3570338497028,8.71861003329493,86.6384238164079,104.075643882998,,,
2217,89.8675477340993,269.602643202298,99.9900981083157,0.521329752604167,0.5205078125,,2192,98.514236137349,96.3355191420277,8.42368271205475,87.9118364299729,104.759201854082,,,
2218,86.2279708567583,258.683912570275,59.0166764842496,0.520633138020833,0.481282552083333,,2193,64.6590520783518,96.3562846576377,8.18338632983934,88.1728983277984,104.539670987477,,,
2219,84.7523029627506,254.256908888252,104.099443698376,0.520703125,0.524739583333333,,2194,33.7661587305588,97.9514148331404,7.88713205062709,90.0642827825133,105.838546883767,,,
2220,86.3244088399676,258.973226519903,140.230756090633,0.5205078125,0.495768229166667,,2195,69.3222942528712,98.6341826011959,7.53237868189032,91.1018039193055,106.166561283086,,,
2221,86.712905763634,260.138717290902,96.3611164434723,0.519718424479167,0.479329427083333,,2196,87.5651104120865,98.4561988513712,7.12727338476574,91.3289254666055,105.583472236137,,,
2222,90.1627298181733,270.48818945452,127.071879192652,0.519505208333333,0.501953125,,2197,122.8282575066,100.357557803233,6.68770677171445,93.6698510315181,107.045264574947,,,
2223,90.3321323867971,270.996397160391,99.6723992482405,0.5191455078125,0.490397135416667,,2198,131.115239758454,99.0722954629415,6.28263158125764,92.7896638816839,105.354927044199,,,
2224,94.3398396152396,283.019518845719,109.175606601908,0.518697916666667,0.482747395833333,,2199,139.877168861691,99.5709615268541,5.95444835955512,93.616513167299,105.525409886409,,,
2225,91.4528000766051,274.358400229815,49.0482555514256,0.518004557291667,0.479166666666667,,2200,152.199744420303,99.1808148281615,5.66787587795778,93.5129389502037,104.848690706119,,,
2226,91.1941080262292,273.582324078688,77.6119009471434,0.517360026041667,0.50048828125,,2201,80.1681065166759,99.8857686172569,5.48290600092611,94.4028626163308,105.368674618183,,,
2227,90.7150294608732,272.14508838262,140.886411937627,0.5170166015625,0.4814453125,,2202,106.821700656554,100.610967503422,5.26820881868849,95.3427586847333,105.87917632211,,,
2228,89.3440025617005,268.032007685101,62.3307219381474,0.516575520833333,0.517252604166667,,2203,113.589739840898,99.1995974939203,5.16333718415943,94.0362603097609,104.36293467808,,,
2229,89.426669955981,268.280009867943,27.6117776790092,0.516209309895833,0.502766927083333,,2204,127.523824169615,96.3966740086355,5.15047514138914,91.2461988672463,101.547149150025,,,
2230,87.5565769314647,262.669730794394,60.256765010728,0.5159814453125,0.512044270833333,,2205,99.2261752691332,94.7993035685026,5.17742640909892,89.6218771594037,99.9767299776016,,,
2231,88.8327471124131,266.498241337239,124.344677591722,0.515782877604167,0.53564453125,,2206,90.6319888580529,96.192376699005,5.26383761393872,90.9285390850663,101.456214312944,,,
2232,87.4262506112632,262.27875183379,82.001889843752,0.515302734375,0.496907552083333,,2207,21.6088480219315,94.8368384892389,5.34951925111895,89.48731923812,100.186357740358,,,
2233,87.7208079530491,263.162423859147,96.5646476426217,0.515187174479167,0.5068359375,,2208,100.8641084497,94.7370632332959,5.39753794461331,89.3395252886826,100.134601177909,,,
2234,86.8595185688284,260.578555706485,89.5592958105537,0.51462890625,0.48193359375,,2209,81.9234351200751,94.884619989514,5.48672252193518,89.3978974675789,100.371342511449,,,
2235,86.1914155010698,258.574246503209,54.1417413028118,0.5141650390625,0.49365234375,,2210,126.66420564245,94.8429409228255,5.59685617874708,89.2460847440784,100.439797101573,,,
2236,86.0583341014089,258.175002304227,91.7526515294018,0.513859049479167,0.501790364583333,,2211,94.2954043088889,94.4701755007774,5.73049945195431,88.739676048823,100.200674952732,,,
2237,84.6964822621202,254.089446786361,115.48166163766,0.513561197916667,0.486165364583333,,2212,38.9179221615749,94.1083529923047,5.83927681033623,88.2690761819685,99.9476298026409,,,
2238,77.5165816476486,232.549744942946,22.8623406146622,0.513287760416667,0.47412109375,,2213,80.2162468613271,92.2328567578887,5.91723552530189,86.3156212325868,98.1500922831906,,,
2239,69.499159895269,208.497479685807,11.2849928723786,0.513409830729167,0.52197265625,,2214,83.5934680141342,90.0675265779018,6.0182110683641,84.0493155095377,96.0857376462659,,,
2240,70.1687288636535,210.506186590961,95.3483311778277,0.513251953125,0.53564453125,,2215,116.752107951413,90.6309597455794,6.10193150800809,84.5290282375713,96.7328912535875,,,
2241,68.9511570634646,206.853471190394,55.8655818611034,0.513082682291667,0.50390625,,2216,90.6582684616258,89.2866370475209,6.17052277098223,83.1161142765387,95.4571598185031,,,
2242,72.1502686934168,216.45080608025,147.074690383991,0.512967122395833,0.548014322916667,,2217,99.9900981083157,90.0578259541712,6.24891357738898,83.8089123767822,96.3067395315602,,,
2243,63.013581414655,189.040744243965,-5.38401399442982,0.512696940104167,0.505859375,,2218,59.0166764842496,88.020605363352,6.28665001022542,81.7339553531266,94.3072553735774,,,
2244,62.4143730484395,187.243119145318,23.1079859690595,0.5123193359375,0.505208333333333,,2219,104.099443698376,87.2058785768953,6.31671442292858,80.8891641539667,93.5225929998238,,,
2245,64.9864760348872,194.959428104662,103.12514811819,0.512609049479167,0.525716145833333,,2220,140.230756090633,88.5658587609665,6.33271898800394,82.2331397729625,94.8985777489704,,,
2246,66.041430283316,198.124290849948,145.443762560298,0.512405598958333,0.486165364583333,,2221,96.3611164434723,90.058436570916,6.35887023290292,83.6995663380131,96.4173068038189,,,
2247,65.4445955969024,196.333786790707,50.3983164924524,0.5118017578125,0.4853515625,,2222,127.071879192652,89.3296759058251,6.37818191139116,82.951493994434,95.7078578172163,,,
2248,61.5784772738147,184.735431821444,71.167602259101,0.5108837890625,0.499837239583333,,2223,99.6723992482405,88.3167218813644,6.35055810031879,81.9661637810456,94.6672799816832,,,
2249,61.9059233712692,185.717770113808,68.8647273709388,0.5102587890625,0.477864583333333,,2224,109.175606601908,87.0961235992563,6.32917379068427,80.766949808572,93.4252973899405,,,
2250,64.6505171952361,193.951551585708,117.361791898983,0.5103466796875,0.518717447916667,,2225,49.0482555514256,86.6546456195953,6.2952702787692,80.3593753408261,92.9499158983645,,,
2251,61.5546507661609,184.663952298483,40.1548777114809,0.510369466145833,0.492513020833333,,2226,77.6119009471434,84.4576874488341,6.22435764363201,78.2333298052021,90.6820450924661,,,
2252,61.8950894292771,185.685268287831,122.290434899984,0.510478515625,0.531575520833333,,2227,140.886411937627,85.2836154563499,6.11435601340962,79.1692594429403,91.3979714697596,,,
2253,60.8054423101907,182.416326930572,10.7781280329651,0.5097216796875,0.48046875,,2228,62.3307219381474,83.400408150005,5.99290597056754,77.4075021794375,89.3933141205726,,,
2254,61.6885191866696,185.065557560009,65.383503830202,0.5096875,0.520182291666667,,2229,27.6117776790092,82.4551878360698,5.88051685110874,76.5746709849611,88.3357046871786,,,
2255,69.7605556130787,209.281666839236,132.865596413354,0.5096484375,0.520670572916667,,2230,60.256765010728,82.5599284683,5.81894596950447,76.7409824987955,88.3788744378044,,,
2256,68.0884988530318,204.265496559095,72.9477348265668,0.509283854166667,0.492513020833333,,2231,124.344677591722,82.0446649302105,5.79091765934694,76.2537472708635,87.8355825895574,,,
2257,72.5719466481663,217.715839944499,124.256022085695,0.508424479166667,0.484049479166667,,2232,82.001889843752,82.7039596993799,5.75264104808491,76.951318651295,88.4566007474648,,,
2258,70.2812640112606,210.843792033782,101.261037645878,0.5078759765625,0.495442708333333,,2233,96.5646476426217,84.2657673390651,5.72287611663187,78.5428912224333,89.988643455697,,,
2259,76.3744149707287,229.123244912186,82.4965709911381,0.507405598958333,0.502278645833333,,2234,89.5592958105537,83.90561954576,5.6962017844157,78.2094177613443,89.6018213301757,,,
2260,78.8764096550395,236.629228965118,55.340215750831,0.506591796875,0.482259114583333,,2235,54.1417413028118,83.3843799502846,5.61616942931608,77.7682105209685,89.0005493796007,,,
2261,84.3895545657862,253.168663697358,99.3153883379705,0.505906575520833,0.479329427083333,,2236,91.7526515294018,82.8481286305889,5.49810517400905,77.3500234565799,88.346233804598,,,
2262,83.8689007742171,251.606702322651,131.755409309197,0.505478515625,0.510579427083333,,2237,115.48166163766,83.5826385325558,5.42519940680671,78.157439125749,89.0078379393625,,,
2263,81.0848527330336,243.254558199101,91.3618646444942,0.505169270833333,0.495768229166667,,2238,22.8623406146622,84.6109511302601,5.35463937622219,79.2563117540379,89.9655905064823,,,
2264,78.4924931248661,235.477479374598,22.199909523429,0.5051513671875,0.511881510416667,,2239,11.2849928723786,83.4733758883405,5.32145047476717,78.1519254135733,88.7948263631077,,,
2265,80.5046080126477,241.513824037943,103.872351129039,0.504319661458333,0.486979166666667,,2240,95.3483311778277,83.8710010474563,5.36035914700779,78.5106419004485,89.2313601944641,,,
2266,81.3249602118441,243.974880635532,102.860534898582,0.5038623046875,0.489908854166667,,2241,55.8655818611034,83.5986172621066,5.3689074917964,78.2297097703103,88.967524753903,,,
2267,77.2962653315794,231.888795994738,21.8293687290032,0.5034228515625,0.485026041666667,,2242,147.074690383991,82.2490309928395,5.39883958257846,76.8501914102611,87.647870575418,,,
2268,77.2104303183779,231.631290955134,124.149364497135,0.503717447916667,0.52587890625,,2243,-5.38401399442982,82.7227420985027,5.441179190389,77.2815629081137,88.1639212888917,,,
2269,80.6088698339662,241.826609501899,49.2438092259957,0.503064778645833,0.493001302083333,,2244,23.1079859690595,82.5311172503016,5.43938877697092,77.0917284733307,87.9705060272725,,,
2270,75.0472670913837,225.141801274151,31.3218290447531,0.50306640625,0.515950520833333,,2245,103.12514811819,81.1041051982698,5.42374955585565,75.6803556424141,86.5278547541254,,,
2271,73.2535370741493,219.760611222448,55.9029040122458,0.503121744791667,0.538248697916667,,2246,145.443762560298,79.4506179026151,5.36237613636447,74.0882417662507,84.8129940389796,,,
2272,70.4790353010453,211.437105903136,78.6103650534614,0.503483072916667,0.540852864583333,,2247,50.3983164924524,79.1025639537914,5.22826780137808,73.8742961524133,84.3308317551695,,,
2273,68.0634930520604,204.190479156181,60.3318735419692,0.503502604166667,0.51025390625,,2248,71.167602259101,77.7939363920133,5.10586996796884,72.6880664240445,82.8998063599821,,,
2274,70.7673423800546,212.302027140164,114.896480782231,0.503603515625,0.519368489583333,,2249,68.8647273709388,78.0924477946406,4.99037248815368,73.1020753064869,83.0828202827943,,,
2275,70.7874931443402,212.36247943302,55.7319306080112,0.50380859375,0.534505208333333,,2250,117.361791898983,77.044532579074,4.87271368448928,72.1718188945847,81.9172462635632,,,
2276,69.5677262934509,208.703178880353,81.8001391202992,0.503709309895833,0.521321614583333,,2251,40.1548777114809,77.6867263745421,4.7767895576762,72.9099368168659,82.4635159322183,,,
2277,62.8705187399498,188.611556219849,43.2898835994917,0.50384765625,0.503255208333333,,2252,122.290434899984,77.0137456422352,4.75650557278285,72.2572400694523,81.770251215018,,,
2278,66.4595008108725,199.378502432618,52.3891201374208,0.5041015625,0.525716145833333,,2253,10.7781280329651,75.2785046265448,4.72127476220511,70.5572298643397,79.99977938875,,,
2279,66.2768186375506,198.830455912652,82.0126544832368,0.5046337890625,0.535481770833333,,2254,65.383503830202,75.664424872527,4.69907296798855,70.9653519045384,80.3634978405156,,,
2280,64.4364650435367,193.30939513061,75.4447970880771,0.5044873046875,0.509765625,,2255,132.865596413354,76.6023272138813,4.70360526433551,71.8987219495458,81.3059324782168,,,
2281,61.4102136022733,184.23064080682,56.259013017521,0.504111328125,0.47509765625,,2256,72.9477348265668,76.5239399198968,4.71810181740146,71.8058381024954,81.2420417372983,,,
2282,61.4784313066269,184.435293919881,19.776718558222,0.5040966796875,0.498046875,,2257,124.256022085695,74.4735877819851,4.73981643815498,69.7337713438301,79.21340422014,,,
2283,60.3272316930445,180.981695079133,101.125372225487,0.503857421875,0.47705078125,,2258,101.261037645878,74.8485580247642,4.77480609968754,70.0737519250766,79.6233641244517,,,
2284,61.0313167838215,183.093950351464,54.8966461736673,0.503605143229167,0.4853515625,,2259,82.4965709911381,74.031538388118,4.77042930614939,69.2611090819686,78.8019676942674,,,
2285,64.5650240044086,193.695072013226,117.164750690216,0.503564453125,0.536458333333333,,2260,55.340215750831,74.572821817131,4.76601485354297,69.806806963588,79.338836670674,,,
2286,68.4597763963324,205.379329188997,69.9792285285977,0.503834635416667,0.520345052083333,,2261,99.3153883379705,74.8833607823425,4.76777821939145,70.115582562951,79.6511390017339,,,
2287,63.3358604562317,190.007581368695,-3.65758470385784,0.503624674479167,0.4873046875,,2262,131.755409309197,73.0125718365923,4.78927814858935,68.2232936880029,77.8018499851816,,,
2288,63.7561071808601,191.26832154258,85.6144771306007,0.5039306640625,0.513346354166667,,2263,91.3618646444942,72.4269407678264,4.77265487166746,67.654285896159,77.1995956394939,,,
2289,62.6531948589364,187.959584576809,33.9067573425776,0.504361979166667,0.523274739583333,,2264,22.199909523429,72.6434979585699,4.73235480342059,67.9111431551493,77.3758527619905,,,
2290,50.256061778281,150.768185334843,-20.7568404878711,0.504425455729167,0.508138020833333,,2265,103.872351129039,72.015226716212,4.66494661231266,67.3502801038994,76.6801733285247,,,
2291,52.1843701130871,156.553110339261,75.96115852444,0.504713541666667,0.52001953125,,2266,102.860534898582,71.6350860759495,4.57327222364569,67.0618138523038,76.2083582995952,,,
2292,49.9911567394074,149.973470218222,53.6024525255547,0.5039990234375,0.4873046875,,2267,21.8293687290032,71.5907109909388,4.50019207294679,67.090518917992,76.0909030638855,,,
2293,52.2416119519776,156.724835855933,58.3658941347739,0.504088541666667,0.525716145833333,,2268,124.149364497135,69.8513228291894,4.43430324207453,65.4170195871149,74.2856260712639,,,
2294,55.2336845037849,165.701053511355,123.767305656374,0.503990885416667,0.511555989583333,,2269,49.2438092259957,72.3837016458718,4.31211970210192,68.0715819437699,76.6958213479738,,,
2295,55.3582592910951,166.074777873285,62.6390280323108,0.503243815104167,0.496256510416667,,2270,31.3218290447531,73.1588201177003,4.16198827786461,68.9968318398357,77.3208083955649,,,
2296,55.7823922717472,167.347176815242,79.3512625794804,0.5033935546875,0.530436197916667,,2271,55.9029040122458,72.6926654992942,4.01632338879382,68.6763421105004,76.7089888880881,,,
2297,59.2234684675545,177.670405402663,135.877841089411,0.5036865234375,0.511067708333333,,2272,78.6103650534614,72.5050984116298,3.92390928462548,68.5811891270043,76.4290076962553,,,
2298,60.191641781998,180.574925345994,34.8522759582956,0.503583984375,0.4970703125,,2273,60.3318735419692,72.2002740874306,3.82952093289466,68.370753154536,76.0297950203253,,,
2299,60.6143663243819,181.843098973146,90.6481510279681,0.503310546875,0.5029296875,,2274,114.896480782231,72.5822456319182,3.76194191989919,68.820303712019,76.3441875518174,,,
2300,65.4119687747177,196.235906324153,138.208866109895,0.503678385416667,0.516764322916667,,2275,55.7319306080112,73.9419346267997,3.69373559597288,70.2481990308268,77.6356702227726,,,
2301,61.1588351176869,183.476505353061,57.9671276696232,0.503605143229167,0.479166666666667,,2276,81.8001391202992,72.7773333674005,3.66908325620759,69.1082501111929,76.4464166236081,,,
2302,53.6200679410819,160.860203823246,-5.09486983792899,0.503865559895833,0.50927734375,,2277,43.2898835994917,71.8900834154513,3.61028419261313,68.2797992228381,75.5003676080644,,,
2303,59.6714424746826,179.014327424048,73.3325497610616,0.504236653645833,0.536458333333333,,2278,52.3891201374208,70.9301248833155,3.56337577687591,67.3667491064396,74.4935006601915,,,
2304,58.992831162312,176.978493486936,68.8841252412648,0.5043359375,0.495768229166667,,2279,82.0126544832368,72.0694581619097,3.57601284258147,68.4934453193282,75.6454710044911,,,
2305,62.051599756152,186.154799268456,34.3118617387133,0.504514973958333,0.535319010416667,,2280,75.4447970880771,71.4602102777628,3.57020390257322,67.8900063751896,75.030414180336,,,
2306,66.6062249016069,199.818674704821,85.4308384487757,0.504612630208333,0.51513671875,,2281,56.259013017521,70.5301169843397,3.5301413628477,66.999975621492,74.0602583471874,,,
2307,67.1981998882349,201.594599664705,59.8850298614819,0.505013020833333,0.514811197916667,,2282,19.776718558222,70.2739855144361,3.47962951920779,66.7943559952283,73.7536150336439,,,
2308,65.3560819944772,196.068245983431,48.4361106509145,0.504651692708333,0.510091145833333,,2283,101.125372225487,68.7873205843423,3.47919999996797,65.3081205843744,72.2665205843103,,,
2309,64.1588045720534,192.47641371616,58.9167558423269,0.5051611328125,0.5400390625,,2284,54.8966461736673,67.9570405489786,3.47169725078635,64.4853432981923,71.428737799765,,,
2310,61.8057339570162,185.417201871049,68.4149230640542,0.505013020833333,0.50390625,,2285,117.164750690216,67.6809298053103,3.47462373478965,64.2063060705206,71.1555535401,,,
2311,61.2260466121438,183.678139836431,40.4060195709078,0.505224609375,0.50341796875,,2286,69.9792285285977,67.3881024292334,3.47639735681309,63.9117050724203,70.8644997860465,,,
2312,57.9026802041613,173.708040612484,64.7421183562835,0.505511067708333,0.515625,,2287,-3.65758470385784,66.7101951746905,3.43282580775592,63.2773693669346,70.1430209824464,,,
2313,62.0304225326192,186.091267597858,117.085388475846,0.5055224609375,0.517578125,,2288,85.6144771306007,66.4225477073699,3.39328870064572,63.0292590067242,69.8158364080156,,,
2314,58.4669421828674,175.400826548602,29.0507313047082,0.50568359375,0.480305989583333,,2289,33.9067573425776,65.2007607791388,3.34526387748729,61.8554969016515,68.5460246566261,,,
2315,56.3938116446926,169.181434934078,88.7088313340085,0.505999348958333,0.54638671875,,2290,-20.7568404878711,66.5048572852286,3.27934692725912,63.2255103579695,69.7842042124877,,,
2316,56.1943827911435,168.58314837343,73.7394622331388,0.50623046875,0.5,,2291,75.96115852444,65.9140163264854,3.23912588372996,62.6748904427555,69.1531422102154,,,
2317,57.9055621260701,173.71668637821,50.1440001430841,0.505794270833333,0.476888020833333,,2292,53.6024525255547,64.88035878226,3.21307901866544,61.6672797635945,68.0934378009254,,,
2318,62.4723743992857,187.417123197857,54.6333461151074,0.5060498046875,0.5068359375,,2293,58.3658941347739,65.5235740251248,3.18356681936908,62.3400072057557,68.7071408444938,,,
2319,64.4824209940352,193.447262982106,137.459910224763,0.505701497395833,0.489908854166667,,2294,123.767305656374,65.7845651178233,3.17169170040818,62.6128734174152,68.9562568182315,,,
2320,63.9205714029557,191.761714208867,61.1384641390565,0.505576171875,0.483235677083333,,2295,62.6390280323108,66.0177936455304,3.12056356238092,62.8972300831495,69.1383572079113,,,
2321,68.090666397724,204.271999193172,97.7238458356785,0.506095377604167,0.53125,,2296,79.3512625794804,67.3197939747642,3.07394224744172,64.2458517273225,70.393736222206,,,
2322,67.0649064735074,201.194719420522,45.4036381743306,0.5062646484375,0.518880208333333,,2297,135.877841089411,67.1139260171581,3.10572643289491,64.0081995842631,70.219652450053,,,
2323,65.8498546026987,197.549563808096,75.0529651558469,0.506896158854167,0.553548177083333,,2298,34.8522759582956,67.0441730779891,3.16050568308895,63.8836673949002,70.2046787610781,,,
2324,68.8085844363715,206.425753309114,74.774736073395,0.507032877604167,0.496419270833333,,2299,90.6481510279681,67.3273664609583,3.23455320881223,64.092813252146,70.5619196697705,,,
2325,67.9777379941254,203.933213982376,62.3585673854869,0.507360026041667,0.511881510416667,,2300,138.208866109895,66.2972112963162,3.28151743562666,63.0156938606896,69.5787287319429,,,
2326,65.305341452362,195.916024357086,16.0795480308324,0.5076513671875,0.529622395833333,,2301,57.9671276696232,65.5197135987245,3.36428440976617,62.1554291889583,68.8839980084907,,,
2327,66.8464847128479,200.539454138544,73.5643060495385,0.508147786458333,0.531087239583333,,2302,-5.09486983792899,65.3582266757684,3.42813038221904,61.9300962935494,68.7863570579875,,,
2328,62.5600072635846,187.680021790754,37.9589980217974,0.508341471354167,0.53662109375,,2303,73.3325497610616,65.2536995075783,3.51989149113771,61.7338080164406,68.773590998716,,,
2329,61.0065729273158,183.019718781948,23.8397300968649,0.509256184895833,0.59423828125,,2304,68.8841252412648,64.6939075459988,3.65554302671863,61.0383645192802,68.3494505727174,,,
2330,58.1352059369187,174.405617810756,71.7866653675161,0.509427083333333,0.529134114583333,,2305,34.3118617387133,64.4933979554945,3.69970353053641,60.7936944249581,68.1931014860309,,,
2331,57.8192039436973,173.457611831092,52.1221560896413,0.509332682291667,0.526204427083333,,2306,85.4308384487757,64.0360912692506,3.7369301183637,60.2991611508869,67.7730213876143,,,
2332,57.1833149256998,171.549944777099,48.7974577053723,0.509542643229167,0.517903645833333,,2307,59.8850298614819,63.8897862631301,3.79202463106084,60.0977616320692,67.6818108941909,,,
2333,52.4643100186681,157.392930056004,30.6094002219698,0.509716796875,0.524251302083333,,2308,48.4361106509145,64.1021917859487,3.89519910468286,60.2069926812658,67.9973908906315,,,
2334,52.8098739720492,158.429621916148,71.3006234140578,0.5102490234375,0.53515625,,2309,58.9167558423269,63.5173927896461,4.00956274942743,59.5078300402187,67.5269555390736,,,
2335,51.5857322795865,154.757196838759,58.0859590614984,0.510782877604167,0.547037760416667,,2310,68.4149230640542,63.5799283364664,4.1012517620258,59.4786765744405,67.6811800984922,,,
2336,52.7031103325011,158.109330997503,69.5042559217055,0.510777994791667,0.501302083333333,,2311,40.4060195709078,62.6454088312014,4.15638640313493,58.4890224280665,66.8017952343364,,,
2337,53.3836180148849,160.150854044655,98.9636996210771,0.510859375,0.494303385416667,,2312,64.7421183562835,63.2137317937991,4.20600856180885,59.0077232319902,67.4197403556079,,,
2338,54.9447668187383,164.834300456215,93.6168407158536,0.511258138020833,0.513997395833333,,2313,117.085388475846,65.1210734686954,4.26777154972779,60.8533019189676,69.3888450184232,,,
2339,59.6604188473212,178.981256541964,151.659761834746,0.510992838541667,0.495442708333333,,2314,29.0507313047082,66.4160790511296,4.3536254746436,62.062453576486,70.7697045257732,,,
2340,61.9127018816617,185.738105644985,113.418624562973,0.510517578125,0.488118489583333,,2315,88.7088313340085,67.9751352711373,4.44886496908369,63.5262703020537,72.424000240221,,,
2341,65.501732854781,196.505198564343,74.9513339120107,0.510226236979167,0.474772135416667,,2316,73.7394622331388,69.8517661417233,4.5298559985646,65.3219101431587,74.3816221402879,,,
2342,66.9330757377226,200.799227213168,97.4482132682797,0.5101025390625,0.53564453125,,2317,50.1440001430841,70.2730809406221,4.64818439065663,65.6248965499654,74.9212653312787,,,
2343,70.0499460919783,210.149838275935,39.2309016899197,0.509938151041667,0.489420572916667,,2318,54.6333461151074,69.9912858261979,4.74040009490996,65.2508857312879,74.7316859211078,,,
2344,63.7897647895928,191.369294368778,-20.967879198725,0.5101904296875,0.530436197916667,,2319,137.459910224763,68.4357216431881,4.80918859444101,63.6265330487471,73.2449102376291,,,
2345,55.2598193511806,165.779458053542,-32.9060482487737,0.50998046875,0.504720052083333,,2320,61.1384641390565,65.3636950960283,4.88610813998028,60.477586956048,70.2498032360086,,,
2346,48.1760485663492,144.528145699048,-34.5611797666281,0.5106201171875,0.550130208333333,,2321,97.7238458356785,63.4578086685981,4.91404697304558,58.5437616955526,68.3718556416437,,,
2347,39.3538342111172,118.061502633352,-37.4707822446794,0.511668294270833,0.590169270833333,,2322,45.4036381743306,61.1671803387127,4.93091082006029,56.2362695186524,66.098091158773,,,
2348,42.1488891492454,126.446667447736,93.2953824085433,0.512464192708333,0.579427083333333,,2323,75.0529651558469,60.3322301684996,4.93192148888191,55.4003086796177,65.2641516573815,,,
2349,36.7898778722433,110.36963361673,1.21555684595438,0.513277994791667,0.559244791666667,,2324,74.774736073395,59.6726866564929,4.91124143181744,54.7614452246754,64.5839280883103,,,
2350,38.0140662798697,114.042198839609,82.2670440942856,0.51396484375,0.58740234375,,2325,62.3585673854869,59.5083512264207,4.8713918207134,54.6369594057073,64.3797430471341,,,
2351,32.3855351616945,97.1566054850834,15.356787053971,0.514638671875,0.559895833333333,,2326,16.0795480308324,57.0994869312065,4.84275073110193,52.2567362001046,61.9422376623084,,,
2352,30.8500492201426,92.5501476604277,94.8938833421471,0.5151708984375,0.584798177083333,,2327,73.5643060495385,57.8235409640011,4.80669715541406,53.016843808587,62.6302381194151,,,
2353,15.8581059265001,47.5743177795004,-27.438482128589,0.515673828125,0.53076171875,,2328,37.9589980217974,57.3854309190862,4.79377911677218,52.591651802314,62.1792100358584,,,
2354,12.7643444026349,38.2930332079046,32.5035545085329,0.516038411458333,0.556640625,,2329,23.8397300968649,56.5848623847229,4.7754241289042,51.8094382558187,61.3602865136271,,,
2355,15.0925692397714,45.2777077193143,98.9539581563697,0.5164697265625,0.563802083333333,,2330,71.7866653675161,57.1744669516857,4.75903257697508,52.4154343747106,61.9334995286608,,,
2356,13.1405774697091,39.4217324091274,42.016952849599,0.516736653645833,0.519205729166667,,2331,52.1221560896413,57.3255471695462,4.76871386811375,52.5568333014325,62.09426103766,,,
2357,21.6903853711186,65.0711561133559,76.2618232558309,0.517366536458333,0.547037760416667,,2332,48.7974577053723,57.1457625579198,4.79017663820026,52.3555859197196,61.9359391961201,,,
2358,23.9767630568584,71.9302891705751,-14.6247969930366,0.517496744791667,0.508463541666667,,2333,30.6094002219698,55.6847855607724,4.80409309008453,50.8806924706879,60.488878650857,,,
2359,31.3955488540501,94.1866465621503,57.1096961601476,0.517535807291667,0.506184895833333,,2334,71.3006234140578,55.854855864875,4.79455738820783,51.0602984766672,60.6494132530829,,,
2360,38.216680528936,114.650041586808,90.0653401229845,0.517672526041667,0.495930989583333,,2335,58.0859590614984,56.4656124193977,4.77301052198051,51.6926018974172,61.2386229413782,,,
2361,43.9555196758047,131.866559027414,113.352700049291,0.517804361979167,0.492513020833333,,2336,69.5042559217055,57.3467453014612,4.73738598397815,52.609359317483,62.0841312854393,,,
2362,44.1459338470036,132.437801541011,41.6887736706004,0.5176904296875,0.499186197916667,,2337,98.9636996210771,57.3718973426316,4.71039148218108,52.6615058604506,62.0822888248127,,,
2363,47.4582816465963,142.374844939789,47.3766971164887,0.517713216145833,0.498046875,,2338,93.6168407158536,57.0313988869494,4.66494650595576,52.3664523809936,61.6963453929051,,,
2364,47.1706384005441,141.511915201632,67.4797252048856,0.517208658854167,0.46142578125,,2339,151.659761834746,56.0587388228129,4.56172686720046,51.4970119556124,60.6204656900134,,,
2365,46.926631810582,140.779895431746,23.0086181969917,0.517403971354167,0.506510416666667,,2340,113.418624562973,55.9402660167792,4.41727603822828,51.522989978551,60.3575420550075,,,
2366,46.8537442639162,140.561232791748,64.7126902333211,0.517452799479167,0.494791666666667,,2341,74.9513339120107,55.4697534461775,4.19525366558695,51.2744997805906,59.6650071117645,,,
2367,47.8999877754742,143.699963326423,11.7166274079355,0.5177880859375,0.5185546875,,2342,97.4482132682797,54.2536194299971,3.84506835171409,50.408551078283,58.0986877817112,,,
2368,54.4654955628911,163.396486688673,93.2263383143102,0.517361653645833,0.483235677083333,,2343,39.2309016899197,55.0983711588447,3.4068087467429,51.6915624121017,58.5051799055876,,,
2369,55.3611900829044,166.083570248713,63.9532385958198,0.517711588541667,0.527994791666667,,2344,-20.967879198725,55.2811141486625,2.91091820595108,52.3701959427115,58.1920323546136,,,
2370,55.282434057267,165.847302171801,97.6413577290796,0.5177099609375,0.515787760416667,,2345,-32.9060482487737,54.5003582173746,2.38362671695397,52.1167315004207,56.8839849343286,,,
2371,60.2917254054087,180.875176216226,127.88402357144,0.517194010416667,0.486653645833333,,2346,-34.5611797666281,55.8090946768331,2.00710913043299,53.8019855464001,57.8162038072661,,,
2372,57.9711758951715,173.913527685515,43.2698997175807,0.516612955729167,0.482747395833333,,2347,-37.4707822446794,54.741370243145,1.73918610897122,53.0021841341737,56.4805563521162,,,
2373,64.2927044839335,192.878113451801,62.8386827303599,0.5165771484375,0.506673177083333,,2348,93.2953824085433,55.0832338618906,1.65815230870861,53.425081553182,56.7413861705992,,,
2374,64.607410184668,193.822230554004,102.734399172455,0.5164453125,0.506184895833333,,2349,1.21555684595438,55.6260070779025,1.62902370435063,53.9969833735519,57.2550307822532,,,
2375,66.6801862621933,200.04055878658,77.0810582988397,0.516062825520833,0.496256510416667,,2350,82.2670440942856,55.671229082323,1.6545923285097,54.0166367538133,57.3258214108327,,,
2376,68.2369118142096,204.710735442629,76.1056148966822,0.515763346354167,0.491373697916667,,2351,15.356787053971,55.9407790335229,1.6609435572065,54.2798354763164,57.6017225907294,,,
2377,65.2519768590347,195.755930577104,73.3183027233776,0.515804036458333,0.50732421875,,2352,94.8938833421471,57.0631075569062,1.78292421419486,55.2801833427113,58.846031771101,,,
2378,61.3862106212789,184.158631863837,-9.62788153755478,0.516153971354167,0.560709635416667,,2353,-27.438482128589,55.4318881924534,1.84001268079961,53.5918755116538,57.271900873253,,,
2379,58.7294235840268,176.18827075208,37.1996407936865,0.516170247395833,0.537109375,,2354,32.5035545085329,55.4169988350394,2.02445748143289,53.3925413536065,57.4414563164723,,,
2380,59.3284923010418,177.985476903125,31.5667427257776,0.516510416666667,0.543782552083333,,2355,98.9539581563697,55.5685088865867,2.24092584236561,53.3275830442211,57.8094347289523,,,
2381,55.3852759701267,166.15582791038,-3.79358623723778,0.517039388020833,0.527994791666667,,2356,42.016952849599,54.0865431688465,2.31379441707091,51.7727487517755,56.4003375859174,,,
2382,54.8276925992306,164.483077797692,27.0902229182621,0.517347005208333,0.52880859375,,2357,76.2618232558309,53.5957209497998,2.40926290828078,51.186458041519,56.0049838580806,,,
2383,51.6376548443467,154.91296453304,52.4013072440307,0.5178662109375,0.528971354166667,,2358,-14.6247969930366,53.6663846662441,2.43978826707656,51.2265963991675,56.1061729333206,,,
2384,50.7674321960558,152.302296588167,56.4329136638211,0.518064778645833,0.505208333333333,,2359,57.1096961601476,54.1727280670647,2.48322331906473,51.689504748,56.6559513861294,,,
2385,50.7437653215164,152.231295964549,122.35021730137,0.517591145833333,0.489095052083333,,2360,90.0653401229845,55.1737004962277,2.50349172632223,52.6702087699055,57.6771922225499,,,
2386,50.2187007359803,150.656102207941,85.4660452622712,0.517093098958333,0.470540364583333,,2361,113.352700049291,55.710564931537,2.53233021487433,53.1782347166626,58.2428951464113,,,
2387,51.8389736508006,155.516920952402,93.7222294454298,0.517197265625,0.497721354166667,,2362,41.6887736706004,56.1854271574923,2.53390611840976,53.6515210390826,58.7193332759021,,,
2388,56.8314430306549,170.494329091965,120.916524887904,0.5167236328125,0.465983072916667,,2363,47.3766971164887,56.6158747117439,2.54534441268183,54.070530299062,59.1612191244257,,,
2389,56.8837437342639,170.651231202792,124.972002618936,0.516365559895833,0.487467447916667,,2364,67.4797252048856,57.2306818078827,2.5492981675478,54.6813836403349,59.7799799754305,,,
2390,56.6038727974372,169.811618392312,60.2354128354667,0.515973307291667,0.468912760416667,,2365,23.0086181969917,55.4380475137792,2.55300599637362,52.8850415174056,57.9910535101528,,,
2391,57.4513246809814,172.353974042944,75.5645931825208,0.515774739583333,0.500162760416667,,2366,64.7126902333211,54.6958116043586,2.55291519235623,52.1428964120023,57.2487267967148,,,
2392,53.2195552298017,159.658665689405,30.9882154979471,0.515885416666667,0.498372395833333,,2367,11.7166274079355,53.833789674671,2.54510154333191,51.2886881313391,56.378891218003,,,
2393,56.0896914223903,168.269074267171,74.9196413358731,0.5157958984375,0.516764322916667,,2368,93.2263383143102,53.392052970114,2.51703689642151,50.8750160736925,55.9090898665356,,,
2394,56.3387879013944,169.016363704183,-1.67056618786802,0.515841471354167,0.51611328125,,2369,63.9532385958198,52.5900634038829,2.52402277560104,50.0660406282819,55.114086179484,,,
2395,58.8359377889791,176.507813366937,85.7057284834811,0.5159130859375,0.50341796875,,2370,97.6413577290796,54.6817027702007,2.54589454185254,52.1358082283482,57.2275973120532,,,
2396,61.760514133085,185.281542399255,67.2774096257053,0.5153759765625,0.476725260416667,,2371,127.88402357144,56.6460842971513,2.61919576924197,54.0268885279093,59.2652800663932,,,
2397,65.7624818063557,197.287445419067,35.3950726248823,0.515304361979167,0.50390625,,2372,43.2698997175807,58.0177755205142,2.79775076071413,55.2200247598001,60.8155262812283,,,
2398,64.6233913178688,193.870173953606,41.7687098936623,0.515485026041667,0.51513671875,,2373,62.8386827303599,59.5714910526386,2.98594242548657,56.585548627152,62.5574334781251,,,
2399,69.5405727454233,208.62171823627,101.558945583815,0.515896809895833,0.544108072916667,,2374,102.734399172455,59.7335217031341,3.18106860833115,56.5524530948029,62.9145903114652,,,
2400,61.3707791686058,184.112337505817,25.509801095414,0.515631510416667,0.490234375,,2375,77.0810582988397,60.2098794335156,3.39216052672608,56.8177189067895,63.6020399602417,,,
2401,59.8140423934487,179.442127180346,54.0693956155026,0.516155598958333,0.531575520833333,,2376,76.1056148966822,59.6569843653042,3.60912270957923,56.047861655725,63.2661070748834,,,
2402,57.8540650459169,173.562195137751,72.3089535089639,0.516209309895833,0.5146484375,,2377,73.3183027233776,60.7736935114805,3.90161683680749,56.872076674673,64.675310348288,,,
2403,50.7358215522421,152.207464656726,43.5146505976227,0.516031901041667,0.518717447916667,,2378,-9.62788153755478,59.7662575753134,4.27117097819005,55.4950865971233,64.0374285535034,,,
2404,54.5708845490647,163.712653647194,101.106106995454,0.5165478515625,0.54736328125,,2379,37.1996407936865,62.2867397150005,4.54223820741685,57.7445015075837,66.8289779224174,,,
2405,54.0873450657787,162.262035197336,74.6163851589759,0.516302083333333,0.5107421875,,2380,31.5667427257776,63.1124814924602,4.80498276936588,58.3074987230943,67.9174642618261,,,
2406,47.8165738611395,143.449721583419,-31.5054867709693,0.51623046875,0.507975260416667,,2381,-3.79358623723778,60.5544531605516,4.98831193900205,55.5661412215495,65.5427650995536,,,
2407,50.8504814553121,152.551444365936,80.259699429042,0.515947265625,0.486490885416667,,2382,27.0902229182621,61.3043109366191,5.11059386409057,56.1937170725285,66.4149048007097,,,
2408,45.5563935503273,136.669180650982,-24.4902254196964,0.5160400390625,0.519368489583333,,2383,52.4013072440307,59.3287805704323,5.2183575313806,54.1104230390517,64.5471381018129,,,
2409,42.1558806340855,126.467641902256,19.7576574404528,0.5159228515625,0.5283203125,,2384,56.4329136638211,60.0029463436379,5.37285364195417,54.6300927016838,65.3757999855921,,,
2410,39.069235067063,117.207705201189,9.75370603744074,0.516336263020833,0.545247395833333,,2385,122.35021730137,59.0743975177025,5.58136661237784,53.4930309053247,64.6557641300803,,,
2411,40.8017157657373,122.405147297212,109.184070233991,0.517073567708333,0.5771484375,,2386,85.4660452622712,59.4492745787026,5.8635241768281,53.5857504018745,65.3127987555307,,,
2412,39.5570412356127,118.671123706838,20.3819610359608,0.517262369791667,0.534505208333333,,2387,93.7222294454298,57.6263189117746,6.1565230173588,51.4697958944158,63.7828419291334,,,
2413,38.9110250937081,116.733075281124,90.7920098854052,0.5178564453125,0.576985677083333,,2388,120.916524887904,58.5891274650061,6.46273892321677,52.1263885417893,65.0518663882228,,,
2414,37.8075464778605,113.422639433582,8.93752116972554,0.5183740234375,0.532063802083333,,2389,124.972002618936,57.8354181327166,6.77139903347757,51.064019099239,64.6068171661942,,,
2415,40.2644208387468,120.79326251624,79.9037691046267,0.518126627604167,0.521647135416667,,2390,60.2354128354667,58.0790268366331,7.166232561747,50.9127942748861,65.2452593983801,,,
2416,34.2746293093176,102.823887927953,8.40641353258543,0.517911783854167,0.478515625,,2391,75.5645931825208,57.7927090981153,7.56995727592093,50.2227518221944,65.3626663740363,,,
2417,32.8121843487949,98.4365530463847,33.6375173767647,0.5187060546875,0.556315104166667,,2392,30.9882154979471,57.1833919832809,7.98314539400937,49.2002465892715,65.1665373772902,,,
2418,29.3723434598233,88.1170303794698,-20.183066863849,0.5189453125,0.53076171875,,2393,74.9196413358731,56.5579077818733,8.36121795611106,48.1966898257623,64.9191257379844,,,
2419,20.1609286811225,60.4827860433674,-2.80819646622944,0.51953125,0.548502604166667,,2394,-1.67056618786802,54.6748776881373,8.78273558364513,45.8921421044921,63.4576132717824,,,
2420,24.3789456256265,73.1368368768795,32.7814470682691,0.519869791666667,0.51708984375,,2395,85.7057284834811,54.0636660895578,9.16834408965021,44.8953219999076,63.2320101792081,,,
2421,20.1467619053344,60.4402857160033,-10.7866896617623,0.5199853515625,0.542805989583333,,2396,67.2774096257053,51.9376259446394,9.50405514163749,42.4335708030019,61.4416810862769,,,
2422,23.1796126199605,69.5388378598814,18.856660898071,0.520138346354167,0.5341796875,,2397,35.3950726248823,49.7998345196713,9.79341837561098,40.0064161440604,59.5932528952823,,,
2423,23.5065218614282,70.5195655842846,6.43645102843863,0.520305989583333,0.5703125,,2398,41.7687098936623,49.0776100355705,10.0265851175535,39.051024918017,59.104195153124,,,
2424,22.3772588403474,67.1317765210421,43.2178863517495,0.520725911458333,0.538411458333333,,2399,101.558945583815,48.6928885379507,10.2245357883312,38.4683527496195,58.9174243262819,,,
2425,24.6371051123323,73.9113153369969,71.8994412977008,0.52109375,0.548665364583333,,2400,25.509801095414,48.0882815207987,10.4454849732488,37.6427965475499,58.5337664940475,,,
2426,26.1978776757863,78.5936330273588,50.5361063642025,0.521876627604167,0.60791015625,,2401,54.0693956155026,47.5677922671783,10.617175806827,36.9506164603514,58.1849680740053,,,
2427,18.5126732762944,55.5380198288833,-22.0466935820873,0.522158203125,0.559244791666667,,2402,72.3089535089639,45.6432371989672,10.7854783176599,34.8577588813072,56.4287155166271,,,
2428,11.1698973373931,33.5096920121792,-33.5641791807783,0.522275390625,0.54833984375,,2403,43.5146505976227,43.54750225967,10.9317056949823,32.6157965646877,54.4792079546523,,,
2429,10.5832418614964,31.7497255844893,50.313849935147,0.5222900390625,0.595703125,,2404,101.106106995454,44.7228303277622,11.0454804250735,33.6773499026887,55.7683107528356,,,
2430,14.5341887162041,43.6025661486123,18.6795866166248,0.522493489583333,0.549479166666667,,2405,74.6163851589759,44.3596920105649,11.1212060847955,33.2384859257694,55.4808980953604,,,
2431,19.7677640861979,59.3032922585938,102.776561318962,0.523017578125,0.57861328125,,2406,-31.5054867709693,45.7559629633724,11.1776936455659,34.5782693178065,56.9336566089384,,,
2432,23.9943618840951,71.9830856522853,67.4483465946678,0.523180338541667,0.5341796875,,2407,80.259699429042,47.1528636071353,11.2410642488425,35.9117993582928,58.3939278559778,,,
2433,24.2319002100018,72.6957006300055,37.7719153812412,0.522853190104167,0.491536458333333,,2408,-24.4902254196964,47.3623085573898,11.2870207823833,36.0752877750065,58.6493293397731,,,
2434,22.3273552328635,66.9820656985906,-33.0159863176241,0.522561848958333,0.506022135416667,,2409,19.7576574404528,45.687459664024,11.3203392171753,34.3671204468487,57.0077988811993,,,
2435,18.0787757991418,54.2363273974255,-33.2499027920913,0.522459309895833,0.536783854166667,,2410,9.75370603744074,43.9289730668492,11.2991125849676,32.6298604818816,55.2280856518169,,,
2436,14.5582912672256,43.6748738016768,6.70893842550865,0.522892252604167,0.544596354166667,,2411,109.184070233991,41.6614970104598,11.2677757248283,30.3937212856315,52.9292727352882,,,
2437,14.7981856853217,44.394557055965,38.84390353956,0.5234326171875,0.54833984375,,2412,20.3819610359608,40.747337368838,11.2291891005742,29.5181482682638,51.9765264694122,,,
2438,15.1274005466943,45.3822016400828,40.4320391963814,0.523671875,0.537923177083333,,2413,90.7920098854052,39.7024316776802,11.2051014333144,28.4973302443658,50.9075331109946,,,
2439,15.8485256047207,47.5455768141622,76.6880618554293,0.523902994791667,0.5185546875,,2414,8.93752116972554,38.8352069123376,11.1544341346036,27.680772777734,49.9896410469412,,,
2440,18.2359052357589,54.7077157072768,-20.1967248842209,0.524178059895833,0.515625,,2415,79.9037691046267,35.9887612750208,11.0351076434384,24.9536536315823,47.0238689184592,,,
2441,19.3845998787702,58.1537996363106,20.6916287577542,0.5246337890625,0.520345052083333,,2416,8.40641353258543,35.2133929597715,10.9374335769172,24.2759593828543,46.1508265366887,,,
2442,22.3375965836289,67.0127897508866,23.5349412582394,0.524427083333333,0.514973958333333,,2417,33.6375173767647,34.1932037063542,10.8007986470606,23.3924050592936,44.9940023534148,,,
2443,23.7617022772625,71.2851068317876,31.4422479342784,0.5252978515625,0.576497395833333,,2418,-20.183066863849,34.202106303145,10.6209458407381,23.581160462407,44.8230521438831,,,
2444,10.6744687913555,32.0234063740666,-17.7499155173822,0.525618489583333,0.5625,,2419,-2.80819646622944,32.3850561687675,10.3881380684972,21.9969181002703,42.7731942372647,,,
2445,7.01410753484825,21.0423226045448,0.125749603343548,0.52611328125,0.55419921875,,2420,32.7814470682691,32.4202780470265,10.1734937863246,22.2467842607019,42.5937718333512,,,
2446,12.127540091614,36.3826202748421,90.6481667640407,0.526477864583333,0.586588541666667,,2421,-10.7866896617623,32.5171886015473,9.94358757011831,22.573601031429,42.4607761716656,,,
2447,20.2032706078759,60.6098118236277,56.6866850817919,0.525877278645833,0.530110677083333,,2422,18.856660898071,32.3095273359804,9.75015329876224,22.5593740372181,42.0596806347426,,,
2448,25.8858971937596,77.6576915812789,40.4266373110767,0.525348307291667,0.526529947916667,,2423,6.43645102843863,32.4081854670822,9.61662965777044,22.7915558093118,42.0248151248527,,,
2449,23.5552414208817,70.6657242626452,3.06019778847614,0.524830729166667,0.507486979166667,,2424,43.2178863517495,31.6491950336472,9.48572751600578,22.1634675176414,41.134922549653,,,
2450,22.4368475603375,67.3105426810126,11.4786979761153,0.524342447916667,0.53857421875,,2425,71.8994412977008,29.8829156687903,9.31788752534758,20.5650281434428,39.2008031941379,,,
2451,23.8487055034192,71.5461165102576,26.8685400310849,0.524446614583333,0.5703125,,2426,50.5361063642025,29.9095576087055,9.1800901866978,20.7294674220077,39.0896477954033,,,
2452,19.9239741539496,59.7719224618488,23.3085679609341,0.52427734375,0.56787109375,,2427,-22.0466935820873,29.3064041252825,9.04661708753968,20.2597870377429,38.3530212128222,,,
2453,21.8413508260693,65.5240524782079,7.55082333183491,0.524417317708333,0.544759114583333,,2428,-33.5641791807783,28.0366368669075,8.92391351508449,19.112723351823,36.960550381992,,,
2454,26.0372503970731,78.1117511912192,73.6178053498671,0.524075520833333,0.5224609375,,2429,50.313849935147,28.626894803226,8.82253705331835,19.8043577499076,37.4494318565443,,,
2455,24.8241018947473,74.4723056842419,-9.13056512297729,0.5235546875,0.51171875,,2430,18.6795866166248,26.4653914283548,8.67292814660804,17.7924632817467,35.1383195749628,,,
2456,19.6549421065305,58.9648263195915,-6.07375482796053,0.523377278645833,0.50146484375,,2431,102.776561318962,24.8832318207678,8.50092932111146,16.3823024996563,33.3841611418793,,,
2457,17.8726762031403,53.6180286094209,6.10679462650198,0.522835286458333,0.492838541666667,,2432,67.4483465946678,25.6207275344437,8.27148924969502,17.3492382847487,33.8922167841387,,,
2458,21.06736784319,63.20210352957,2.623332674122,0.522867838541667,0.51171875,,2433,37.7719153812412,24.0984458333668,7.96446222942909,16.1339836039377,32.0629080627959,,,
2459,20.6036708502497,61.811012550749,19.7542948008775,0.522928059895833,0.51220703125,,2434,-33.0159863176241,24.965985445535,7.57325478854076,17.3927306569942,32.5392402340757,,,
2460,18.1505311000069,54.4515933000208,6.29105536048275,0.523473307291667,0.550455729166667,,2435,-33.2499027920913,24.7019344243591,7.19453434165971,17.5074000826994,31.8964687660188,,,
2461,14.9043477518145,44.7130432554436,4.98063895983092,0.523658854166667,0.511067708333333,,2436,6.70893842550865,24.6083448738177,6.84751957948378,17.7608252943339,31.4558644533015,,,
2462,12.7939422857933,38.3818268573799,27.5824287180031,0.523800455729167,0.513346354166667,,2437,38.84390353956,23.0083126872297,6.57036060321993,16.4379520840098,29.5786732904496,,,
2463,12.7836622632416,38.3509867897247,21.3971612032776,0.523841145833333,0.502115885416667,,2438,40.4320391963814,23.0282185728634,6.3307148223155,16.6975037505479,29.3589333951789,,,
2464,14.8641844352139,44.5925533056418,7.75400219619394,0.5242236328125,0.499674479166667,,2439,76.6880618554293,21.4000223436631,6.12705214751477,15.2729701961484,27.5270744911779,,,
2465,17.676939593182,53.0308187795459,91.6352164245897,0.524796549479167,0.563802083333333,,2440,-20.1967248842209,23.021545780033,5.99414463855383,17.0274011414792,29.0156904185869,,,
2466,11.5601824559799,34.6805473679396,-53.7022438132074,0.524939778645833,0.509114583333333,,2441,20.6916287577542,20.4018200365461,5.97354112072063,14.4282789158255,26.3753611572667,,,
2467,8.24356369870768,24.730691096123,4.79875562805777,0.525074869791667,0.532063802083333,,2442,23.5349412582394,20.3310816462612,5.96937117455179,14.3617104717094,26.300452820813,,,
2468,11.1532281533069,33.4596844599208,58.9454059094572,0.525201822916667,0.495930989583333,,2443,31.4422479342784,20.8273147547454,6.02756277484871,14.7997519798967,26.8548775295941,,,
2469,7.31480845374415,21.9444253612325,29.1407361187457,0.525286458333333,0.536458333333333,,2444,-17.7499155173822,21.794448146561,6.08577303085279,15.7086751157082,27.8802211774138,,,
2470,10.5060589464275,31.5181768392824,12.5515437279581,0.5252392578125,0.511067708333333,,2445,0.125749603343548,22.0956195229176,6.1982989723787,15.8973205505389,28.2939184952963,,,
2471,12.4551443783989,37.3654331351966,19.6956532007647,0.525402018229167,0.5029296875,,2446,90.6481667640407,21.8390353294371,6.27523254848658,15.5638027809505,28.1142678779237,,,
2472,11.3466010030506,34.0398030091518,-7.0731499575249,0.526228841145833,0.5654296875,,2447,56.6866850817919,21.9118498334418,6.39148876554756,15.5203610678942,28.3033385989893,,,
2473,9.46375268290835,28.391258048725,-25.045769840835,0.526380208333333,0.521809895833333,,2448,40.4266373110767,21.0510178581691,6.55019523987379,14.5008226182953,27.6012130980429,,,
2474,8.06163636705912,24.1849091011774,-20.0161289745319,0.526573893229167,0.525553385416667,,2449,3.06019778847614,20.5323398188952,6.69530469120611,13.8370351276891,27.2276445101013,,,
2475,10.0598217953321,30.1794653859964,75.813780848616,0.527024739583333,0.541341145833333,,2450,11.4786979761153,21.1714750051082,6.85159324178429,14.319881763324,28.0230682468925,,,
2476,8.30802967394509,24.9240890218353,-19.5114025535262,0.5273095703125,0.519856770833333,,2451,26.8685400310849,19.3791055178293,7.04942594025647,12.3296795775728,26.4285314580858,,,
2477,6.30667223194516,18.9200166958355,6.43785599010046,0.527394205729167,0.515787760416667,,2452,23.3085679609341,18.5144339418665,7.25118480824267,11.2632491336238,25.7656187501092,,,
2478,9.51773897422669,28.5532169226801,21.2015658964741,0.527096354166667,0.530924479166667,,2453,7.55082333183491,19.3624390296814,7.4670314382051,11.8954075914763,26.8294704678865,,,
2479,5.29634205528541,15.8890261658562,5.57056703340577,0.526681315104167,0.49560546875,,2454,73.6178053498671,20.1297869946654,7.72291256888455,12.4068744257809,27.85269956355,,,
2480,3.86390098159482,11.5917029447845,8.21927270113798,0.5265478515625,0.530436197916667,,2455,-9.13056512297729,19.3044031273319,7.99754544302879,11.3068576843031,27.3019485703607,,,
2481,10.1139755361081,30.3419266083244,26.8691833277475,0.5261962890625,0.492838541666667,,2456,-6.07375482796053,19.464983455001,8.31522264538391,11.1497608096171,27.7802061003849,,,
2482,11.5952412976732,34.7857238930196,30.5708204705534,0.526228841145833,0.532063802083333,,2457,6.10679462650198,18.0491846148361,8.63460783782126,9.41457677701486,26.6837924526574,,,
2483,8.84579015225611,26.5373704567683,2.35907301244505,0.52638671875,0.544759114583333,,2458,2.623332674122,16.772924348518,8.89983163309103,7.873092715427,25.6727559816091,,,
2484,10.2506629845107,30.7519889535321,63.3786093171971,0.526453450520833,0.511881510416667,,2459,19.7542948008775,17.2750163864779,9.18496458913461,8.09005179734334,26.4599809756126,,,
2485,8.98712933373589,26.9613880012077,-11.2203689555204,0.526329752604167,0.476725260416667,,2460,6.29105536048275,17.7023814327937,9.42417098671351,8.2782104460802,27.1265524195072,,,
2486,5.59402231168381,16.7820669350514,-33.8411536807576,0.526521809895833,0.48974609375,,2461,4.98063895983092,17.690788278114,9.63412278858574,8.05666548952823,27.3249110666997,,,
2487,4.8883381126079,14.6650143378237,-12.2176263209431,0.526907552083333,0.536295572916667,,2462,27.5824287180031,17.3196791654384,9.82288888736314,7.4967902780753,27.1425680528016,,,
2488,3.03130897076879,9.09392691230638,-36.9219415426036,0.5274072265625,0.515950520833333,,2463,21.3971612032776,15.8340743599058,10.0279368925664,5.80613746733943,25.8620112524722,,,
2489,3.6031030254756,10.8093090764268,-12.8616158208515,0.527823893229167,0.529134114583333,,2464,7.75400219619394,14.7891007321169,10.2416994343437,4.54740129777326,25.0308001664606,,,
2490,-1.02223637673001,-3.06670913019003,-33.0835178039998,0.527989908854167,0.485514322916667,,2465,91.6352164245897,12.6367168172262,10.4657134408844,2.1710033763418,23.1024302581106,,,
2491,-6.07474498479917,-18.2242349543975,-55.9430208610766,0.528206380208333,0.521809895833333,,2466,-53.7022438132074,11.9358090529741,10.6855910827107,1.25021797026343,22.6214001356848,,,
2492,-6.70963269132056,-20.1288980739617,-8.4835073869579,0.528821614583333,0.559895833333333,,2467,4.79875562805777,11.3637475599405,10.8987050430238,0.4650425169167,22.2624526029644,,,
2493,-13.6461167434896,-40.9383502304688,-51.1805418544661,0.528777669270833,0.512369791666667,,2468,58.9454059094572,9.89873808714239,11.0855775370527,-1.18683944991029,20.9843156241951,,,
2494,-15.4807873377094,-46.4423620131282,-16.5020713712419,0.529075520833333,0.5458984375,,2469,29.1407361187457,8.95865339487729,11.2798911935884,-2.32123779871113,20.2385445884657,,,
2495,-19.2099819053776,-57.6299457161329,-49.6928103781748,0.529002278645833,0.49609375,,2470,12.5515437279581,8.33232212309704,11.4565966024705,-3.1242744793735,19.7889187255676,,,
2496,-20.0190882100018,-60.0572646300055,-4.56089659879279,0.5291796875,0.494466145833333,,2471,19.6956532007647,8.24042709952574,11.6021737722541,-3.36174667272835,19.8426008717798,,,
2497,-22.2031323376327,-66.6093970128982,-6.84730614245906,0.5288623046875,0.47216796875,,2472,-7.0731499575249,6.32875116018261,11.7393562895456,-5.41060512936296,18.0681074497282,,,
2498,-24.3959033150407,-73.1877099451222,-32.1695470081814,0.528380533854167,0.466959635416667,,2473,-25.045769840835,4.5864720995949,11.834244878551,-7.2477727789561,16.4207169781459,,,
2499,-27.7153844826945,-83.1461534480835,-3.01101403587755,0.527770182291667,0.483072916666667,,2474,-20.0161289745319,3.73475344573305,11.9146513731009,-8.17989792736784,15.6494048188339,,,
2500,-29.4008098494072,-88.2024295482215,-33.2032177059626,0.527501627604167,0.46337890625,,2475,75.813780848616,3.02370608309699,11.9746475431188,-8.95094146002179,14.9983536262158,,,
2501,-28.1291459503251,-84.3874378509753,-21.000723714358,0.5275390625,0.535319010416667,,2476,-19.5114025535262,2.38685467740144,12.0371919671993,-9.65033728979786,14.4240466446007,,,
2502,-28.6667065126244,-86.0001195378733,-32.1579523405956,0.5273046875,0.4912109375,,2477,6.43785599010046,1.22947247403515,12.0880882704214,-10.8586157963863,13.3175607444566,,,
2503,-28.2787473433849,-84.8362420301547,-26.0380098694251,0.527107747395833,0.4990234375,,2478,21.2015658964741,0.261892516577128,12.1528771974522,-11.8909846808751,12.4147697140293,,,
2504,-31.2037304709305,-93.6111914127917,-49.7012372659402,0.526778971354167,0.514485677083333,,2479,5.57056703340577,-0.860696906908658,12.1759459506859,-13.0366428575946,11.3152490437772,,,
2505,-30.3842363327851,-91.1527089983552,-24.3273508064596,0.527127278645833,0.545572916666667,,2480,8.21927270113798,-2.78119016487585,12.1220704467618,-14.9032606116377,9.34088028188598,,,
2506,-29.4569116135943,-88.370734840783,-49.6928442271899,0.5270556640625,0.500813802083333,,2481,26.8691833277475,-3.5765289708408,12.0566846761645,-15.6332136470053,8.48015570532367,,,
2507,-30.2797483815241,-90.8392451445723,-23.6174418922617,0.526931966145833,0.47412109375,,2482,30.5708204705534,-3.92052283484671,11.9910903033331,-15.9116131381798,8.07056746848641,,,
2508,-29.0979852051593,-87.293955615478,-8.46590309927823,0.526399739583333,0.466145833333333,,2483,2.35907301244505,-4.20626200594044,11.9601618690217,-16.1664238749621,7.75389986308124,,,
2509,-29.151754471133,-87.4552634133991,-34.0518141158881,0.5258544921875,0.473795572916667,,2484,63.3786093171971,-4.92538253123475,11.9444672605744,-16.8698497918092,7.01908472933967,,,
2510,-27.3402563648803,-82.020769094641,-4.60605349863783,0.52546875,0.506673177083333,,2485,-11.2203689555204,-5.40303641946054,11.8818765016135,-17.284912921074,6.47884008215291,,,
2511,-25.1200151432072,-75.3600454296217,-3.84534421709118,0.524679361979167,0.498209635416667,,2486,-33.8411536807576,-5.60178935235415,11.7610379090449,-17.362827261399,6.15924855669071,,,
2512,-26.4979881868144,-79.4939645604431,-19.6754300245564,0.5241259765625,0.479166666666667,,2487,-12.2176263209431,-6.08524168538135,11.5656430560728,-17.6508847414542,5.48040137069146,,,
2513,-24.788667134036,-74.3660014021079,3.08538597169251,0.523445638020833,0.508951822916667,,2488,-36.9219415426036,-6.56557585687764,11.3493699163826,-17.9149457732602,4.78379405950495,,,
2514,-27.1440225098731,-81.4320675296193,-46.4407836467877,0.522893880208333,0.476888020833333,,2489,-12.8616158208515,-7.89573163825147,11.0993981289051,-18.9951297671565,3.2036664906536,,,
2515,-26.0182269713799,-78.0546809141396,-11.2176515474027,0.5226123046875,0.493489583333333,,2490,-33.0835178039998,-8.26772484891023,10.8113009718329,-19.0790258207431,2.54357612292263,,,
2516,-26.0538236700094,-78.1614710100282,-11.3685302395167,0.522635091145833,0.480794270833333,,2491,-55.9430208610766,-10.2874061560496,10.5435453338055,-20.8309514898551,0.256139177755927,,,
2517,-24.3734316408175,-73.1202949224525,-18.3958327157669,0.5219287109375,0.485677083333333,,2492,-8.4835073869579,-9.59512358551152,10.2282498654571,-19.8233734509686,0.633126279945582,,,
2518,-24.2173004325195,-72.6519012975584,-7.90624736499664,0.521717122395833,0.509602864583333,,2493,-51.1805418544661,-9.84424129125768,9.86501365395588,-19.7092549452136,0.0207723626981942,,,
2519,-22.857402221559,-68.5722066646771,-24.6590035695657,0.521204427083333,0.497233072916667,,2494,-16.5020713712419,-11.4835434379052,9.49527261001784,-20.978816047923,-1.98827082788736,,,
2520,-22.4970037187661,-67.4910111562982,-39.9612159848014,0.521238606770833,0.5205078125,,2495,-49.6928103781748,-12.8384836752296,9.12109016724678,-21.9595738424764,-3.71739350798286,,,
2521,-21.7405704568615,-65.2217113705845,-18.0503562231675,0.5208447265625,0.50341796875,,2496,-4.56089659879279,-13.4385209291733,8.7216136783452,-22.1601346075185,-4.71690725082808,,,
2522,-20.0945207305795,-60.2835621917386,-23.9663755260849,0.520419921875,0.49169921875,,2497,-6.84730614245906,-14.2946391395037,8.28779996558565,-22.5824391050893,-6.00683917391802,,,
2523,-19.4176968270918,-58.2530904812753,-14.2273558083728,0.5196142578125,0.48974609375,,2498,-32.1695470081814,-14.4349176855987,7.89942684306154,-22.3343445286603,-6.53549084253719,,,
2524,-21.066016559649,-63.198049678947,-32.8284044355502,0.519109700520833,0.487955729166667,,2499,-3.01101403587755,-14.5875183639265,7.55878363817683,-22.1463020021033,-7.02873472574964,,,
2525,-20.8219815863614,-62.4659447590841,-31.3252741766393,0.518709309895833,0.508626302083333,,2500,-33.2032177059626,-14.8092663090658,7.2387407985983,-22.0480071076641,-7.57052551046754,,,
2526,-22.5059166021309,-67.5177498063926,-27.4784553964404,0.5177587890625,0.512858072916667,,2501,-21.000723714358,-16.8346042746552,6.93406866293824,-23.7686729375934,-9.90053561171693,,,
2527,-19.6148899760348,-58.8446699281044,11.1229124661259,0.517169596354167,0.500325520833333,,2502,-32.1579523405956,-16.2339314311326,6.65711850463275,-22.8910499357653,-9.57681292649984,,,
2528,-23.4711740729475,-70.4135222188426,-44.919995310532,0.516363932291667,0.4677734375,,2503,-26.0380098694251,-17.2409481233019,6.44734234064281,-23.6882904639447,-10.793605782659,,,
2529,-22.4549000308682,-67.3647000926046,-21.4591535139953,0.515325520833333,0.491861979166667,,2504,-49.7012372659402,-18.0774328176248,6.29172240451269,-24.3691552221375,-11.7857104131121,,,
2530,-19.564813786285,-58.694441358855,17.1310644019989,0.514921875,0.509114583333333,,2505,-24.3273508064596,-17.8507563986328,6.24200450266341,-24.0927609012962,-11.6087518959693,,,
2531,-19.3539665940592,-58.0618997821777,-5.23915783245197,0.513748372395833,0.461263020833333,,2506,-49.6928442271899,-18.114647193409,6.35231148887379,-24.4669586822828,-11.7623357045352,,,
2532,-25.265197355092,-75.7955920652759,-63.6203014456693,0.51337890625,0.497233072916667,,2507,-23.6174418922617,-19.8889508164172,6.57404059840975,-26.4629914148269,-13.3149102180075,,,
2533,-25.8650792007933,-77.5952376023798,-29.6168758303394,0.513367513020833,0.490397135416667,,2508,-8.46590309927823,-21.0691017242778,6.79742670950842,-27.8665284337863,-14.2716750147694,,,
2534,-25.6234006203528,-76.8702018610584,-33.6899497468668,0.513800455729167,0.54931640625,,2509,-34.0518141158881,-21.7759453077938,7.08184943973153,-28.8577947475253,-14.6940958680622,,,
2535,-22.9539921694803,-68.8619765084408,30.5103096201095,0.513839518229167,0.540690104166667,,2510,-4.60605349863783,-22.4204217724425,7.44326967540555,-29.8636914478481,-14.977152097037,,,
2536,-22.3139315374555,-66.9417946123666,-28.969212187551,0.513147786458333,0.475423177083333,,2511,-3.84534421709118,-22.7684383064039,7.88327796250934,-30.6517162689133,-14.8851603438946,,,
2537,-22.4267564715909,-67.2802694147728,-1.75821135767785,0.512620442708333,0.49560546875,,2512,-19.6754300245564,-22.1393610059514,8.38248946285125,-30.5218504688026,-13.7568715431001,,,
2538,-24.604326150046,-73.812978450138,-50.9179190172017,0.512288411458333,0.504720052083333,,2513,3.08538597169251,-22.8981902745055,8.95965672398336,-31.8578469984888,-13.9385335505221,,,
2539,-21.391557663476,-64.1746729904281,29.2049808240674,0.512508138020833,0.54052734375,,2514,-46.4407836467877,-21.6015839535904,9.54014493081325,-31.1417288844036,-12.0614390227771,,,
2540,-17.0285227971675,-51.0855683915026,40.9579694463821,0.512384440104167,0.503255208333333,,2515,-11.2176515474027,-20.5462979679583,10.1347781929498,-30.6810761609081,-10.4115197750086,,,
2541,-17.417012010851,-52.251036032553,2.02826110495325,0.5119287109375,0.474772135416667,,2516,-11.3685302395167,-19.8578317148416,10.8176566134379,-30.6754883282795,-9.0401751014037,,,
2542,-13.1937955908818,-39.5813867726455,19.0176647673009,0.511884765625,0.510579427083333,,2517,-18.3958327157669,-18.3880143495793,11.4874493182997,-29.875463667879,-6.9005650312796,,,
2543,-9.41146186611812,-28.2343855983543,72.0950083225754,0.510856119791667,0.4736328125,,2518,-7.90624736499664,-16.8080434533139,12.1532816923612,-28.9613251456751,-4.65476176095273,,,
2544,-4.8692671040658,-14.6078013121974,45.792386276649,0.509967447916667,0.4736328125,,2519,-24.6590035695657,-14.9066134899587,12.8034024588215,-27.7100159487802,-2.10321103113723,,,
2545,-5.81045213549613,-17.4313564064884,5.0303923273649,0.509300130208333,0.487467447916667,,2520,-39.9612159848014,-14.4844083193978,13.5069518779371,-27.9913601973349,-0.977456441460726,,,
2546,-2.54525538036131,-7.63576614108394,59.5454045909578,0.508650716145833,0.521647135416667,,2521,-18.0503562231675,-12.3424825356893,14.2864421531007,-26.6289246887901,1.94395961741139,,,
2547,2.35035105624152,7.05105316872456,-17.2980476534595,0.50828125,0.4931640625,,2522,-23.9663755260849,-12.5922305955848,15.0438203419226,-27.6360509375074,2.45158974633788,,,
2548,5.5240404028725,16.5721212086175,15.0604641665828,0.508025716145833,0.5009765625,,2523,-14.2273558083728,-12.1626664718781,15.7718919506003,-27.9345584224784,3.60922547872225,,,
2549,12.0549643289811,36.1648929869432,81.5870725404405,0.5086474609375,0.569661458333333,,2524,-32.8284044355502,-9.9321445199443,16.4693764090359,-26.4015209289802,6.53723188909164,,,
2550,15.2247476550937,45.674242965281,59.8820439639833,0.508712565104167,0.545084635416667,,2525,-31.3252741766393,-8.69894730426075,17.1513645303126,-25.8503118345733,8.45241722605182,,,
2551,15.5981741372601,46.7945224117802,-3.66718718872634,0.5079443359375,0.493489583333333,,2526,-27.4784553964404,-8.11980945098161,17.8073703483548,-25.9271797993365,9.68756089737324,,,
2552,19.9488141972747,59.846442591824,45.0844411383964,0.507255859375,0.4990234375,,2527,11.1229124661259,-6.82402190484917,18.3956175552078,-25.219639460057,11.5715956503587,,,
2553,22.2280837951031,66.6842513853094,46.8635404604097,0.50671875,0.491048177083333,,2528,-44.919995310532,-5.27458086953534,18.9702907061778,-24.2448715757132,13.6957098366425,,,
2554,28.5635741133701,85.6907223401102,18.517596524583,0.5063720703125,0.48779296875,,2529,-21.4591535139953,-4.40094152847635,19.5429996822277,-23.9439412107041,15.1420581537514,,,
2555,30.3922553560543,91.176766068163,59.9237378731449,0.506402994791667,0.514811197916667,,2530,17.1310644019989,-2.2514322120237,20.0826337039603,-22.334065915984,17.8312014919366,,,
2556,34.3257589269272,102.977276780782,103.027149780861,0.506414388020833,0.502604166666667,,2531,-5.23915783245197,0.245714858315912,20.5724059390624,-20.3266910807465,20.8181207973783,,,
2557,36.6510008612866,109.95300258386,58.6267903513206,0.506183268229167,0.4697265625,,2532,-63.6203014456693,2.36962926181612,21.0231618002175,-18.6535325384014,23.3927910620336,,,
2558,34.1201304940739,102.360391482222,-21.1730180400781,0.505927734375,0.486165364583333,,2533,-29.6168758303394,2.4175591412707,21.4940271691326,-19.0764680278619,23.9115863104033,,,
2559,36.4776299400291,109.432889820087,65.4995254253827,0.505558268229167,0.475260416666667,,2534,-33.6899497468668,3.86786166136209,21.9566917361083,-18.0888300747462,25.8245533974704,,,
2560,37.2458316248319,111.737494874496,51.9187621412389,0.50501953125,0.49658203125,,2535,30.5103096201095,5.55355923503125,22.3526675852273,-16.7991083501961,27.9062268202586,,,
2561,39.8933575679089,119.680072703727,95.9136752045554,0.504973958333333,0.506510416666667,,2536,-28.969212187551,7.52453430764288,22.6581070391094,-15.1335727314666,30.1826413467523,,,
2562,41.7165157728502,125.149547318551,89.0898837134912,0.504786783854167,0.49462890625,,2537,-1.75821135767785,9.34679367883077,22.9408695990164,-13.5940759201856,32.2876632778472,,,
2563,44.6945102729882,134.083530818964,95.4095294663349,0.504474283854167,0.470865885416667,,2538,-50.9179190172017,11.6033615119855,23.2383233333106,-11.6349618213251,34.8416848452961,,,
2564,50.8531392891297,152.559417867389,52.4400352240104,0.504142252604167,0.466471354166667,,2539,29.2049808240674,12.5710997326192,23.4954919846348,-10.9243922520156,36.066591717254,,,
2565,50.2982468924639,150.894740677392,11.7877371141929,0.503772786458333,0.52685546875,,2540,40.9579694463821,13.7128354338149,23.7343870114798,-10.0215515776649,37.4472224452947,,,
2566,52.7593322360512,158.277996708154,138.252616437465,0.503902994791667,0.522135416666667,,2541,2.02826110495325,16.6436250021456,23.9309842216269,-7.28735921948127,40.5746092237725,,,
2567,51.3878339985932,154.16350199578,41.7944301925311,0.503427734375,0.484537760416667,,2542,19.0176647673009,17.6860359910093,24.0900818459914,-6.40404585498207,41.7761178370007,,,
2568,56.4737075878584,169.421122763575,46.5942933802211,0.503592122395833,0.512369791666667,,2543,72.0950083225754,18.9603521889698,24.2598639077115,-5.29951171874167,43.2202160966814,,,
2569,53.8010801380304,161.403240414091,44.4524902622875,0.503289388020833,0.506184895833333,,2544,45.792386276649,19.9869941032303,24.3736631278735,-4.38666902464314,44.3606572311038,,,
2570,56.9254039870699,170.77621196121,115.501599459088,0.502911783854167,0.473307291666667,,2545,5.0303923273649,22.7352412214392,24.4952574405326,-1.76001621909337,47.2304986619718,,,
2571,64.5207487249516,193.562246174855,137.555068683783,0.502630208333333,0.474772135416667,,2546,59.5454045909578,26.2159526855291,24.5756330285582,1.64031965697087,50.7915857140873,,,
2572,64.8912025686713,194.673607706014,56.1106789562826,0.50169921875,0.472330729166667,,2547,-17.2980476534595,27.6700906302242,24.6120034271373,3.05808720308693,52.2820940573615,,,
2573,61.5701028142992,184.710308442898,46.2264826533413,0.501888020833333,0.540690104166667,,2548,15.0604641665828,29.046421182762,24.6027467982791,4.44367438448286,53.6491679810411,,,
2574,60.4663428392538,181.399028517761,45.2452999568463,0.501748046875,0.511555989583333,,2549,81.5870725404405,30.2125516879623,24.5188531601241,5.69369852783824,54.7314048480864,,,
2575,64.6405506603895,193.921651981168,44.1231031375118,0.501319986979167,0.49853515625,,2550,59.8820439639833,31.7214047776302,24.3833483318526,7.33805644577758,56.1047531094829,,,
2576,62.8170252262434,188.45107567873,34.4365269839498,0.501105143229167,0.498372395833333,,2551,-3.66718718872634,33.0108518592104,24.1895776896316,8.82127416957876,57.200429548842,,,
2577,57.9502903784378,173.850871135313,20.7241496930497,0.501075846354167,0.512858072916667,,2552,45.0844411383964,33.9560009786122,23.9392669067608,10.0167340718514,57.8952678853729,,,
2578,57.6410206871321,172.923062061396,77.122785442566,0.500616861979167,0.485026041666667,,2553,46.8635404604097,35.250116135013,23.6486681279655,11.6014480070474,58.8987842629785,,,
2579,57.8339988401749,173.501996520525,74.8337429179807,0.500441080729167,0.47802734375,,2554,18.517596524583,37.5982286492975,23.2983453111373,14.2998833381602,60.8965739604349,,,
2580,57.7950978370531,173.385293511159,59.8018034679768,0.500506184895833,0.536946614583333,,2555,59.9237378731449,39.1915807469832,22.9145128126235,16.2770679343597,62.1060935596068,,,
2581,59.6096504160443,178.828951248133,48.8888716423184,0.500618489583333,0.504069010416667,,2556,103.027149780861,39.8142828497346,22.4997516898979,17.3145311598367,62.3140345396325,,,
2582,55.5661316360737,166.698394908221,53.6617872731322,0.500071614583333,0.477376302083333,,2557,58.6267903513206,40.969203342001,22.0620220674444,18.9071812745565,63.0312254094454,,,
2583,60.851844836701,182.555534510103,130.812153635672,0.499469401041667,0.484537760416667,,2558,-21.1730180400781,44.7816044220273,21.5855018149852,23.196102607042,66.3671062370125,,,
2584,66.3067948308817,198.920384492645,119.915983759702,0.4992626953125,0.4912109375,,2559,65.4995254253827,47.713621276734,21.0290349257109,26.6845863510231,68.7426562024448,,,
2585,63.6748732947166,191.02461988415,29.2003825103862,0.499384765625,0.488932291666667,,2560,51.9187621412389,48.946765046484,20.4420618167918,28.5047032296922,69.3888268632758,,,
2586,61.1231012321859,183.369303696558,60.6316544638649,0.499778645833333,0.529134114583333,,2561,95.9136752045554,49.5373796512635,19.8103811705906,29.7269984806729,69.3477608218542,,,
2587,58.6533825507022,175.960147652107,88.8030464082494,0.499495442708333,0.507975260416667,,2562,89.0898837134912,51.8466396237302,19.1401374614796,32.7065021622506,70.9867770852098,,,
2588,62.883691490209,188.651074470627,133.784803984649,0.499244791666667,0.490885416666667,,2563,95.4095294663349,54.5043458069131,18.4607920563581,36.043553750555,72.9651378632712,,,
2589,64.6098806063491,193.829641819047,71.2674464340626,0.498787434895833,0.4833984375,,2564,52.4400352240104,56.9001372863497,17.7825400122025,39.1175972741472,74.6826772985521,,,
2590,68.2186406865192,204.655922059558,98.9242111446042,0.498831380208333,0.489908854166667,,2565,11.7877371141929,58.2671810181249,17.0697860553006,41.1973949628242,75.3369670734255,,,
2591,70.2011190686745,210.603357206024,86.2859616094939,0.49873046875,0.51171875,,2566,138.252616437465,59.1559651781859,16.3345855763218,42.8213796018641,75.4905507545078,,,
2592,74.4007466099927,223.202239829978,69.6426219784674,0.4977880859375,0.465657552083333,,2567,41.7944301925311,60.4817369600195,15.6555583228906,44.8261786371289,76.1372952829102,,,
2593,76.5727073658912,229.718122097674,121.590918568689,0.497848307291667,0.518391927083333,,2568,46.5942933802211,62.492977230635,14.9694812079777,47.5234960226573,77.4624584386126,,,
2594,79.5979504095008,238.793851228502,70.8835647841666,0.497005208333333,0.461588541666667,,2569,44.4524902622875,62.4692234357642,14.2450933182476,48.2241301175166,76.7143167540118,,,
2595,82.5271541322305,247.581462396692,121.093798080881,0.497176106770833,0.51318359375,,2570,115.501599459088,63.9457217064354,13.4792777824202,50.4664439240152,77.4249994888556,,,
2596,82.1580262253981,246.474078676194,76.0071268880411,0.497029622395833,0.479817708333333,,2571,137.555068683783,65.3374223840957,12.7489067665234,52.5885156175724,78.0863291506191,,,
2597,79.5778634881961,238.733590464588,40.4467592297906,0.4973583984375,0.505045572916667,,2572,56.1106789562826,64.9629391417199,12.1070597368773,52.8558794048426,77.0699988785972,,,
2598,82.110150495314,246.330451485942,78.5433118963974,0.497906901041667,0.521809895833333,,2573,46.2264826533413,66.8421814858347,11.4740966134866,55.3680848723481,78.3162780993214,,,
2599,77.1188423658832,231.35652709765,34.2099204049341,0.498323567708333,0.524739583333333,,2574,45.2452999568463,67.2176610199201,10.8526710580713,56.3649899618487,78.0703320779914,,,
2600,75.3519860592593,226.055958177778,34.114478254764,0.4991943359375,0.550455729166667,,2575,44.1231031375118,66.286825837848,10.230992262468,56.05583357538,76.5178181003159,,,
2601,72.2372453984455,216.711736195337,48.659989946849,0.499142252604167,0.530110677083333,,2576,34.4365269839498,66.0667855630022,9.63014952353907,56.4366360394631,75.6969350865413,,,
2602,69.6264451318336,208.879335395501,26.5371192237106,0.499806315104167,0.5576171875,,2577,20.7241496930497,66.6590268652069,9.02989656605188,57.629130299155,75.6889234312587,,,
2603,65.0861806870752,195.258542061226,60.4441512343949,0.500182291666667,0.53662109375,,2578,77.122785442566,66.9601976514029,8.41457105234954,58.5456265990534,75.3747687037525,,,
2604,59.1315074231715,177.394522269514,3.42401870033824,0.50029296875,0.525553385416667,,2579,74.8337429179807,66.1084423227741,7.80006918127859,58.3083731414955,73.9085115040526,,,
2605,58.6906417671568,176.07192530147,72.3977816311605,0.500113932291667,0.527669270833333,,2580,59.8018034679768,67.1649165405501,7.24665976020523,59.9182567803449,74.4115763007553,,,
2606,56.7945641078476,170.383692323543,23.4551314773234,0.500167643229167,0.506184895833333,,2581,48.8888716423184,66.4498458269065,6.72170928206248,59.728136544844,73.171555108969,,,
2607,49.5828935212062,148.748680563619,43.8363029708941,0.5010302734375,0.560384114583333,,2582,53.6617872731322,65.2892409874954,6.17300079725446,59.116240190241,71.4622417847499,,,
2608,37.2747637345639,111.824291203692,-23.7752815278115,0.5023779296875,0.600911458333333,,2583,130.812153635672,63.6735140879046,5.63911552075189,58.0343985671527,69.3126296086565,,,
2609,29.5633442352905,88.6900327058715,-24.0254207437358,0.503956705729167,0.631673177083333,,2584,119.915983759702,63.617584623127,5.32998739631351,58.2875972268135,68.9475720194405,,,
2610,29.3552941378193,88.065882413458,59.4935089384389,0.504964192708333,0.607421875,,2585,29.2003825103862,63.4998195939712,5.15517173744408,58.3446478565272,68.6549913314153,,,
2611,20.6515491289443,61.9546473868328,-26.5141056302406,0.505812174479167,0.5830078125,,2586,60.6316544638649,61.961920225903,4.97773979947196,56.984180426431,66.939660025375,,,
2612,16.1221125239572,48.3663375718716,-25.5403766966778,0.506832682291667,0.581217447916667,,2587,88.8030464082494,59.5804682278396,4.81315729208206,54.7673109357575,64.3936255199217,,,
2613,17.8830075055522,53.6490225166566,71.0486541437473,0.507872721354167,0.612955729166667,,2588,133.784803984649,59.2267186284329,4.76346973374431,54.4632488946886,63.9901883621772,,,
2614,15.1893940988504,45.5681822965513,29.3731402487157,0.508831380208333,0.57275390625,,2589,71.2674464340626,57.9318874673031,4.78029850363576,53.1515889636673,62.7121859709388,,,
2615,13.5658954578996,40.6976863736988,49.534483957118,0.509278971354167,0.538248697916667,,2590,98.9242111446042,57.8749158738346,4.86514889380716,53.0097669800274,62.7400647676418,,,
2616,17.6743415759297,53.0230247277892,43.4560326654515,0.51,0.552897135416667,,2591,86.2859616094939,58.4958628454279,4.96818276570841,53.5276800797195,63.4640456111363,,,
2617,24.99839091938,74.99517275814,170.919860200475,0.510520833333333,0.537760416666667,,2592,69.6426219784674,59.1363970368595,5.07345142108856,54.0629456157709,64.209848457948,,,
2618,27.8867609074294,83.6602827222881,146.70985952014,0.5104150390625,0.4990234375,,2593,121.590918568689,61.193562317793,5.20937180280757,55.9841905149854,66.4029341206006,,,
2619,24.2544284217893,72.7632852653679,-22.978025190904,0.510696614583333,0.525390625,,2594,70.8835647841666,59.8293992085552,5.38391463492339,54.4454845736319,65.2133138434786,,,
2620,23.0737653915282,69.2212961745846,10.8561060371184,0.511067708333333,0.5576171875,,2595,121.093798080881,59.1706465766892,5.55509672932753,53.6155498473616,64.7257433060167,,,
2621,26.5998699725652,79.7996099176957,5.36086623391689,0.511653645833333,0.56201171875,,2596,76.0071268880411,57.0110243565878,5.68661742070874,51.3244069358791,62.6976417772965,,,
2622,28.7555061654889,86.2665184964667,28.8072064107255,0.512063802083333,0.53271484375,,2597,40.4467592297906,54.8787133316259,5.7902838394302,49.0884294921957,60.6689971710561,,,
2623,28.6447752075529,85.9343256226588,17.6078928094437,0.512527669270833,0.5361328125,,2598,78.5433118963974,54.1237567405114,5.82838898864197,48.2953677518694,59.9521457291534,,,
2624,30.2069864342353,90.6209593027059,-7.99531175837593,0.513406575520833,0.575846354166667,,2599,34.2099204049341,53.060584301066,5.76510890544158,47.2954753956244,58.8256932065075,,,
2625,33.6557571333574,100.967271400072,53.451607799078,0.513894856770833,0.557454427083333,,2600,34.114478254764,53.2214922979725,5.68056645193897,47.5409258460335,58.9020587499114,,,
2626,33.1342831662589,99.4028494987766,29.3784172854249,0.513909505208333,0.514322916666667,,2601,48.659989946849,52.9323808106766,5.61544143593808,47.3169393747386,58.5478222466147,,,
2627,39.3632316490133,118.08969494704,104.118637247563,0.5143505859375,0.54443359375,,2602,26.5371192237106,54.2986966981985,5.52139125747045,48.777305440728,59.8200879556689,,,
2628,38.5791169520285,115.737350856086,59.245098504242,0.514669596354167,0.499674479166667,,2603,60.4441512343949,55.0540094199866,5.39124608630684,49.6627633336797,60.4452555062934,,,
2629,41.9473406492109,125.842021947633,122.720049961338,0.514876302083333,0.512532552083333,,2604,3.42401870033824,55.9480734301585,5.22762915857755,50.720444271581,61.1757025887361,,,
2630,45.5798156939128,136.739447081739,129.84742782158,0.5147119140625,0.49267578125,,2605,72.3977816311605,57.0267731341507,5.04686654347263,51.9799065906781,62.0736396776233,,,
2631,39.819135433752,119.457406301256,56.8206039418273,0.515198567708333,0.509928385416667,,2606,23.4551314773234,56.9683182414811,4.79001201876243,52.1783062227187,61.7583302602435,,,
2632,34.4623899508237,103.387169852471,35.4494676760955,0.515506184895833,0.527994791666667,,2607,43.8363029708941,56.7048005166532,4.51317550331517,52.191625013338,61.2179760199683,,,
2633,40.1053160801445,120.315948240433,1.3753043471349,0.515960286458333,0.535807291666667,,2608,-23.7752815278115,55.6795753612415,4.25933566667355,51.4202396945679,59.938911027915,,,
2634,36.4667319103068,109.40019573092,-9.85004794122057,0.516184895833333,0.57177734375,,2609,-24.0254207437358,52.9214929773808,4.06939483815343,48.8520981392274,56.9908878155343,,,
2635,42.7610015449407,128.283004634822,108.700265970688,0.516223958333333,0.544596354166667,,2610,59.4935089384389,52.7015769423021,3.89734948988843,48.8042274524137,56.5989264321906,,,
2636,46.2239725426853,138.671917628056,139.479429849012,0.516521809895833,0.505208333333333,,2611,-26.5141056302406,54.8639112038438,3.70141088180885,51.162500322035,58.5653220856527,,,
2637,50.83827144053,152.51481432159,69.390560322689,0.516468098958333,0.490234375,,2612,-25.5403766966778,55.0356544559776,3.6042661794702,51.4313882765074,58.6399206354478,,,
2638,51.9302912834277,155.790873850283,13.0083742156441,0.5163037109375,0.48828125,,2613,71.0486541437473,53.5494844129854,3.64138858134756,49.9080958316378,57.1908729943329,,,
2639,58.8438090553475,176.531427166043,145.592100468548,0.516417643229167,0.551920572916667,,2614,29.3731402487157,53.7810000303167,3.70832214698407,50.0726778833326,57.4893221773008,,,
2640,58.2231468643407,174.669440593022,15.3270817643792,0.516539713541667,0.515462239583333,,2615,49.534483957118,52.6841301348327,3.83315536882134,48.8509747660114,56.5172855036541,,,
2641,62.9217570974424,188.765271292327,80.0547853767896,0.516984049479167,0.519205729166667,,2616,43.4560326654515,52.3141413942873,3.98199720923294,48.3321441850544,56.2961386035203,,,
2642,60.6607872803906,181.982361841172,77.588529390892,0.516798502604167,0.492024739583333,,2617,170.919860200475,52.1436035076481,4.0863514737387,48.0572520339094,56.2299549813868,,,
2643,51.3336636459774,154.000990937932,1.40642058457139,0.517389322916667,0.53271484375,,2618,146.70985952014,50.8056387744344,4.08147597977812,46.7241627946563,54.8871147542126,,,
2644,43.5818042994457,130.745412898337,19.5374078520568,0.518035481770833,0.538248697916667,,2619,-22.978025190904,48.8045895446965,3.99489259231551,44.809696952381,52.7994821370121,,,
2645,43.9060600825159,131.718180247548,49.6560258811188,0.518736979166667,0.5576171875,,2620,10.8561060371184,48.3883632916956,4.00912283830443,44.3792404533912,52.39748613,,,
2646,47.9570794653157,143.871238395947,114.729790546482,0.518916015625,0.53955078125,,2621,5.36086623391689,48.2635788302368,4.06737875368982,44.196200076547,52.3309575839266,,,
2647,52.5391947724904,157.617584317471,41.1514297334707,0.519248046875,0.5263671875,,2622,28.8072064107255,47.5801337879903,4.25647431771938,43.3236594702709,51.8366081057097,,,
2648,56.9043095363202,170.712928608961,125.114900841447,0.519378255208333,0.513997395833333,,2623,17.6078928094437,49.2402934274346,4.3968760664289,44.8434173610057,53.6371694938635,,,
2649,65.8209806472358,197.462941941707,135.833720569449,0.5184423828125,0.47607421875,,2624,-7.99531175837593,50.363634773965,4.53721178597533,45.8264229879897,54.9008465599403,,,
2650,55.4093077537068,166.227923261121,10.1447473426609,0.517783203125,0.479166666666667,,2625,53.451607799078,49.8917686354891,4.66988573002058,45.2218829054685,54.5616543655096,,,
2651,50.7375518665416,152.212655599625,17.2808045682197,0.517841796875,0.499348958333333,,2626,29.3784172854249,49.5616966024196,4.80668428434105,44.7550123180785,54.3683808867606,,,
2652,52.5611422738847,157.683426821654,84.1287880403853,0.518082682291667,0.523111979166667,,2627,104.118637247563,50.2571632317046,4.92744266084086,45.3297205708637,55.1846058925455,,,
2653,47.3725105640715,142.117531692215,11.8959999018242,0.518282877604167,0.511067708333333,,2628,59.245098504242,49.9700824606872,5.02713558598177,44.9429468747054,54.997218046669,,,
2654,49.5583119828118,148.674935948435,52.70692457518,0.518653971354167,0.52490234375,,2629,122.720049961338,49.8183721340359,5.09103237621055,44.7273397578254,54.9094045102465,,,
2655,49.4745407722057,148.423622316617,74.1340227814059,0.518644205729167,0.513834635416667,,2630,129.84742782158,51.2048428022922,5.14612297672767,46.0587198255645,56.3509657790198,,,
2656,48.8218975247294,146.465692574188,74.8286842308604,0.519241536458333,0.562337239583333,,2631,56.8206039418273,51.252507559149,5.20059325584915,46.0519143032999,56.4531008149982,,,
2657,54.0716373867491,162.214912160247,117.798187377813,0.519498697916667,0.495442708333333,,2632,35.4494676760955,53.1023714003351,5.23021629971048,47.8721551006246,58.3325877000456,,,
2658,58.3262244647565,174.97867339427,87.1673036929638,0.519630533854167,0.499348958333333,,2633,1.3753043471349,53.9519988654737,5.27311924921892,48.6788796162548,59.2251181146926,,,
2659,66.4974322440361,199.492296732108,113.916817731881,0.519757486979167,0.487955729166667,,2634,-9.85004794122057,56.6518439489971,5.35889642123895,51.2929475277582,62.0107403702361,,,
2660,63.2389014195701,189.71670425871,67.1708995906237,0.5199365234375,0.514485677083333,,2635,108.700265970688,58.4400070928081,5.48556590650241,52.9544411863057,63.9255729993105,,,
2661,59.7919961024273,179.375988307282,11.0789457859507,0.519903971354167,0.503255208333333,,2636,139.479429849012,57.4907019329554,5.5918594842459,51.8988424487095,63.0825614172013,,,
2662,60.689919364234,182.069758092702,59.0233811490774,0.520089518229167,0.51318359375,,2637,69.390560322689,59.1679075560792,5.67118695814101,53.4967205979382,64.8390945142203,,,
2663,58.0660915265998,174.198274579799,53.1627912832033,0.520750325520833,0.536946614583333,,2638,13.0083742156441,60.7111069282338,5.75021966410321,54.9608872641306,66.461326592337,,,
2664,55.6454765877677,166.936429763303,99.5541515225871,0.521080729166667,0.49951171875,,2639,145.592100468548,61.2700382493875,5.85755418528098,55.4124840641065,67.1275924346685,,,
2665,58.6579540543201,175.97386216296,69.534350050873,0.520760091145833,0.494791666666667,,2640,15.3270817643792,62.0575129513906,5.92523990948287,56.1322730419077,67.9827528608734,,,
2666,66.7384800455547,200.215440136664,85.7723455810986,0.520813802083333,0.527506510416667,,2641,80.0547853767896,62.7680592577431,5.9672448518992,56.8008144058439,68.7353041096423,,,
2667,61.7317026290164,185.195107887049,9.48219916304224,0.520929361979167,0.49609375,,2642,77.588529390892,62.1019056596567,5.9772344546463,56.1246712050104,68.079140114303,,,
2668,57.9524934939093,173.857480481728,8.47479542757855,0.520821940104167,0.501627604166667,,2643,1.40642058457139,58.9167083111685,5.99327446375738,52.9234338474111,64.9099827749259,,,
2669,61.9143305377917,185.742991613375,83.79821988277,0.5209716796875,0.521158854166667,,2644,19.5374078520568,57.6831467496515,5.97546529455143,51.7076814551,63.6586120442029,,,
2670,65.5489406840363,196.646822052109,112.172674597257,0.521433919270833,0.51953125,,2645,49.6560258811188,60.333160470988,5.8992376629397,54.4339228080482,66.2323981339276,,,
2671,64.7481337485166,194.24440124555,56.0572832592477,0.5214990234375,0.481282552083333,,2646,114.729790546482,61.2194580635787,5.81275779449693,55.4067002690818,67.0322158580756,,,
2672,68.3486907848485,205.046072354545,134.369372741231,0.521515299479167,0.473958333333333,,2647,41.1514297334707,63.7490366225457,5.69782559535367,58.051211027192,69.4468622178993,,,
2673,51.2073147182736,153.621944154821,-36.0594677902692,0.520983072916667,0.487467447916667,,2648,125.114900841447,62.4771410499771,5.5639140583867,56.9132269915904,68.0410551083638,,,
2674,46.5329157007146,139.598747102144,33.5622243707622,0.521201171875,0.533365885416667,,2649,135.833720569449,62.7899710805912,5.42073266312797,57.3692384174633,68.2107037437192,,,
2675,44.3613453971341,133.084036191402,6.8516035596135,0.521311848958333,0.509602864583333,,2650,10.1447473426609,63.0810870672185,5.25501827050641,57.8260687967121,68.3361053377249,,,
2676,47.0836210704621,141.250863211386,75.7529259548958,0.521650390625,0.5322265625,,2651,17.2808045682197,63.5183678153718,5.09243979138922,58.4259280239826,68.610807606761,,,
2677,44.4892531821307,133.467759546392,27.8752271886682,0.521466471354167,0.494466145833333,,2652,84.1287880403853,63.4888934997491,4.90665330400207,58.582240195747,68.3955468037512,,,
2678,45.2839789244681,135.851936773404,67.9297785749221,0.521770833333333,0.515462239583333,,2653,11.8959999018242,62.7793080355797,4.71893710263042,58.0603709329492,67.4982451382101,,,
2679,38.2627983615621,114.788395084686,-6.5629411058235,0.521873372395833,0.48828125,,2654,52.70692457518,61.4889543177352,4.49566069415659,56.9932936235786,65.9846150118918,,,
2680,37.9854235603999,113.9562706812,107.213690760139,0.52154296875,0.50390625,,2655,74.1340227814059,61.1849080588882,4.24231107223631,56.9425969866519,65.4272191311245,,,
2681,43.3043785783833,129.91313573515,139.855416329942,0.5213671875,0.486490885416667,,2656,74.8286842308604,61.3811431276796,3.99490041061785,57.3862427170618,65.3760435382975,,,
2682,39.5810037260863,118.743011178259,-9.54757582127605,0.521521809895833,0.492838541666667,,2657,117.798187377813,60.0798062695796,3.68243265192393,56.3973736176556,63.7622389215035,,,
2683,42.0082148131385,126.024644439416,77.0979754712408,0.521661783854167,0.49853515625,,2658,87.1673036929638,60.8964436773275,3.41387076333971,57.4825729139878,64.3103144406672,,,
2684,41.1869344063731,123.560803219119,108.689183816154,0.521637369791667,0.48876953125,,2659,113.916817731881,63.0006373924063,3.14734708661818,59.8532903057881,66.1479844790245,,,
2685,43.4487363891775,130.346209167533,113.327303346417,0.5213525390625,0.46044921875,,2660,67.1708995906237,65.4158795745168,2.98741880655047,62.4284607679664,68.4032983810673,,,
2686,44.259689348491,132.779068045473,102.931376591736,0.5207666015625,0.470540364583333,,2661,11.0789457859507,65.3027640964982,2.88849667808896,62.4142674184092,68.1912607745871,,,
2687,46.7627472276349,140.288241682905,65.8240427110862,0.5203564453125,0.466959635416667,,2662,59.0233811490774,63.8585408192839,2.74274305216283,61.1157977671211,66.6012838714468,,,
2688,54.9101860763715,164.730558229114,80.1538772264987,0.5199560546875,0.450846354166667,,2663,53.1627912832033,64.0695862487704,2.66033061823186,61.4092556305385,66.7299168670022,,,
2689,59.1090773370805,177.327232011241,110.888433435613,0.519931640625,0.48095703125,,2664,99.5541515225871,65.9888030962208,2.61644525072796,63.3723578454928,68.6052483469487,,,
2690,61.6741953055322,185.022585916597,86.0608089245815,0.5196484375,0.461588541666667,,2665,69.534350050873,64.8215228698685,2.58235442806304,62.2391684418054,67.4038772979315,,,
2691,62.7053969325469,188.116190797641,15.2113429368578,0.519228515625,0.4697265625,,2666,85.7723455810986,64.8192534810936,2.56272264664497,62.2565308344486,67.3819761277385,,,
2692,61.5956441099557,184.786932329867,43.683360709581,0.519871419270833,0.529947916666667,,2667,9.48219916304224,64.1060882915404,2.56267170862062,61.5434165829198,66.6687600001611,,,
2693,65.423123395217,196.269370185651,123.213557192105,0.5197216796875,0.50341796875,,2668,8.47479542757855,65.0006966797995,2.54548800758097,62.4552086722185,67.5461846873805,,,
2694,62.3455868627119,187.036760588136,21.7691925783346,0.519915364583333,0.48095703125,,2669,83.79821988277,65.3999667188929,2.42435642684449,62.9756102920484,67.8243231457374,,,
2695,68.0771179792765,204.23135393783,57.682588768695,0.520069986979167,0.528645833333333,,2670,112.172674597257,66.1479114427486,2.22850756781361,63.919403874935,68.3764190105622,,,
2696,67.8533186759182,203.559956027755,102.737704692973,0.520107421875,0.483561197916667,,2671,56.0572832592477,67.1887286743535,2.15775568417325,65.0309729901803,69.3464843585268,,,
2697,66.7988069841594,200.396420952478,118.765182494766,0.519890950520833,0.4833984375,,2672,134.369372741231,67.2678540066728,2.1201241331253,65.1477298735475,69.3879781397981,,,
2698,73.651807694138,220.955423082414,110.945050694587,0.5192041015625,0.453125,,2673,-36.0594677902692,68.6363563784594,2.17930433421367,66.4570520442458,70.8156607126731,,,
2699,73.1031280822878,219.309384246863,33.9906142879929,0.518567708333333,0.461100260416667,,2674,33.5622243707622,66.849605661725,2.18639958516862,64.6632060765564,69.0360052468936,,,
2700,68.7899654420142,206.369896326042,21.3940714312797,0.518321940104167,0.52587890625,,2675,6.8516035596135,64.6056909727413,2.1843361260789,62.4213548466624,66.7900270988202,,,
2701,70.0946471283357,210.283941385007,131.269830773024,0.518118489583333,0.509765625,,2676,75.7529259548958,66.9806926086308,2.17432016947841,64.8063724391524,69.1550127781092,,,
2702,67.2039136942285,201.611741082686,61.443769246603,0.517234700520833,0.46923828125,,2677,27.8752271886682,67.8466330925207,2.172406713667,65.6742263788536,70.0190398061877,,,
2703,68.0864828842714,204.259448652814,80.5335292118007,0.516643880208333,0.4775390625,,2678,67.9297785749221,67.7761378213719,2.16742007287593,65.608717748496,69.9435578942479,,,
2704,64.7369614578586,194.210884373576,39.4383584611417,0.516383463541667,0.49951171875,,2679,-6.5629411058235,68.3161840676331,2.15736301935828,66.1588210482748,70.4735470869913,,,
2705,63.9384587837508,191.815376351252,90.6092133688602,0.516139322916667,0.503255208333333,,2680,107.213690760139,69.0593662008425,2.11040564993324,66.9489605509092,71.1697718507757,,,
2706,63.5886518484896,190.765955545469,25.4462214667718,0.5158056640625,0.472819010416667,,2681,139.855416329942,68.1047034299673,2.04953960469869,66.0551638252686,70.154243034666,,,
2707,61.1340025492205,183.402007647661,29.6258821743494,0.5154150390625,0.521321614583333,,2682,-9.54757582127605,67.2183739778789,1.99850299147178,65.2198709864071,69.2168769693506,,,
2708,63.0755820770191,189.226746231057,62.9254414660562,0.514482421875,0.507649739583333,,2683,77.0979754712408,66.1424377835307,1.88474452451191,64.2576932590188,68.0271823080426,,,
2709,61.2543907932048,183.763172379615,56.0999920220993,0.5133056640625,0.513997395833333,,2684,108.689183816154,65.5332748095922,1.81248480825888,63.7207900013333,67.345759617851,,,
2710,63.3845052573588,190.153515772076,64.827342949824,0.5121484375,0.49169921875,,2685,113.327303346417,64.5707360883754,1.86610154895054,62.7046345394248,66.4368376373259,,,
2711,59.2069311402573,177.620793420772,16.996160053269,0.511388346354167,0.506998697916667,,2686,102.931376591736,63.5869176660743,1.96257836721972,61.6243392988546,65.549496033294,,,
2712,57.418266074196,172.254798222588,75.8779622055618,0.5105419921875,0.49658203125,,2687,65.8240427110862,64.8574866154784,2.160397824844,62.6970887906344,67.0178844403224,,,
2713,56.0446563776382,168.133969132915,92.222443156276,0.509319661458333,0.49072265625,,2688,80.1538772264987,65.5084486156196,2.34608784745203,63.1623607681675,67.8545364630716,,,
2714,52.3874507978984,157.162352393695,25.0654267962144,0.508387044270833,0.4794921875,,2689,110.888433435613,64.9575199001884,2.46693220807352,62.4905876921149,67.424452108262,,,
2715,54.5432780636003,163.629834190801,47.2945996736661,0.507877604166667,0.4873046875,,2690,86.0608089245815,63.9328228051115,2.5571125098332,61.3757102952783,66.4899353149447,,,
2716,57.202395623526,171.607186870578,79.7819883895662,0.507141927083333,0.479329427083333,,2691,15.2113429368578,64.1337568901839,2.64432515353193,61.489431736652,66.7780820437159,,,
2717,50.3236562545824,150.970968763747,16.3348592897579,0.506853841145833,0.508951822916667,,2692,43.683360709581,62.7722375511381,2.69005153346399,60.0821860176741,65.4622890846021,,,
2718,48.3521250659731,145.056375197919,48.6815331651362,0.506944986979167,0.508138020833333,,2693,123.213557192105,63.540851943336,2.74210853996157,60.7987434033744,66.2829604832975,,,
2719,47.3119022359523,141.935706707857,37.4440140460483,0.506634114583333,0.494303385416667,,2694,21.7691925783346,64.1088758378158,2.79239099862373,61.316484839192,66.9012668364395,,,
2720,46.316872507448,138.950617522344,49.7092944996711,0.506277669270833,0.52197265625,,2695,57.682588768695,63.4404655361864,2.80694881331891,60.6335167228675,66.2474143495053,,,
2721,48.7958721588837,146.387616476651,87.5995238180602,0.505808919270833,0.51513671875,,2696,102.737704692973,62.9586390503198,2.80846082131996,60.1501782289998,65.7670998716397,,,
2722,51.6916500437045,155.074950131113,44.2993005909021,0.505309244791667,0.482747395833333,,2697,118.765182494766,62.7280903705483,2.7848768542858,59.9432135162625,65.5129672248341,,,
2723,49.0368824242377,147.110647272713,43.9500514961887,0.504954427083333,0.500651041666667,,2698,110.945050694587,60.9551625029985,2.77927847639689,58.1758840266016,63.7344409793953,,,
2724,46.4621975836189,139.386592750857,24.3158794643112,0.504169921875,0.497395833333333,,2699,33.9906142879929,62.1389928413236,2.77481220032887,59.3641806409947,64.9138050416524,,,
2725,47.5886375632871,142.765912689861,73.3653736172824,0.5038525390625,0.525716145833333,,2700,21.3940714312797,62.9194467481181,2.80176054552431,60.1176862025938,65.7212072936424,,,
2726,50.6420961503159,151.926288450948,73.218973629914,0.50357421875,0.486490885416667,,2701,131.269830773024,64.2207677298887,2.83236817114015,61.3883995587485,67.0531359010288,,,
2727,49.4618325543683,148.385497663105,50.5416104655077,0.502815755208333,0.468587239583333,,2702,61.443769246603,63.7264282104889,2.89402079966474,60.8324074108242,66.6204490101537,,,
2728,47.8605502418066,143.58165072542,50.0033422200549,0.502659505208333,0.484049479166667,,2703,80.5335292118007,64.1603128189475,2.9420550513155,61.218257767632,67.102367870263,,,
2729,48.0135795222313,144.040738566694,34.3939098562622,0.502887369791667,0.535319010416667,,2704,39.4383584611417,63.5027467656404,2.9911687161721,60.5115780494683,66.4939154818125,,,
2730,50.2545383236511,150.763614970953,77.050740925001,0.503396809895833,0.543619791666667,,2705,90.6092133688602,65.1422307270291,3.01881911723138,62.1234116097977,68.1610498442605,,,
2731,49.1992888674291,147.597866602287,72.578217461921,0.5034814453125,0.518391927083333,,2706,25.4462214667718,64.4631037996131,3.00788178264877,61.4552220169643,67.4709855822618,,,
2732,54.7180821795433,164.15424653863,96.7162203044458,0.503098958333333,0.48974609375,,2707,29.6258821743494,63.6172372108779,2.93858767778713,60.6786495330907,66.555824888665,,,
2733,53.8991371118584,161.697411335575,7.3384669956826,0.502666015625,0.492513020833333,,2708,62.9254414660562,63.9483360896418,2.86603983425229,61.0822962553895,66.8143759238941,,,
2734,53.4841644594906,160.452493378472,40.1681261433247,0.50240234375,0.54541015625,,2709,56.0999920220993,63.2242213969375,2.81948052043077,60.4047408765067,66.0437019173683,,,
2735,48.3908539315199,145.17256179456,7.84186171735231,0.501912434895833,0.49560546875,,2710,64.827342949824,61.246822924412,2.77191284276912,58.4749100816429,64.0187357671811,,,
2736,48.0740351469123,144.222105440737,77.1854120025391,0.502003580729167,0.514322916666667,,2711,16.996160053269,60.5381583882575,2.75346589930571,57.7846924889518,63.2916242875632,,,
2737,43.5564651768163,130.669395530449,-8.93426477386669,0.501974283854167,0.4873046875,,2712,75.8779622055618,58.3447144399124,2.73460629351341,55.610108146399,61.0793207334258,,,
2738,44.177472789407,132.532418368221,54.1306724661899,0.5028125,0.572102864583333,,2713,92.222443156276,58.1154326704046,2.68569567582963,55.429736994575,60.8011283462342,,,
2739,47.7165215446878,143.149564634064,131.023172169287,0.502548828125,0.525553385416667,,2714,25.0654267962144,59.1128698261455,2.61466328555195,56.4982065405936,61.7275331116975,,,
2740,50.8779444843674,152.633833453102,125.401096139598,0.502145182291667,0.47509765625,,2715,47.2945996736661,59.3974318399492,2.5516718445368,56.8457599954124,61.949103684486,,,
2741,52.079049714421,156.237149143263,91.4559715618316,0.501669921875,0.4716796875,,2716,79.7819883895662,59.5032193426404,2.51432506145283,56.9888942811875,62.0175444040932,,,
2742,54.2718265266404,162.815479579921,73.9706221036664,0.501761067708333,0.501139322916667,,2717,16.3348592897579,60.6553620714013,2.47384465611362,58.1815174152877,63.1292067275149,,,
2743,51.2528884609774,153.758665382932,28.8270109892196,0.501319986979167,0.488606770833333,,2718,48.6815331651362,60.3640610964923,2.4584734888943,57.905587607598,62.8225345853866,,,
2744,56.8175695002023,170.452708500607,114.266199122508,0.500940755208333,0.500325520833333,,2719,37.4440140460483,60.1886227029708,2.43292763568084,57.7556950672899,62.6215503386516,,,
2745,59.0487858879457,177.146357663837,87.2185323160518,0.500319010416667,0.495442708333333,,2720,49.7092944996711,61.4719430899848,2.38807576058992,59.0838673293949,63.8600188505747,,,
2746,55.4067089726352,166.220126917906,59.2207434389107,0.499713541666667,0.47900390625,,2721,87.5995238180602,61.5021029854792,2.3659632821634,59.1361397033158,63.8680662676426,,,
2747,56.9432671432436,170.829801429731,103.251496960576,0.49919921875,0.474934895833333,,2722,44.2993005909021,61.5121773436675,2.34978705581392,59.1623902878536,63.8619643994815,,,
2748,59.6333708139556,178.900112441867,54.0805212284637,0.498798828125,0.473958333333333,,2723,43.9500514961887,60.2438506521714,2.35372487380126,57.8901257783702,62.5975755259727,,,
2749,60.5363379212531,181.609013763759,18.8220069661576,0.499091796875,0.50537109375,,2724,24.3158794643112,58.4375164614179,2.41120366456339,56.0263127968545,60.8487201259813,,,
2750,63.0197859616861,189.059357885058,53.006758471922,0.499306640625,0.500651041666667,,2725,73.3653736172824,58.8103820336518,2.48143361535368,56.3289484182981,61.2918156490055,,,
2751,62.798261314974,188.394783944922,77.2151989968836,0.4992578125,0.494466145833333,,2726,73.218973629914,59.9049139467028,2.51347313243118,57.3914408142717,62.418387079134,,,
2752,60.193843111591,180.581529334773,-3.38374600040876,0.4992919921875,0.526529947916667,,2727,50.5416104655077,57.2646477354591,2.49463440799481,54.7700133274643,59.7592821434539,,,
2753,61.1041424238054,183.312427271416,25.5928058292973,0.4999951171875,0.581380208333333,,2728,50.0033422200549,56.5616876684531,2.49711522009222,54.0645724483609,59.0588028885453,,,
2754,59.1021540043759,177.306462013128,60.5582792749172,0.500397135416667,0.565104166666667,,2729,34.3939098562622,56.1700161010632,2.48643244281387,53.6835836582493,58.6564485438771,,,
2755,49.7497833103106,149.249349930932,18.0260232742633,0.501140950520833,0.588216145833333,,2730,77.050740925001,55.7501663915166,2.54845502359235,53.2017113679242,58.2986214151089,,,
2756,49.0160966911652,147.048290073496,72.5000698171233,0.500852864583333,0.533528645833333,,2731,72.578217461921,55.3950851454041,2.52900444213226,52.8660807032718,57.9240895875363,,,
2757,52.7739190942973,158.321757282892,137.63585402022,0.5009765625,0.5078125,,2732,96.7162203044458,57.5948818621384,2.51687406902263,55.0780077931157,60.111755931161,,,
2758,56.1926172843218,168.577851852966,80.0772098423798,0.500704752604167,0.47216796875,,2733,7.3384669956826,58.5841235811194,2.52698093298501,56.0571426481343,61.1111045141044,,,
2759,54.5610065575183,163.683019672555,67.7780822923117,0.5009228515625,0.509765625,,2734,40.1681261433247,58.679273401242,2.54937273820196,56.1299006630401,61.228646139444,,,
2760,56.6374618351454,169.912385505436,94.2125941276555,0.500939127604167,0.51611328125,,2735,7.84186171735231,59.4265793248804,2.57442325633839,56.852156068542,62.0010025812188,,,
2761,54.4519257304486,163.355777191346,36.6825215645275,0.50064453125,0.473795572916667,,2736,77.1854120025391,58.8747200820314,2.65769343876681,56.2170266432646,61.5324135207982,,,
2762,55.0137053498788,165.041116049636,96.2643796438891,0.5003466796875,0.4833984375,,2737,-8.93426477386669,60.4289988975338,2.72481321833887,57.7041856791949,63.1538121158726,,,
2763,53.5350262866848,160.605078860054,65.9423459329913,0.499881184895833,0.490397135416667,,2738,54.1306724661899,60.2341828921892,2.8767539805756,57.3574289116136,63.1109368727648,,,
2764,58.5336968445599,175.60109053368,71.5137159067497,0.499650065104167,0.476399739583333,,2739,131.023172169287,59.8281294167083,3.0218921621737,56.8062372545346,62.850021578882,,,
2765,59.6312907424075,178.893872227223,65.4394463591428,0.499622395833333,0.492024739583333,,2740,125.401096139598,60.6197768591187,3.11376679566185,57.5060100634568,63.7335436547806,,,
2766,56.3805876418382,169.141762925515,40.2439846980281,0.499285481770833,0.493815104166667,,2741,91.4559715618316,60.4815295066552,3.16562654482475,57.3159029618305,63.64715605148,,,
2767,59.8382949792637,179.514884937791,35.8637522611357,0.4995556640625,0.523111979166667,,2742,73.9706221036664,59.620387621784,3.18561717704512,56.4347704447389,62.8060047988292,,,
2768,63.38511232516,190.15533697548,107.484184554945,0.499612630208333,0.50732421875,,2743,28.8270109892196,61.4076292936504,3.2210413724397,58.1865879212107,64.6286706660901,,,
2769,68.2575857494132,204.77275724824,82.907447680931,0.499298502604167,0.48974609375,,2744,114.266199122508,62.0787256567052,3.24856842456056,58.8301572321447,65.3272940812658,,,
2770,64.8082316771317,194.424695031395,20.8864240451194,0.4990771484375,0.497395833333333,,2745,87.2185323160518,61.754067029236,3.2609495768485,58.4931174523875,65.0150166060845,,,
2771,69.460233411514,208.380700234542,76.3275367875467,0.4994287109375,0.516438802083333,,2746,59.2207434389107,62.2759933486062,3.27967308054497,58.9963202680612,65.5556664291511,,,
2772,68.7505793558785,206.251738067635,70.35784404064,0.499612630208333,0.492350260416667,,2747,103.251496960576,61.9379211961077,3.30266898481562,58.6352522112921,65.2405901809233,,,
2773,70.3846078494692,211.153823548408,95.0531655163563,0.499767252604167,0.5029296875,,2748,54.0805212284637,62.9330950181755,3.32589939745858,59.6071956207169,66.258994415634,,,
2774,69.6591173130152,208.977351939046,114.878787360381,0.4996533203125,0.52197265625,,2749,18.8220069661576,64.3238545449243,3.3592154506628,60.9646390942615,67.6830699955871,,,
2775,66.8985355653832,200.69560669615,62.1994201946426,0.49955078125,0.499348958333333,,2750,53.006758471922,65.0666690690485,3.37343680667927,61.6932322623692,68.4401058757277,,,
2776,67.678983928968,203.036951786904,34.2496344621602,0.499314778645833,0.508626302083333,,2751,77.2151989968836,64.2996937914971,3.40255013904117,60.8971436524559,67.7022439305382,,,
2777,61.6511835671974,184.953550701592,30.7190717690565,0.499568684895833,0.519856770833333,,2752,-3.38374600040876,63.4663623824606,3.4748805721644,59.9914818102962,66.941242954625,,,
2778,60.8336243183576,182.500872955073,68.9542526335821,0.499554036458333,0.513997395833333,,2753,25.5928058292973,63.8273945818346,3.51328564223934,60.3141089395953,67.340680224074,,,
2779,60.2567455387807,180.770236616342,46.0822637665859,0.499734700520833,0.50634765625,,2754,60.5582792749172,63.7505106905901,3.55839275485642,60.1921179357337,67.3089034454466,,,
2780,63.8592077451109,191.577623235333,126.399311880484,0.499806315104167,0.511067708333333,,2755,18.0260232742633,65.5545381812612,3.54973386992622,62.0048043113349,69.1042720511874,,,
2781,62.4716660882209,187.414998264663,25.3371237241085,0.499793294270833,0.485188802083333,,2756,72.5000698171233,64.540545687126,3.52929593575753,61.0112497513685,68.0698416228835,,,
2782,63.0394362197474,189.118308659242,46.4444351607355,0.499947916666667,0.50830078125,,2757,137.63585402022,64.0281185831812,3.41623789073109,60.6118806924501,67.4443564739123,,,
2783,62.3958652752535,187.187595825761,96.7580021467133,0.500183919270833,0.522135416666667,,2758,80.0772098423798,64.0289378349904,3.37228807774097,60.6566497572494,67.4012259127313,,,
2784,59.3103747589359,177.931124276808,43.4480798401009,0.500685221354167,0.538899739583333,,2759,67.7780822923117,64.7369694593907,3.37629600066594,61.3606734587248,68.1132654600567,,,
2785,60.6468228301645,181.940468490493,17.5450653473201,0.501437174479167,0.53564453125,,2760,94.2125941276555,64.2933800320181,3.41166689087255,60.8817131411455,67.7050469228906,,,
2786,57.4135788845424,172.240736653627,69.2485518178302,0.501969401041667,0.523763020833333,,2761,36.6825215645275,65.4974327790863,3.45302875403311,62.0444040250532,68.9504615331194,,,
2787,56.5541657391763,169.662497217529,60.0736309096489,0.502236328125,0.49365234375,,2762,96.2643796438891,65.1619076596178,3.4825839674008,61.679323692217,68.6444916270186,,,
2788,58.7426780105652,176.228034031696,140.653762011401,0.502703450520833,0.49755859375,,2763,65.9423459329913,68.0950062240349,3.5326889458468,64.5623172781881,71.6276951698817,,,
2789,57.3949559740395,172.184867922118,73.9209371087607,0.502752278645833,0.48583984375,,2764,71.5137159067497,68.4830506287912,3.56268273898514,64.920367889806,72.0457333677763,,,
2790,60.0190877553244,180.057263265973,65.7284472175227,0.502908528645833,0.477213541666667,,2765,65.4394463591428,67.2027619042467,3.58752811199212,63.6152337922546,70.7902900162389,,,
2791,60.9228069350163,182.768420805049,71.1944885656539,0.502939453125,0.472819010416667,,2766,40.2439846980281,66.1398872459341,3.645846722403,62.4940405235311,69.7857339683371,,,
2792,60.513427145012,181.540281435036,33.9254113626829,0.502757161458333,0.51171875,,2767,35.8637522611357,65.0118370459508,3.70037079532824,61.3114662506226,68.7122078412791,,,
2793,62.3794574812748,187.138372443824,90.3469191098083,0.502814127604167,0.509114583333333,,2768,107.484184554945,65.3329409088164,3.73248374342999,61.6004571653864,69.0654246522464,,,
2794,60.8996886563419,182.699065969026,23.0278916777103,0.5029345703125,0.493001302083333,,2769,82.907447680931,65.2192326870221,3.76406504788347,61.4551676391386,68.9832977349055,,,
2795,60.6809508792952,182.042852637886,85.0882496391195,0.5031103515625,0.546223958333333,,2770,20.8864240451194,64.647116030485,3.83573086128313,60.8113851692019,68.4828468917682,,,
2796,62.7790212518888,188.337063755667,83.7455235610653,0.503323567708333,0.5048828125,,2771,76.3275367875467,64.5790178196029,3.95042555701729,60.6285922625856,68.5294433766202,,,
2797,65.3924079539373,196.177223861812,76.6236292511493,0.503323567708333,0.4833984375,,2772,70.35784404064,64.9202508747449,4.06336353084979,60.8568873438951,68.9836144055947,,,
2798,67.1508413083786,201.452523925136,108.551090997652,0.503660481770833,0.48681640625,,2773,95.0531655163563,65.024164483315,4.14187379732733,60.8822906859877,69.1660382806423,,,
2799,70.708653924279,212.125961772837,112.29911993217,0.5039453125,0.489583333333333,,2774,114.878787360381,66.1657056343681,4.21491686371695,61.9507887706511,70.380622498085,,,
2800,68.2890218069473,204.867065420842,58.1853038838002,0.503626302083333,0.493977864583333,,2775,62.1994201946426,66.9375349856944,4.27184588183565,62.6656891038587,71.20938086753,,,
2801,73.3847422640847,220.154226792254,80.4810607302963,0.503736979166667,0.520833333333333,,2776,34.2496344621602,67.4762467946821,4.34912796316462,63.1271188315175,71.8253747578467,,,
2802,74.2620776939342,222.786233081803,128.487910454253,0.503994140625,0.494954427083333,,2777,30.7190717690565,68.4815940781599,4.41569376734045,64.0659003108195,72.8972878455004,,,
2803,73.8144756633089,221.443426989927,59.3746195599652,0.5040185546875,0.47998046875,,2778,68.9542526335821,69.7121502656183,4.47281378224754,65.2393364833707,74.1849640478658,,,
2804,73.7326104983553,221.197831495066,89.7713216203261,0.504161783854167,0.513834635416667,,2779,46.0822637665859,70.9705525360306,4.50542896392956,66.465123572101,75.4759814999602,,,
2805,71.7751801978658,215.325540593597,42.0576694667219,0.504150390625,0.502115885416667,,2780,126.399311880484,70.6077954809679,4.54631945985653,66.0614760211114,75.1541149408245,,,
2806,71.5442683206558,214.632804961967,56.7390983195539,0.5041064453125,0.468424479166667,,2781,25.3371237241085,71.3668753838168,4.59058787554221,66.7762875082746,75.957463259359,,,
2807,66.3274825563947,198.982447669184,8.50872471269684,0.503951822916667,0.505859375,,2782,46.4444351607355,70.1121431268672,4.6112106748457,65.5009324520215,74.7233538017129,,,
2808,71.5519627287761,214.655888186328,126.683072139475,0.504132486979167,0.525716145833333,,2783,96.7580021467133,69.897382697833,4.58576383243322,65.3116188653998,74.4831465302662,,,
2809,72.575847311135,217.727541933405,121.584312047555,0.503868815104167,0.487630208333333,,2784,43.4480798401009,70.7112474469541,4.53292218148949,66.1783252654646,75.2441696284436,,,
2810,80.0952684422321,240.285805326696,128.872462118357,0.503605143229167,0.46533203125,,2785,17.5450653473201,71.9091764631511,4.50867934019175,67.4004971229593,76.4178558033428,,,
2811,78.7415141971256,236.224542591377,93.5839218770077,0.5032861328125,0.47509765625,,2786,69.2485518178302,71.8968495562756,4.47085342616357,67.425996130112,76.3677029824392,,,
2812,80.9680182847078,242.904054854123,71.0958545623825,0.5029345703125,0.46142578125,,2787,60.0736309096489,72.5716207915277,4.47978176562219,68.0918390259055,77.0514025571499,,,
2813,79.9115123141668,239.7345369425,80.1461956642231,0.503136393229167,0.510904947916667,,2788,140.653762011401,72.255577968397,4.44699563156064,67.8085823368363,76.7025735999576,,,
2814,77.4792715746416,232.437814723925,68.9202136707196,0.503203125,0.486165364583333,,2789,73.9209371087607,72.3139675318818,4.42789495780261,67.8860725740792,76.7418624896844,,,
2815,77.8781360840325,233.634408252097,106.927676577794,0.503343098958333,0.501302083333333,,2790,65.7284472175227,73.0083589175886,4.39942060218349,68.6089383154051,77.4077795197721,,,
2816,81.0366400528612,243.109920158583,99.3368663436626,0.503230794270833,0.468098958333333,,2791,71.1944885656539,73.6730142114027,4.35271334574024,69.3203008656625,78.0257275571429,,,
2817,79.5003618074155,238.501085422246,66.1925820497805,0.502734375,0.459309895833333,,2792,33.9254113626829,74.1818102379076,4.26165719750066,69.920153040407,78.4434674354083,,,
2818,76.354991548075,229.064974644225,73.9968855329085,0.502789713541667,0.513671875,,2793,90.3469191098083,74.9295187334326,4.12688781175797,70.8026309216746,79.0564065451906,,,
2819,75.8966257822424,227.689877346727,52.8265371909279,0.503167317708333,0.532063802083333,,2794,23.0278916777103,73.8578001576676,3.98950326194723,69.8682968957203,77.8473034196148,,,
2820,78.8100831619187,236.430249485756,134.076699777492,0.502962239583333,0.50146484375,,2795,85.0882496391195,74.8611188262276,3.83848553245729,71.0226332937703,78.6996043586849,,,
2821,83.4134704170723,250.240411251217,109.772802638162,0.502571614583333,0.47607421875,,2796,83.7455235610653,76.6039889947186,3.64753420574267,72.956454788976,80.2515232004613,,,
2822,84.4912069463715,253.473620839114,84.9122836708941,0.5023583984375,0.46142578125,,2797,76.6236292511493,76.7723173649803,3.43132507106125,73.3409922939191,80.2036424360416,,,
2823,84.891666549329,254.674999647987,68.6737548400581,0.502117513020833,0.4765625,,2798,108.551090997652,76.7392960081062,3.21005724319418,73.529238764912,79.9493532513004,,,
2824,89.5577038602524,268.673111580757,77.2423560761868,0.501969401041667,0.482584635416667,,2799,112.29911993217,76.3900644504558,2.98672439094766,73.4033400595081,79.3767888414034,,,
2825,85.9804336722734,257.94130101682,64.0980140546649,0.501785481770833,0.50732421875,,2800,58.1853038838002,75.3943630130888,2.84910093481885,72.5452620782699,78.2434639479076,,,
2826,83.4995124340574,250.498537302172,90.97182105562,0.501717122395833,0.479654947916667,,2801,80.4810607302963,75.9585277358531,2.77009640619099,73.1884313296621,78.728624142044,,,
2827,80.0889890616299,240.26696718489,62.3375520746181,0.501982421875,0.4951171875,,2802,128.487910454253,76.5092712184503,2.70869072826941,73.8005804901809,79.2179619467197,,,
2828,81.5054116994036,244.516235098211,71.0029282969694,0.502018229166667,0.487630208333333,,2803,59.3746195599652,77.2991507582133,2.77291534990565,74.5262354083076,80.0720661081189,,,
2829,78.095939433809,234.287818301427,41.4519463776528,0.5014794921875,0.4814453125,,2804,89.7713216203261,76.7598898512343,2.86741068755502,73.8924791636792,79.6273005387893,,,
2830,79.5780424521416,238.734127356425,87.3196325610388,0.5012353515625,0.519205729166667,,2805,42.0576694667219,77.568465709949,3.01643250805091,74.5520332018981,80.5848982179999,,,
2831,78.6038705941773,235.811611782532,83.4080219255475,0.5009423828125,0.489095052083333,,2806,56.7390983195539,76.7254992402444,3.15588741524413,73.5696118250003,79.8813866554885,,,
2832,73.8726855030496,221.618056509149,46.8817584960577,0.500983072916667,0.493815104166667,,2807,8.50872471269684,77.1479430593022,3.3061024313631,73.8418406279391,80.4540454906653,,,
2833,70.4743047603945,211.422914281184,11.2167094785314,0.501178385416667,0.512044270833333,,2808,126.683072139475,76.4572033400433,3.4217857098333,73.03541763021,79.8789890498766,,,
2834,69.5694671705616,208.708401511685,64.8605578916671,0.501097005208333,0.537272135416667,,2809,121.584312047555,75.831763256611,3.66402968186359,72.1677335747475,79.4957929384746,,,
2835,69.1058582499679,207.317574749904,88.5649343435445,0.501197916666667,0.505696614583333,,2810,128.872462118357,76.7164074625609,3.99157686169441,72.7248306008665,80.7079843242553,,,
2836,63.6330610425176,190.899183127553,44.9358250897895,0.500826822916667,0.477213541666667,,2811,93.5839218770077,77.2534811830015,4.36223560957607,72.8912455734254,81.6157167925776,,,
2837,65.7295834871901,197.18875046157,116.383526132546,0.501140950520833,0.518717447916667,,2812,71.0958545623825,78.177696365643,4.76615785245829,73.4115385131847,82.9438542181013,,,
2838,61.5157820518041,184.547346155412,25.6612900151894,0.50017578125,0.4755859375,,2813,80.1461956642231,77.5029445833987,5.15869733616118,72.3442472472375,82.6616419195598,,,
2839,54.9654542905738,164.896362871721,6.97601152605643,0.5001513671875,0.523111979166667,,2814,68.9202136707196,74.8818122209409,5.59396239252684,69.2878498284141,80.4757746134678,,,
2840,46.7052616230712,140.115784869213,0.122159292901822,0.500667317708333,0.526692708333333,,2815,106.927676577794,73.4347773618064,5.97933833539565,67.4554390264108,79.4141156972021,,,
2841,52.1287954559211,156.386386367763,136.068705407858,0.501583658854167,0.563313802083333,,2816,99.3368663436626,74.8139981106366,6.36967700080609,68.4443211098305,81.1836751114426,,,
2842,48.0364270504335,144.109281151301,9.38769764080831,0.501619466145833,0.504720052083333,,2817,66.1925820497805,73.6021002493651,6.70942646554439,66.8926737838207,80.3115267149095,,,
2843,47.8699764754095,143.609929426229,57.7011806483501,0.502179361979167,0.544596354166667,,2818,73.9968855329085,74.068291803986,7.01927337287363,67.0490184311124,81.0875651768596,,,
2844,46.877939898649,140.633819695947,61.2943591390021,0.502683919270833,0.55078125,,2819,52.8265371909279,73.4986337653427,7.28318954595724,66.2154442193855,80.7818233113,,,
2845,45.7046859894584,137.114057968375,57.6876795511566,0.502841796875,0.51123046875,,2820,134.076699777492,74.1782374491358,7.56300015050942,66.6152372986264,81.7412375996452,,,
2846,49.4293797882283,148.288139364685,93.3209160257035,0.5035009765625,0.544921875,,2821,109.772802638162,74.3396622802453,7.86833825281012,66.4713240274352,82.2080005330554,,,
2847,48.0950291819527,144.285087545858,78.718734633214,0.503738606770833,0.498697916666667,,2822,84.9122836708941,74.2410977914639,8.16022073124101,66.0808770602229,82.4013185227049,,,
2848,48.8633209521977,146.589962856593,-5.62206802918911,0.504005533854167,0.500651041666667,,2823,68.6737548400581,72.6284370604769,8.44260646127727,64.1858305991996,81.0710435217541,,,
2849,43.488570145147,130.465710435441,40.4751518182092,0.504103190104167,0.51513671875,,2824,77.2423560761868,71.293614723625,8.71300673089067,62.5806079927344,80.0066214545157,,,
2850,41.9118545912291,125.735563773687,24.1307968323168,0.504495442708333,0.539876302083333,,2825,64.0980140546649,69.5648240746083,8.90970481342971,60.6551192611786,78.474528888038,,,
2851,35.9905780520619,107.971734156186,19.2539574648713,0.5051220703125,0.55712890625,,2826,90.97182105562,68.8014643409038,9.1240105379242,59.6774538029796,77.925474878828,,,
2852,41.8866629939209,125.659988981763,89.0284212256456,0.5052392578125,0.538248697916667,,2827,62.3375520746181,68.9690596447342,9.32663929327037,59.6424203514638,78.2956989380046,,,
2853,45.0367711194564,135.110313358369,30.0108507171929,0.504251302083333,0.482584635416667,,2828,71.0029282969694,67.0381369047918,9.5026382945663,57.5354986102255,76.5407751993581,,,
2854,47.104780783818,141.314342351454,68.7653483038597,0.503933919270833,0.533365885416667,,2829,41.4519463776528,67.2222688409466,9.66130674239239,57.5609620985542,76.883575583339,,,
2855,43.3422939199952,130.026881759986,56.4921818860578,0.503430989583333,0.537923177083333,,2830,87.3196325610388,66.5697366892943,9.77557532561516,56.7941613636792,76.3453120149095,,,
2856,46.2562951230321,138.768885369096,34.8527158518474,0.503063151041667,0.496744791666667,,2831,83.4080219255475,66.4284630890027,9.89509727919357,56.5333658098091,76.3235603681962,,,
2857,46.5987270010068,139.79618100302,48.5309574656892,0.503204752604167,0.52197265625,,2832,46.8817584960577,66.2675191506916,10.0153020425445,56.2522171081471,76.2828211932361,,,
2858,43.9807776565552,131.942332969666,15.0506859915226,0.503458658854167,0.49755859375,,2833,11.2167094785314,66.3957929012568,10.0708893053244,56.3249035959324,76.4666822065812,,,
2859,31.0776334784483,93.2329004353448,-21.5335298967328,0.503533528645833,0.517252604166667,,2834,64.8605578916671,63.4895850181939,10.0909486890415,53.3986363291524,73.5805337072354,,,
2860,30.5097047670121,91.5291143010363,33.4062824175413,0.504108072916667,0.573567708333333,,2835,88.5649343435445,61.7606040450564,10.1356518119329,51.6249522331234,71.8962558569893,,,
2861,36.9840272872624,110.952081861787,66.9597199068758,0.5047802734375,0.541015625,,2836,44.9358250897895,60.5466287075764,10.1564544603809,50.3901742471955,70.7030831679572,,,
2862,35.1605718385859,105.481715515758,24.7315984178224,0.505017903645833,0.507161458333333,,2837,116.383526132546,59.1965831495531,10.1225365184612,49.074046631092,69.3191196680143,,,
2863,35.8912099564485,107.673629869345,39.9667459209365,0.50556640625,0.545247395833333,,2838,25.6612900151894,58.5862084703091,10.0371152473506,48.5490932229585,68.6233237176597,,,
2864,34.4336184318133,103.30085529544,-2.86337235474343,0.50615234375,0.534993489583333,,2839,6.97601152605643,56.9585698817019,9.8756243315173,47.0829455501846,66.8341942132192,,,
2865,31.1017076132,93.3051228396,71.9782397569429,0.506848958333333,0.561686197916667,,2840,0.122159292901822,57.0185311775102,9.74237305605269,47.2761581214575,66.7609042335629,,,
2866,35.3685303257657,106.105590977297,57.7933483934393,0.5074853515625,0.557454427083333,,2841,136.068705407858,56.055112977817,9.60240520193336,46.4527077758836,65.6575181797503,,,
2867,33.5321819368554,100.596545810566,107.210231723515,0.507506510416667,0.525227864583333,,2842,9.38769764080831,56.2094926911474,9.40268280742492,46.8068098837225,65.6121754985723,,,
2868,35.7901566163318,107.370469848996,56.3373157407223,0.507431640625,0.499837239583333,,2843,57.7011806483501,56.0162521752835,9.20090103683601,46.8153511384475,65.2171532121195,,,
2869,40.8648834870971,122.594650461291,82.5877060884136,0.507649739583333,0.511555989583333,,2844,61.2943591390021,56.1846996371562,8.93732366954239,47.2473759676138,65.1220233066986,,,
2870,36.2626789388721,108.788036816616,10.9595898387166,0.507571614583333,0.489583333333333,,2845,57.6876795511566,55.3637791008383,8.66513974009169,46.6986393607466,64.02891884093,,,
2871,38.4964537426815,115.489361228044,48.5737355327703,0.5078759765625,0.546875,,2846,93.3209160257035,53.6872503901575,8.33628109118593,45.3509692989716,62.0235314813434,,,
2872,45.6057528158844,136.817258447653,48.4204220712584,0.508440755208333,0.548828125,,2847,78.718734633214,52.4842625359045,7.96687940631926,44.5173831295852,60.4511419422237,,,
2873,48.488324860201,145.464974580603,44.9159568607442,0.508722330729167,0.531087239583333,,2848,-5.62206802918911,51.7000208337447,7.57590454959659,44.1241162841481,59.2759253833412,,,
2874,45.2713826919632,135.81414807589,35.8542062173471,0.5091748046875,0.567220052083333,,2849,40.4751518182092,51.056500272515,7.19785303444563,43.8586472380694,58.2543533069607,,,
2875,48.8777229134742,146.633168740423,139.318006485649,0.510128580729167,0.5947265625,,2850,24.1307968323168,52.2736698883868,6.84675527256643,45.4269146158204,59.1204251609533,,,
2876,47.5868295700787,142.760488710236,21.8389588131442,0.5103515625,0.530924479166667,,2851,19.2539574648713,51.4450609620825,6.54022407375768,44.9048368883248,57.9852850358402,,,
2877,49.2395970427632,147.71879112829,48.3186240846115,0.510408528645833,0.525553385416667,,2852,89.0284212256456,50.6087237665725,6.24029694788927,44.3684268186833,56.8490207144618,,,
2878,53.8170764541978,161.451229362593,38.1924869636942,0.510480143229167,0.521158854166667,,2853,30.0108507171929,50.1352911173388,5.90358944892679,44.231701668412,56.0388805662655,,,
2879,51.1957262623787,153.587178787136,21.0940680126816,0.5105419921875,0.512532552083333,,2854,68.7653483038597,49.1566860137253,5.63446333957085,43.5222226741544,54.7911493532961,,,
2880,49.922438582713,149.767315748139,78.702841143008,0.511194661458333,0.576334635416667,,2855,56.4921818860578,49.8870957150067,5.33953205472381,44.5475636602829,55.2266277697305,,,
2881,42.4294762445172,127.288428733552,-3.03944222550138,0.511564127604167,0.522135416666667,,2856,34.8527158518474,48.1153491505648,5.06461065907219,43.0507384914926,53.179959809637,,,
2882,40.2722965494904,120.816889648471,61.3208955512716,0.511925455729167,0.54443359375,,2857,48.5309574656892,47.6822682412652,4.79449909937154,42.8877691418937,52.4767673406368,,,
2883,43.1746047652398,129.523814295719,78.8619291134838,0.512111002604167,0.540690104166667,,2858,15.0506859915226,48.3093304102344,4.49293211938469,43.8163982908497,52.8022625296191,,,
2884,45.6784941204059,137.035482361218,51.2803603162259,0.511853841145833,0.51318359375,,2859,-21.5335298967328,49.0948921913657,4.16020293022269,44.934689261143,53.2550951215884,,,
2885,40.7613721866663,122.284116559999,-3.12442792814263,0.511800130208333,0.5302734375,,2860,33.4062824175413,47.7618532537223,3.97685548190922,43.7849977718131,51.7387087356315,,,
2886,40.6363121134816,121.908936340445,31.6517678816041,0.512392578125,0.5830078125,,2861,66.9597199068758,46.6459088132921,3.89341916509985,42.7524896481923,50.539327978392,,,
2887,44.6526347272447,133.957904181734,50.26921217569,0.512786458333333,0.533040364583333,,2862,24.7315984178224,46.7504850306627,3.85380052783298,42.8966845028297,50.6042855584957,,,
2888,40.2372695889307,120.711808766792,86.3908057487693,0.513232421875,0.542154947916667,,2863,39.9667459209365,46.1623924741181,3.86846878482221,42.2939236892959,50.0308612589403,,,
2889,43.7815923296608,131.344776988982,144.56032564946,0.5136181640625,0.5244140625,,2864,-2.86337235474343,48.4937461140057,3.9093115088332,44.5844346051725,52.4030576228389,,,
2890,46.6468746496164,139.940623948849,68.5087967760492,0.5137158203125,0.486979166666667,,2865,71.9782397569429,49.700271314986,4.01046682007239,45.6898044949136,53.7107381350584,,,
2891,49.9094496910562,149.728349073169,70.5421376039432,0.514140625,0.515299479166667,,2866,57.7933483934393,51.0810552034378,4.12280087555482,46.958254327883,55.2038560789926,,,
2892,53.1669859094025,159.500957728207,109.22909265679,0.5142626953125,0.52392578125,,2867,107.210231723515,50.5547882867502,4.24108167248825,46.3137066142619,54.7958699592384,,,
2893,53.9639458851775,161.891837655532,59.8581534167484,0.514111328125,0.493977864583333,,2868,56.3373157407223,51.5444050666706,4.36462495305769,47.1797801136129,55.9090300197282,,,
2894,60.8005041019937,182.401512305981,140.025377581889,0.514353841145833,0.517252604166667,,2869,82.5877060884136,53.1586050065439,4.52182585943161,48.6367791471123,57.6804308659755,,,
2895,63.3867832936584,190.160349880975,75.0679603943364,0.513935546875,0.50439453125,,2870,10.9595898387166,53.4286756193936,4.67559636582095,48.7530792535726,58.1042719852145,,,
2896,66.3142852167941,198.942855650382,66.5727968706649,0.5145166015625,0.56298828125,,2871,48.5737355327703,53.6028936060506,4.92412879475534,48.6787648112953,58.5270224008059,,,
2897,67.3153445432909,201.946033629873,86.6581655831381,0.514910481770833,0.522786458333333,,2872,48.4204220712584,53.4722514405101,5.21129848869365,48.2609529518165,58.6835499292037,,,
2898,61.1921769585438,183.576530875631,-2.35276409472867,0.515234375,0.519205729166667,,2873,44.9159568607442,51.8826142105504,5.51204981390871,46.3705643966417,57.3946640244592,,,
2899,66.576305491808,199.728916475424,134.629488202311,0.5160986328125,0.576009114583333,,2874,35.8542062173471,54.6326447248936,5.78030497352047,48.8523397513731,60.412949698414,,,
2900,67.9804434834185,203.941330450256,12.9647809046123,0.516363932291667,0.5205078125,,2875,139.318006485649,54.0932256873721,6.06496785434043,48.0282578330316,60.1581935417125,,,
2901,67.1556822300917,201.467046690275,30.9972144264157,0.516884765625,0.572916666666667,,2876,21.8389588131442,54.227861326472,6.31998523335091,47.9078760931211,60.547846559823,,,
2902,70.7904448308497,212.371334492549,99.7051564611608,0.517317708333333,0.538248697916667,,2877,48.3186240846115,55.8053358165954,6.52217507348297,49.2831607431124,62.3275108900783,,,
2903,66.7578346833736,200.273504050121,50.0282388025076,0.517434895833333,0.49169921875,,2878,38.1924869636942,55.0406263573182,6.67392279301644,48.3667035643017,61.7145491503346,,,
2904,64.7902881598421,194.370864479526,98.541755399875,0.517762044270833,0.546549479166667,,2879,21.0940680126816,56.3843695863904,6.79466753311789,49.5897020532725,63.1790371195083,,,
2905,67.5737002385283,202.721100715585,95.6886963408517,0.518206380208333,0.546549479166667,,2880,78.702841143008,56.9122783714294,6.89591074600683,50.0163676254226,63.8081891174362,,,
2906,69.9521200469561,209.856360140868,101.632173591902,0.518382161458333,0.486002604166667,,2881,-3.03944222550138,57.7973762480146,6.96891226295085,50.8284639850637,64.7662885109654,,,
2907,69.5358491986133,208.60754759584,87.1970433017865,0.518575846354167,0.525227864583333,,2882,61.3208955512716,58.8237356097781,7.02021563107135,51.8035199787068,65.8439512408495,,,
2908,57.7085315273419,173.125594582026,1.50540424229381,0.5183251953125,0.500651041666667,,2883,78.8619291134838,57.9016659387311,7.09031746346492,50.8113484752662,64.991983402196,,,
2909,53.3779858563342,160.133957569002,26.9684668603492,0.5191162109375,0.566731770833333,,2884,51.2803603162259,58.1353479165513,7.13952299309897,50.9958249234523,65.2748709096502,,,
2910,47.2167026469462,141.650107940838,1.86848875183379,0.520154622395833,0.569173177083333,,2885,-3.12442792814263,58.5942110273075,7.17858508282865,51.4156259444788,65.7727961101361,,,
2911,52.905394028463,158.716182085389,79.8903400496601,0.5213525390625,0.594889322916667,,2886,31.6517678816041,59.5056631377412,7.19385894336681,52.3118041943744,66.699522081108,,,
2912,53.0170680637701,159.05120419131,61.2033745839609,0.522560221354167,0.582194010416667,,2887,50.26921217569,59.3927936216056,7.13651267731455,52.256280944291,66.5293062989201,,,
2913,53.6858246908856,161.057474072657,38.3406924088133,0.523134765625,0.568359375,,2888,86.3908057487693,59.6596386018211,7.04337275016978,52.6162658516513,66.7030113519909,,,
2914,52.235498142892,156.706494428676,53.569078384014,0.524000651041667,0.57275390625,,2889,144.56032564946,59.9263510030579,6.8811184494748,53.0452325535831,66.8074694525327,,,
2915,51.4835667506198,154.450700251859,34.0673453675751,0.524422200520833,0.54345703125,,2890,68.5087967760492,60.6504827231034,6.7466011084708,53.9038816146326,67.3970838315742,,,
2916,53.6626861293301,160.98805838799,94.7085644694698,0.5250634765625,0.5322265625,,2891,70.5421376039432,61.0961753645255,6.62772570357804,54.4684496609474,67.7239010681035,,,
2917,52.0605449433683,156.181634830105,53.5102668789285,0.52560546875,0.513509114583333,,2892,109.22909265679,61.0121933740449,6.51325269287853,54.4989406811663,67.5254460669234,,,
2918,55.3928610625989,166.178583187797,125.608660555119,0.525875651041667,0.540690104166667,,2893,59.8581534167484,61.3729468805469,6.33912668554401,55.0338201950029,67.7120735660909,,,
2919,54.7262073924783,164.178622177435,109.454595771867,0.525598958333333,0.50439453125,,2894,140.025377581889,62.4144621752753,6.17582499793622,56.238637177339,68.5902871732115,,,
2920,52.8676119747358,158.602835924207,92.1120879843486,0.525872395833333,0.52880859375,,2895,75.0679603943364,62.60121476147,6.03870696932166,56.5625077921484,68.6399217307917,,,
2921,54.5432275146304,163.629682543891,135.458496143673,0.526554361979167,0.544270833333333,,2896,66.5727968706649,65.0423697870574,5.90118021254708,59.1411895745104,70.9435499996045,,,
2922,64.8713219209236,194.613965762771,114.569428701468,0.52728515625,0.534505208333333,,2897,86.6581655831381,66.3364029864436,5.75889773828348,60.5775052481602,72.0953007247271,,,
2923,71.6431468479457,214.929440543837,102.237595143952,0.527478841145833,0.495930989583333,,2898,-2.35276409472867,67.3916416741435,5.58666777478679,61.8049738993567,72.9783094489303,,,
2924,72.2686633483553,216.805990045066,51.9595120778654,0.527587890625,0.493489583333333,,2899,134.629488202311,67.5297505999694,5.33887981456687,62.1908707854026,72.8686304145363,,,
2925,79.9520929920508,239.856278976152,99.4670500207925,0.527431640625,0.49169921875,,2900,12.9647809046123,68.7770612627821,5.16987647574369,63.6071847870384,73.9469377385258,,,
2926,80.9633060599,242.8899181797,123.371158548333,0.527561848958333,0.49267578125,,2901,30.9972144264157,68.4643779698935,4.96874005770944,63.4956379121841,73.433118027603,,,
2927,73.3822345709497,220.146703712849,-1.01571107203366,0.527491861979167,0.488118489583333,,2902,99.7051564611608,68.0162471878312,4.75264179924257,63.2636053885887,72.7688889870738,,,
2928,73.1623109127367,219.48693273821,25.8911680371158,0.528299153645833,0.568359375,,2903,50.0282388025076,67.5764931476843,4.582464140319,62.9940290073653,72.1589572880033,,,
2929,71.4144106205251,214.243231861575,34.4931435186051,0.529300130208333,0.58154296875,,2904,98.541755399875,67.5039570017021,4.37722037372517,63.126736627977,71.8811773754273,,,
2930,71.1819352857185,213.545805857155,54.5992626066014,0.529303385416667,0.51953125,,2905,95.6886963408517,68.1609216015829,4.20448877330917,63.9564328282737,72.3654103748921,,,
2931,69.6420819518185,208.926245855456,39.4287237510164,0.529567057291667,0.515462239583333,,2906,101.632173591902,67.3908408684066,4.03253034461495,63.3583105237917,71.4233712130215,,,
2932,70.5632673790358,211.689802137107,66.6700586963178,0.530130208333333,0.550130208333333,,2907,87.1970433017865,68.757693827658,3.87858193389599,64.879111893762,72.636275761554,,,
2933,70.4373796604915,211.312138981475,148.855394678876,0.530164388020833,0.515462239583333,,2908,1.50540424229381,70.4740565556502,3.75126084179805,66.7227957138522,74.2253173974482,,,
2934,68.2828374568174,204.848512370452,62.579938906529,0.529752604166667,0.49609375,,2909,26.9684668603492,70.1548018457099,3.57718761729083,66.5776142284191,73.7319894630007,,,
2935,64.5460531075315,193.638159322594,40.5827381641377,0.5296630859375,0.496744791666667,,2910,1.86848875183379,69.9450445486101,3.39854073886379,66.5465038097464,73.3435852874739,,,
2936,59.8455961852007,179.536788555602,64.6285927213208,0.530056966145833,0.5166015625,,2911,79.8903400496601,71.27353514958,3.22947224461848,68.0440629049615,74.5030073941985,,,
2937,52.42990283478,157.28970850434,27.4359651354601,0.5298193359375,0.494954427083333,,2912,61.2033745839609,71.190872350636,3.09321395900107,68.0976583916349,74.2840863096371,,,
2938,52.2455174526617,156.736552357985,40.1782424174367,0.530423177083333,0.535970052083333,,2913,38.3406924088133,70.9930101985134,2.96360293492444,68.029407263589,73.9566131334378,,,
2939,48.2503549497956,144.751064849387,68.7291193379648,0.5306201171875,0.542805989583333,,2914,53.569078384014,70.646702621831,2.88587261244577,67.7608300093852,73.5325752342767,,,
2940,51.8920890915428,155.676267274628,83.2865956196429,0.530559895833333,0.520670572916667,,2915,34.0673453675751,69.4452569349718,2.81851816650208,66.6267387684697,72.2637751014739,,,
2941,54.6153555487835,163.846066646351,64.5766352040283,0.530069986979167,0.514322916666667,,2916,94.7085644694698,69.3681557276773,2.77629673474514,66.5918589929321,72.1444524624224,,,
2942,54.9864649021692,164.959394706508,21.9713110699109,0.530003255208333,0.498046875,,2917,53.5102668789285,68.4157865799511,2.71006919311272,65.7057173868384,71.1258557730639,,,
2943,56.3124749307766,168.93742479233,49.4150162511384,0.529837239583333,0.527994791666667,,2918,125.608660555119,67.2429615523893,2.63439412818017,64.6085674242092,69.8773556805695,,,
2944,54.0248732916756,162.074619875027,45.3585705286033,0.5296875,0.535807291666667,,2919,109.454595771867,66.958656005563,2.47977284077918,64.4788831647838,69.4384288463422,,,
2945,58.2028345375115,174.608503612534,91.8410198820148,0.530354817708333,0.577962239583333,,2920,92.1120879843486,66.0138646781144,2.35771358540539,63.6561510927091,68.3715782635198,,,
2946,60.3227748286101,180.96832448583,98.3495386775453,0.530291341145833,0.53857421875,,2921,135.458496143673,66.4703662130793,2.2534240514867,64.2169421615926,68.723790264566,,,
2947,57.1211072980525,171.363321894157,85.4495713762387,0.530419921875,0.511555989583333,,2922,114.569428701468,66.840499046522,2.20540672019762,64.6350923263243,69.0459057667196,,,
2948,54.2498393324416,162.749517997325,35.5989295866436,0.530654296875,0.524088541666667,,2923,102.237595143952,65.8393375563946,2.18055027281517,63.6587872835794,68.0198878292098,,,
2949,56.9154225243502,170.746267573051,45.2819826801982,0.530478515625,0.49755859375,,2924,51.9595120778654,66.7733521990402,2.17351992625984,64.5998322727804,68.9468721253001,,,
2950,55.3182210042713,165.954663012814,56.944908367034,0.530382486979167,0.5302734375,,2925,99.4670500207925,65.2501251434466,2.17450703993756,63.075618103509,67.4246321833841,,,
2951,57.4964385694564,172.489315708369,57.1889456819115,0.530164388020833,0.535319010416667,,2926,123.371158548333,66.117265629276,2.20111325260867,63.9161523766673,68.3183788818846,,,
2952,56.1294692843554,168.388407853066,26.480352713291,0.529659830729167,0.48779296875,,2927,-1.01571107203366,66.0286997133323,2.24593808214806,63.7827616311843,68.2746377954804,,,
2953,57.0735502564593,171.220650769378,96.3287018026244,0.530154622395833,0.532063802083333,,2928,25.8911680371158,65.9624947200277,2.25195915976675,63.7105355602609,68.2144538797944,,,
2954,60.5954561912133,181.78636857364,142.588166749278,0.529847005208333,0.502604166666667,,2929,34.4931435186051,67.7773952680036,2.25240738329797,65.5249878847056,70.0298026513016,,,
2955,61.0257651518555,183.077295455566,77.9106525064472,0.529488932291667,0.502115885416667,,2930,54.5992626066014,67.3728638387207,2.25972816398092,65.1131356747398,69.6325920027016,,,
2956,64.4662816166379,193.398844849914,73.5056856769221,0.5295166015625,0.49951171875,,2931,39.4287237510164,66.9379028453103,2.27278680952135,64.665116035789,69.2106896548317,,,
2957,68.9819689628559,206.945906888568,75.2905474751243,0.5294921875,0.51953125,,2932,66.6700586963178,66.4214003724323,2.28850912881314,64.1328912436192,68.7099095012455,,,
2958,67.9514743252761,203.854422975828,60.1857992550343,0.529884440104167,0.536783854166667,,2933,148.855394678876,65.8917681362215,2.30297637940947,63.588791756812,68.194744515631,,,
2959,66.3245135770242,198.973540731073,56.1358369577432,0.529954427083333,0.524251302083333,,2934,62.579938906529,66.9629530914264,2.295678544494,64.6672745469324,69.2586316359204,,,
2960,65.7440849300404,197.232254790121,49.7168278786049,0.529318033854167,0.509928385416667,,2935,40.5827381641377,67.408999385902,2.29397736358118,65.1150220223208,69.7029767494832,,,
2961,62.2811679024707,186.843503707412,43.0865057962414,0.528582356770833,0.467447916666667,,2936,64.6285927213208,68.2171957985374,2.30452510286014,65.9126706956773,70.5217209013976,,,
2962,64.333216856834,192.999650570502,116.342784670056,0.528932291666667,0.542154947916667,,2937,27.4359651354601,68.9319496146236,2.27748375371398,66.6544658609096,71.2094333683376,,,
2963,71.582916047701,214.748748143103,139.888296564829,0.528400065104167,0.492024739583333,,2938,40.1782424174367,70.4747912220916,2.24810640484342,68.2266848172482,72.722897626935,,,
2964,72.9384420289458,218.815326086837,138.501045056926,0.527765299479167,0.471516927083333,,2939,68.7291193379648,72.438719705388,2.23149481631518,70.2072248890728,74.6702145217031,,,
2965,77.5245735737357,232.573720721207,81.5186893418484,0.527415364583333,0.526692708333333,,2940,83.2865956196429,72.9867512927965,2.21118178225828,70.7755695105382,75.1979330750547,,,
2966,77.1571031606379,231.471309481914,50.2646561899201,0.5271435546875,0.5302734375,,2941,64.5766352040283,73.3043456226464,2.20738186890842,71.096963753738,75.5117274915548,,,
2967,75.1194934466071,225.358480339821,64.0104641323614,0.527099609375,0.520833333333333,,2942,21.9713110699109,72.7024220866246,2.20578927496656,70.4966328116581,74.9082113615912,,,
2968,81.016295828412,243.048887485236,76.4119502347415,0.527236328125,0.513509114583333,,2943,49.4150162511384,73.1514747014445,2.21270011535539,70.9387745860891,75.3641748167999,,,
2969,68.8374813917689,206.512444175307,-5.45641132717542,0.527037760416667,0.49169921875,,2944,45.3585705286033,70.5815713312034,2.21004834907482,68.3715229821286,72.7916196802782,,,
2970,67.9466431213068,203.83992936392,107.349842178501,0.527625325520833,0.54833984375,,2945,91.8410198820148,70.5403016529021,2.20356121937243,68.3367404335297,72.7438628722746,,,
2971,70.6929395230059,212.078818569018,149.916209618447,0.527174479166667,0.501790364583333,,2946,98.3495386775453,71.6737158025903,2.17353433922923,69.5001814633611,73.8472501418196,,,
2972,70.4529313825786,211.358794147736,49.9708986876769,0.526455078125,0.476888020833333,,2947,85.4495713762387,69.9974884014924,2.15713184030115,67.8403565611912,72.1546202417935,,,
2973,68.542507528148,205.627522584444,45.4458236737279,0.526017252604167,0.4873046875,,2948,35.5989295866436,68.6421235970269,2.16075450081459,66.4813690962123,70.8028780978415,,,
2974,70.0609287378403,210.182786213521,83.2120117070971,0.525177408854167,0.483235677083333,,2949,45.2819826801982,68.2690729414023,2.12428300112275,66.1447899402795,70.393355942525,,,
2975,67.4436989978253,202.331096993476,9.78446678862267,0.524072265625,0.484212239583333,,2950,56.944908367034,67.4421112690642,2.10622352226279,65.3358877468014,69.548334791327,,,
2976,67.6023092143307,202.806927642992,39.7102103420103,0.524169921875,0.540690104166667,,2951,57.1889456819115,66.2704085302645,2.04693044485194,64.2234780854126,68.3173389751165,,,
2977,65.1240800595347,195.372240178604,82.5230060168774,0.524334309895833,0.5419921875,,2952,26.480352713291,65.4694643629811,2.0160690618845,63.4533953010966,67.4855334248656,,,
2978,61.3068123270552,183.920436981166,92.089759670802,0.524130859375,0.500813802083333,,2953,96.3287018026244,67.2950618285269,2.00439142026416,65.2906704082627,69.299453248791,,,
2979,62.581943272544,187.745829817632,147.905694108923,0.523790690104167,0.478515625,,2954,142.588166749278,69.6875035162094,1.96299539837526,67.7245081178341,71.6504989145846,,,
2980,63.5895274480265,190.76858234408,69.9951563287004,0.5227685546875,0.47412109375,,2955,77.9106525064472,70.3836214144465,1.96396382892022,68.4196575855263,72.3475852433667,,,
2981,64.0992462232332,192.2977386697,61.2282648506251,0.5222802734375,0.473307291666667,,2956,73.5056856769221,70.5136018506038,1.94981242716965,68.5637894234342,72.4634142777735,,,
2982,64.8512692024073,194.553807607222,69.8022775844226,0.5221533203125,0.53173828125,,2957,75.2905474751243,71.1091617296902,1.92850023598658,69.1806614937037,73.0376619656768,,,
2983,62.0445971005985,186.133791301796,43.0698842030979,0.521975911458333,0.52294921875,,2958,60.1857992550343,70.6464132102153,1.89901274292588,68.7474004672895,72.5454259531412,,,
2984,62.6301085923372,187.890325777012,2.57430725365465,0.5218310546875,0.498697916666667,,2959,56.1358369577432,67.7781565940345,1.8401546984836,65.9380018955509,69.6183112925182,,,
2985,56.724938727663,170.174816182989,49.3380379807576,0.521818033854167,0.528971354166667,,2960,49.7168278786049,67.5185114778429,1.81351488686133,65.7049965909816,69.3320263647043,,,
2986,51.4199331906528,154.259799571958,-0.4242561048122,0.521383463541667,0.53955078125,,2961,43.0865057962414,66.7144527666871,1.79487241482255,64.9195803518645,68.5093251815096,,,
2987,54.6452485907334,163.9357457722,118.771135301872,0.5212158203125,0.516276041666667,,2962,116.342784670056,67.7760712486587,1.78822604667521,65.9878452019835,69.5642972953339,,,
2988,56.3020268384064,168.906080515219,88.5382477235555,0.520595703125,0.480143229166667,,2963,139.888296564829,68.9741552209743,1.7908246961767,67.1833305247976,70.764979917151,,,
2989,57.7408360185293,173.222508055588,94.9380637256364,0.520382486979167,0.503092447916667,,2964,138.501045056926,70.0478772074095,1.79111851507505,68.2567586923345,71.8389957224846,,,
2990,54.9002201386148,164.700660415844,-7.59187691439043,0.5206787109375,0.5166015625,,2965,81.5186893418484,68.5513870848143,1.74022358476447,66.8111635000499,70.2916106695788,,,
2991,57.0062459470439,171.018737841132,66.3152763229509,0.5210205078125,0.549479166666667,,2966,50.2646561899201,68.2186161182125,1.70103986074503,66.5175762574675,69.9196559789576,,,
2992,57.6933688641946,173.080106592584,111.714735087052,0.521516927083333,0.573567708333333,,2967,64.0104641323614,69.1428925865071,1.66784106493405,67.4750515215731,70.8107336514412,,,
2993,51.125599770078,153.376799310234,51.5948251959409,0.521806640625,0.52294921875,,2968,76.4119502347415,69.7237458046646,1.62056889581554,68.103176908849,71.3443147004801,,,
2994,48.506106953875,145.518320861625,40.318193740342,0.5218310546875,0.519694010416667,,2969,-5.45641132717542,69.5453767358254,1.50397308338144,68.041403652444,71.0493498192069,,,
2995,50.2075333588869,150.622600076661,50.7184039867676,0.522247721354167,0.546061197916667,,2970,107.349842178501,69.6504715095149,1.48250685060749,68.1679646589074,71.1329783601224,,,
2996,48.2291110083035,144.68733302491,65.6482475621408,0.522091471354167,0.54736328125,,2971,149.916209618447,69.136887738537,1.4580846499689,67.6788030885681,70.5949723885059,,,
2997,45.8616777467308,137.585033240193,16.7565419951221,0.5225,0.563639322916667,,2972,49.9708986876769,67.5370250584895,1.41886860348386,66.1181564550056,68.9558936619734,,,
2998,49.1956545952217,147.586963785665,39.6329346341587,0.522727864583333,0.5419921875,,2973,45.4458236737279,66.6386596321742,1.4208888628216,65.2177707693526,68.0595484949958,,,
2999,51.8862388800716,155.658716640215,110.261232560479,0.522166341145833,0.519856770833333,,2974,83.2120117070971,68.1026263571514,1.42219356201622,66.6804327951351,69.5248199191676,,,
3000,57.5926162037128,172.777848611138,68.0482310961241,0.5223291015625,0.536783854166667,,2975,9.78446678862267,68.5490233849146,1.42401684569423,67.1250065392204,69.9730402306088,,,
3001,59.337382362792,178.012147088376,94.6934682774987,0.5216259765625,0.502604166666667,,2976,39.7102103420103,69.2891912262963,1.42359964190453,67.8655915843918,70.7127908682008,,,
3002,57.8740150182056,173.622045054617,94.4360785544914,0.521409505208333,0.5166015625,,2977,82.5230060168774,70.0195271649743,1.4018000814597,68.6177270835146,71.421327246434,,,
3003,60.3516707240861,181.055012172258,100.257036451566,0.521614583333333,0.51220703125,,2978,92.089759670802,71.4661288069013,1.35863586290545,70.1074929439959,72.8247646698067,,,
3004,60.951004300681,182.853012902043,33.2969606315549,0.52123046875,0.508138020833333,,2979,147.905694108923,70.2302123133509,1.35445176989327,68.8757605434576,71.5846640832442,,,
3005,59.3685023560768,178.10550706823,13.9218662644873,0.521394856770833,0.56298828125,,2980,69.9951563287004,67.7073436763943,1.35010500267349,66.3572386737208,69.0574486790677,,,
3006,60.7110168459493,182.133050537848,123.901583971505,0.522825520833333,0.629069010416667,,2981,61.2282648506251,68.6091266462973,1.34536998637212,67.2637566599252,69.9544966326694,,,
3007,62.0308261081761,186.092478324528,57.7014372027563,0.5232177734375,0.564453125,,2982,69.8022775844226,68.2992394213137,1.32943425700131,66.9698051643124,69.628673678315,,,
3008,63.0173629886878,189.052088966063,49.5271285355984,0.523268229166667,0.505696614583333,,2983,43.0698842030979,67.7940743440681,1.28527950736575,66.5087948367023,69.0793538514338,,,
3009,64.9394128144221,194.818238443266,131.297398671175,0.52234375,0.474283854166667,,2984,2.57430725365465,69.1884194306591,1.2556557696942,67.9327636609649,70.4440752003533,,,
3010,61.6787896702495,185.036369010749,27.4478853678964,0.521438802083333,0.478678385416667,,2985,49.3380379807576,68.6259105759562,1.25180150642585,67.3741090695303,69.877712082382,,,
3011,67.2110863622792,201.633259086838,106.782269009875,0.521022135416667,0.55322265625,,2986,-0.4242561048122,69.7448407942164,1.24619827972791,68.4986425144885,70.9910390739443,,,
3012,66.1625993751126,198.487798125338,33.9695088360693,0.520240885416667,0.504069010416667,,2987,118.771135301872,69.5660761479385,1.22682239406993,68.3392537538686,70.7928985420084,,,
3013,69.1533980013763,207.460194004129,64.3443168992899,0.520009765625,0.545247395833333,,2988,88.5382477235555,68.5464983485117,1.22532056785982,67.3211777806519,69.7718189163715,,,
3014,69.268970285883,207.806910857649,118.860632860991,0.519402669270833,0.512044270833333,,2989,94.9380637256364,68.1341912170639,1.2272660263639,66.9069251907,69.3614572434278,,,
3015,71.6968100906221,215.090430271866,140.151394745218,0.518779296875,0.481119791666667,,2990,-7.59187691439043,68.1665510148735,1.21045202753681,66.9560989873367,69.3770030424103,,,
3016,62.2674513374413,186.802354012324,-13.1561541565771,0.518439127604167,0.498209635416667,,2991,66.3152763229509,66.3101815345123,1.21700377257113,65.0931777619411,67.5271853070834,,,
3017,52.5644695048514,157.693408514554,4.09455809835922,0.518727213541667,0.542317708333333,,2992,111.714735087052,65.4048854935013,1.21596364291163,64.1889218505896,66.6208491364129,,,
3018,56.3235294367973,168.970588310392,105.319180931501,0.518880208333333,0.555989583333333,,2993,51.5948251959409,66.2148603327001,1.21449588564613,65.0003644470539,67.4293562183462,,,
3019,62.0027124707892,186.008137412368,148.755666534018,0.519353841145833,0.5517578125,,2994,40.318193740342,67.6333645738624,1.21535276862673,66.4180118052356,68.8487173424891,,,
3020,67.5873409565879,202.762022869764,81.0421877094249,0.518831380208333,0.4765625,,2995,50.7184039867676,69.3294155353643,1.2303130947473,68.099102440617,70.5597286301116,,,
3021,63.941812557401,191.825437672203,68.6479499098352,0.5184423828125,0.50537109375,,2996,65.6482475621408,68.5705549026454,1.22761943699897,67.3429354656464,69.7981743396444,,,
3022,63.3052756865692,189.915827059708,48.6080533337312,0.518201497395833,0.510416666666667,,2997,16.7565419951221,66.5841204656902,1.22801348242931,65.3561069832609,67.8121339481195,,,
3023,64.6743031203054,194.022909360916,66.0223150548489,0.518603515625,0.5361328125,,2998,39.6329346341587,66.8988541199485,1.23385617747001,65.6649979424784,68.1327102974185,,,
3024,65.630374838719,196.891124516157,149.12887142223,0.518811848958333,0.514322916666667,,2999,110.261232560479,68.9318550561936,1.21728875832162,67.714566297872,70.1491438145152,,,
3025,70.3411309675873,211.023392902762,88.0877007475401,0.518815104166667,0.492024739583333,,3000,68.0482310961241,69.0274568020846,1.21556081430411,67.8118959877805,70.2430176163887,,,
3026,65.2083035658115,195.624910697434,35.9225926095289,0.518763020833333,0.487467447916667,,3001,94.6934682774987,69.5399690730828,1.23501940931671,68.3049496637661,70.7749884823995,,,
3027,67.4678811901079,202.403643570324,65.0829042794626,0.5192138671875,0.533203125,,3002,94.4360785544914,70.0374728757779,1.23844225491481,68.7990306208631,71.2759151306927,,,
3028,69.7422847515238,209.226854254571,115.866904252269,0.518841145833333,0.531087239583333,,3003,100.257036451566,70.6912748019621,1.23385209629491,69.4574227056672,71.925126898257,,,
3029,66.3893108377242,199.167932513173,54.1285448561133,0.518009440104167,0.498372395833333,,3004,33.2969606315549,69.9469372565761,1.1707381546864,68.7761991018896,71.1176754112625,,,
3030,65.5763819543617,196.729145863085,57.8545657559621,0.518019205729167,0.5205078125,,3005,13.9218662644873,68.1812288574984,1.16509305448294,67.0161358030155,69.3463219119813,,,
3031,67.1787327368463,201.536198210539,20.1395604795719,0.518391927083333,0.552734375,,3006,123.901583971505,67.2036681545743,1.19815489819091,66.0055132563834,68.4018230527652,,,
3032,72.1712408682439,216.513722604732,73.5375392387796,0.518466796875,0.5576171875,,3007,57.7014372027563,67.4450264759107,1.20602373177853,66.2390027441321,68.6510502076892,,,
3033,71.9203002347834,215.76090070435,85.069000730472,0.5188916015625,0.557942708333333,,3008,49.5271285355984,67.7443739885783,1.25606701413667,66.4883069744416,69.000441002715,,,
3034,64.7667411029738,194.300223308921,35.8169775094368,0.519208984375,0.52783203125,,3009,131.297398671175,67.6021601318399,1.31459036393824,66.2875697679016,68.9167504957781,,,
3035,62.2016864537718,186.605059361316,53.9445889759814,0.519436848958333,0.51953125,,3010,27.4478853678964,68.6094205577678,1.37171104935144,67.2377095084164,69.9811316071193,,,
3036,59.2224555072739,177.667366521822,17.7102481582124,0.519132486979167,0.486165364583333,,3011,106.782269009875,67.9892678161493,1.41627204970418,66.5729957664451,69.4055398658535,,,
3037,58.9649889373566,176.89496681207,75.3811434055894,0.51947265625,0.528971354166667,,3012,33.9695088360693,69.4756481987062,1.44422310645223,68.031425092254,70.9198713051584,,,
3038,59.4569969506645,178.370990851993,106.683470671671,0.519441731770833,0.532877604166667,,3013,64.3443168992899,69.2386351667414,1.49768909899145,67.74094606775,70.7363242657329,,,
3039,59.031067897389,177.093203692167,87.0905258101255,0.51923828125,0.5224609375,,3014,118.860632860991,69.2102484625566,1.53203535890736,67.6782131036492,70.7422838214639,,,
3040,58.2912588728424,174.873776618527,43.8861472337908,0.5191259765625,0.509440104166667,,3015,140.151394745218,68.2092304921282,1.53635442448479,66.6728760676434,69.745584916613,,,
3041,56.1469276123661,168.440782837098,55.8848619119979,0.51908203125,0.509928385416667,,3016,-13.1561541565771,69.4538724299005,1.52971102707218,67.9241614028283,70.9835834569727,,,
3042,52.1546845788002,156.464053736401,21.2241909451417,0.519342447916667,0.524088541666667,,3017,4.09455809835922,68.5697335009239,1.49938829734005,67.0703452035838,70.0691217982639,,,
3043,57.271221979384,171.813665938152,131.321513031543,0.519558919270833,0.549641927083333,,3018,105.319180931501,68.9541801272864,1.4207326614439,67.5334474658425,70.3749127887303,,,
3044,58.8904169430431,176.671250829129,93.1088581268109,0.519560546875,0.535970052083333,,3019,148.755666534018,69.7681807729898,1.40485380022721,68.3633269727626,71.173034573217,,,
3045,62.6362036746918,187.908611024075,64.5078602429658,0.518860677083333,0.507975260416667,,3020,81.0421877094249,70.2424879593157,1.40190609594124,68.8405818633745,71.6443940552569,,,
3046,57.4346327893974,172.303898368192,11.9024942401846,0.518741861979167,0.526692708333333,,3021,68.6479499098352,69.4813916897749,1.4429275510301,68.0384641387448,70.924319240805,,,
3047,47.3711184554004,142.113355366201,-11.4619681565468,0.519249674479167,0.562337239583333,,3022,48.6080533337312,67.969426675683,1.44371177585368,66.5257148998293,69.4131384515366,,,
3048,54.2830832984742,162.849249895423,116.990517754986,0.519401041666667,0.539225260416667,,3023,66.0223150548489,69.9347987494058,1.40544955478769,68.5293491946181,71.3402483041935,,,
3049,52.758382153035,158.275146459105,45.6294528021462,0.5199169921875,0.549153645833333,,3024,149.12887142223,70.0523775370134,1.34399091739103,68.7083866196224,71.3963684544044,,,
3050,56.7055152743171,170.116545822951,58.9242783777837,0.5201171875,0.55029296875,,3025,88.0877007475401,69.0457705922546,1.3373962661419,67.7083743261127,70.3831668583966,,,
3051,61.7843219049507,185.352965714852,130.195124266356,0.520374348958333,0.56103515625,,3026,35.9225926095289,70.2643371250043,1.3369720145213,68.927365110483,71.6013091395256,,,
3052,57.1691242326935,171.50737269808,60.2213251985072,0.520856119791667,0.535970052083333,,3027,65.0829042794626,69.5884127509064,1.34225246794516,68.2461602829613,70.9306652188516,,,
3053,58.3313915238758,174.994174571627,104.012390664989,0.521017252604167,0.548177083333333,,3028,115.866904252269,69.7761835766025,1.34258954290369,68.4335940336988,71.1187731195062,,,
3054,59.1276289058709,177.382886717613,55.6276173594039,0.521197916666667,0.520670572916667,,3029,54.1285448561133,68.9010969277365,1.37338853362189,67.5277083941146,70.2744854613584,,,
3055,61.5766268649648,184.729880594894,89.3951574134286,0.521427408854167,0.525065104166667,,3030,57.8545657559621,70.0010615705184,1.39782648480127,68.6032350857171,71.3988880553196,,,
3056,64.1089264370179,192.326779311054,60.8368396132528,0.522060546875,0.562825520833333,,3031,20.1395604795719,70.9209630087294,1.40013017131033,69.5208328374191,72.3210931800398,,,
3057,65.4653911527261,196.396173458178,63.2334141956981,0.522101236979167,0.523600260416667,,3032,73.5375392387796,69.7313910523411,1.34838981897013,68.383001233371,71.0797808713112,,,
3058,64.8914831738513,194.674449521554,138.691729615282,0.521813151041667,0.507975260416667,,3033,85.069000730472,71.3194360016063,1.30836138921052,70.0110746123958,72.6277973908168,,,
3059,65.4208996370324,196.262698911097,74.0479925972083,0.5215673828125,0.499674479166667,,3034,35.8169775094368,71.8002372577163,1.28051407865639,70.5197231790599,73.0807513363727,,,
3060,66.3910396240059,199.173118872018,126.43533710822,0.5213818359375,0.491373697916667,,3035,53.9445889759814,71.7049027172662,1.24147626729402,70.4634264499722,72.9463789845602,,,
3061,66.6358926727508,199.907678018252,16.5756801464472,0.52150390625,0.479654947916667,,3036,17.7102481582124,71.491722222728,1.24971827205841,70.2420039506696,72.7414404947864,,,
3062,71.383459678462,214.150379035386,89.0836857327049,0.521350911458333,0.52685546875,,3037,75.3811434055894,71.1446911780776,1.22063574810581,69.9240554299718,72.3653269261834,,,
3063,76.0137765727581,228.041329718274,72.7127167584665,0.521443684895833,0.501302083333333,,3038,106.683470671671,71.904361921654,1.23546240886206,70.6688995127919,73.1398243305161,,,
3064,72.8047024757006,218.414107427102,41.3404686623276,0.522405598958333,0.567708333333333,,3039,87.0905258101255,71.4533060738704,1.27328087529554,70.1800251985749,72.726586949166,,,
3065,72.7712069513955,218.313620854187,68.3493293054154,0.5231689453125,0.60302734375,,3040,43.8861472337908,70.4628883570944,1.32643824291908,69.1364501141754,71.7893266000135,,,
3066,72.758647776231,218.275943328693,84.22069616654,0.523372395833333,0.550618489583333,,3041,55.8848619119979,69.3662079928066,1.33576223830105,68.0304457545056,70.7019702311077,,,
3067,75.2291333724516,225.687400117355,83.703265227781,0.523553059895833,0.538899739583333,,3042,21.2241909451417,71.2654122944607,1.33900591777444,69.9264063766863,72.6044182122352,,,
3068,68.2574959658131,204.772487897439,10.6985255678371,0.523758138020833,0.534016927083333,,3043,131.321513031543,71.3949018526858,1.33862498119318,70.0562768714926,72.733526833879,,,
3069,70.7900436502506,212.370130950752,155.371494941483,0.524453125,0.561197916666667,,3044,93.1088581268109,72.3763197744501,1.33158092321417,71.0447388512359,73.7079006976643,,,
3070,71.3858568740819,214.157570622246,99.325377810616,0.524285481770833,0.531575520833333,,3045,64.5078602429658,71.4070984269325,1.34609265641086,70.0610057705216,72.7531910833433,,,
3071,75.6678698442969,227.003609532891,115.06776141008,0.524215494791667,0.494791666666667,,3046,11.9024942401846,72.07426653871,1.37839088121017,70.6958756574998,73.4526574199201,,,
3072,70.1242863178561,210.372858953568,6.49101907244985,0.524640299479167,0.519368489583333,,3047,-11.4619681565468,70.8555031889573,1.39305644331606,69.4624467456413,72.2485596322734,,,
3073,68.5808795665922,205.742638699776,102.916703830738,0.525146484375,0.537923177083333,,3048,116.990517754986,71.9203786888986,1.39085295324385,70.5295257356548,73.3112316421425,,,
3074,58.0247335140359,174.074200542108,-13.8273983500277,0.52521484375,0.490071614583333,,3049,45.6294528021462,70.3546980339011,1.39087514285067,68.9638228910504,71.7455731767518,,,
3075,61.8197742500337,185.459322750101,115.90756932636,0.5260546875,0.568196614583333,,3050,58.9242783777837,69.7032999535899,1.39153489244327,68.3117650611466,71.0948348460332,,,
3076,65.7932272970268,197.37968189108,142.516984101722,0.525574544270833,0.49267578125,,3051,130.195124266356,70.7705408036719,1.38707537674812,69.3834654269238,72.15761618042,,,
3077,63.2876010474778,189.862803142434,41.4644965388256,0.525174153645833,0.501953125,,3052,60.2213251985072,70.8792055865993,1.42634392254564,69.4528616640536,72.3055495091449,,,
3078,63.4068478299511,190.220543489853,29.7519389315788,0.525013020833333,0.484700520833333,,3053,104.012390664989,70.1864415601702,1.47169783056868,68.7147437296015,71.6581393907389,,,
3079,56.4022046477408,169.206613943223,-8.31693910383164,0.525284830729167,0.505696614583333,,3054,55.6276173594039,67.7514642394623,1.5453254791401,66.2061387603222,69.2967897186024,,,
3080,55.7070648573465,167.121194572039,69.0510007467184,0.526139322916667,0.5595703125,,3055,89.3951574134286,68.0440614137879,1.56043625842065,66.4836251553673,69.6044976722086,,,
3081,52.6460611384061,157.938183415218,60.1024436178618,0.526863606770833,0.545735677083333,,3056,60.8368396132528,68.0881374502958,1.57829347109267,66.5098439792031,69.6664309213884,,,
3082,57.1650244427235,171.495073328171,96.1797494129819,0.526832682291667,0.528645833333333,,3057,63.2334141956981,69.5791215470293,1.56968570619586,68.0094358408334,71.1488072532251,,,
3083,55.0215697776695,165.064709333008,44.4842087428003,0.5266015625,0.499837239583333,,3058,138.691729615282,69.0094484000493,1.57294359215436,67.4365048078949,70.5823919922036,,,
3084,52.6315419177103,157.894625753131,75.6590611568773,0.527005208333333,0.5390625,,3059,74.0479925972083,68.8249397809592,1.56088399013815,67.2640557908211,70.3858237710974,,,
3085,51.6001126036762,154.800337811029,51.2743462875363,0.527120768229167,0.54052734375,,3060,126.43533710822,69.1280254432749,1.53250288140508,67.5955225618698,70.6605283246799,,,
3086,48.8096356008935,146.42890680268,10.5669850214629,0.527057291666667,0.533203125,,3061,16.5756801464472,68.2774841892647,1.51413319578478,66.7633509934799,69.7916173850495,,,
3087,54.0950611084349,162.285183325305,71.340655444964,0.527705078125,0.5810546875,,3062,89.0836857327049,69.3290608027304,1.4887180043059,67.8403427984245,70.8177788070363,,,
3088,53.9630790016395,161.889237004918,35.8933098580567,0.527978515625,0.507486979166667,,3063,72.7127167584665,68.5547895567004,1.47585254181796,67.0789370148824,70.0306420985183,,,
3089,49.2856225989889,147.856867796967,62.0147377673684,0.528121744791667,0.517415364583333,,3064,41.3404686623276,67.6789320487729,1.45411136674485,66.224820682028,69.1330434155177,,,
3090,49.1985732756311,147.595719826893,63.4493928595413,0.527771809895833,0.481608072916667,,3065,68.3493293054154,67.2153804222908,1.45396213108781,65.761418291203,68.6693425533786,,,
3091,49.239270940972,147.717812822916,77.7192500034721,0.527571614583333,0.529459635416667,,3066,84.22069616654,67.8787745942454,1.45730205067859,66.4214725435668,69.336076644924,,,
3092,55.9840248831665,167.952074649499,118.733773318171,0.527101236979167,0.526529947916667,,3067,83.703265227781,69.1111061904448,1.45729647643911,67.6538097140057,70.5684026668839,,,
3093,61.6184369984192,184.855310995258,132.280363387523,0.526691080729167,0.48193359375,,3068,10.6985255678371,71.288678199119,1.45794842672865,69.8307297723903,72.7466266258476,,,
3094,61.9533099242,185.8599297726,48.3884277361821,0.526456705729167,0.496256510416667,,3069,155.371494941483,69.662539271759,1.42646079190609,68.2360784798529,71.0890000636651,,,
3095,61.3849767000312,184.154930100094,36.8414512207926,0.5264794921875,0.54833984375,,3070,99.325377810616,68.5592567834057,1.35486834186798,67.2043884415377,69.9141251252737,,,
3096,57.2301536919138,171.690461075741,26.3520480392544,0.526240234375,0.5234375,,3071,115.06776141008,67.8111036029407,1.32707871655203,66.4840248863887,69.1381823194928,,,
3097,56.8713738057539,170.614121417262,42.5624783480517,0.5262158203125,0.561197916666667,,3072,6.49101907244985,68.4122797619185,1.25774547501253,67.154534286906,69.6700252369311,,,
3098,62.8340649829391,188.502194948817,161.268684483853,0.5260009765625,0.5205078125,,3073,102.916703830738,71.7991553038871,1.29229638984831,70.5068589140388,73.0914516937355,,,
3099,58.222359963692,174.667079891076,20.1276951996889,0.52611328125,0.531087239583333,,3074,-13.8273983500277,69.8998842733911,1.23054718798752,68.6693370854036,71.1304314613786,,,
3100,63.7008740175042,191.102622052512,64.973041160366,0.526617838541667,0.587239583333333,,3075,115.90756932636,70.2791703196307,1.22888286578494,69.0502874538458,71.5080531854157,,,
3101,58.6140320872467,175.84209626174,18.4545433392145,0.526800130208333,0.520833333333333,,3076,142.516984101722,69.4856461031882,1.22663034750035,68.2590157556878,70.7122764506885,,,
3102,58.3959272293421,175.187781688026,32.8238323777715,0.527154947916667,0.552083333333333,,3077,41.4644965388256,67.576405085765,1.21365862758885,66.3627464581761,68.7900637133538,,,
3103,56.5715660338773,169.714698101632,46.9889342160147,0.527682291666667,0.56494140625,,3078,29.7519389315788,67.3169464390494,1.19957042745399,66.1173760115954,68.5165168665034,,,
3104,56.535961182539,169.607883547617,62.9407521261367,0.528313802083333,0.5712890625,,3079,-8.31693910383164,66.5116201931896,1.22620216401061,65.285418029179,67.7378223572002,,,
3105,59.416176616627,178.248529849881,132.865133432033,0.5280078125,0.532389322916667,,3080,69.0510007467184,68.0260812926529,1.22231519247938,66.8037661001735,69.2483964851323,,,
,,,,,,,3081,60.1024436178618,68.0881374502958,1.23042211502687,66.8577153352689,69.3185595653226,,,
,,,,,,,3082,96.1797494129819,69.5791215470293,1.23916602294364,68.3399555240856,70.8182875699729,,,
,,,,,,,3083,44.4842087428003,69.0094484000493,1.24681382422313,67.7626345758262,70.2562622242724,,,
,,,,,,,3084,75.6590611568773,68.8249397809592,1.25978646364384,67.5651533173154,70.084726244603,,,
,,,,,,,3085,51.2743462875363,69.1280254432749,1.27367461277694,67.8543508304979,70.4017000560518,,,
,,,,,,,3086,10.5669850214629,68.2774841892647,1.28686586971092,66.9906183195538,69.5643500589756,,,
,,,,,,,3087,71.340655444964,69.3290608027304,1.29965801657277,68.0294027861576,70.6287188193032,,,
,,,,,,,3088,35.8933098580567,68.5547895567004,1.31209825094441,67.242691305756,69.8668878076448,,,
,,,,,,,3089,62.0147377673684,67.6789320487729,1.32763426465852,66.3512977841143,69.0065663134314,,,
,,,,,,,3090,63.4493928595413,67.2153804222908,1.33299792547324,65.8823824968176,68.5483783477641,,,
,,,,,,,3091,77.7192500034721,67.8787745942454,1.32581593815746,66.5529586560879,69.2045905324028,,,
,,,,,,,3092,118.733773318171,69.1111061904448,1.33415831341907,67.7769478770258,70.4452645038639,,,
,,,,,,,3093,132.280363387523,71.288678199119,1.35135309905179,69.9373251000672,72.6400312981708,,,
,,,,,,,3094,48.3884277361821,69.662539271759,1.30608988136239,68.3564493903966,70.9686291531214,,,
,,,,,,,3095,36.8414512207926,68.5592567834057,1.31583991923385,67.2434168641718,69.8750967026395,,,
,,,,,,,3096,26.3520480392544,67.8111036029407,1.3346402132876,66.4764633896531,69.1457438162283,,,
,,,,,,,3097,42.5624783480517,68.4122797619185,1.34441606772886,67.0678636941897,69.7566958296474,,,
,,,,,,,3098,161.268684483853,71.7991553038871,1.36364225031622,70.4355130535709,73.1627975542034,,,
,,,,,,,3099,20.1276951996889,69.8998842733911,1.2724231819812,68.6274610914099,71.1723074553723,,,
,,,,,,,3100,64.973041160366,70.2791703196307,1.27416242862511,69.0050078910056,71.5533327482558,,,
,,,,,,,3101,18.4545433392145,69.4856461031882,1.25944558581427,68.2262005173739,70.7450916890025,,,
,,,,,,,3102,32.8238323777715,67.576405085765,1.27057211812603,66.3058329676389,68.846977203891,,,
,,,,,,,3103,46.9889342160147,67.3169464390494,1.278958008318,66.0379884307314,68.5959044473674,,,
,,,,,,,3104,62.9407521261367,66.5116201931896,1.27736742229622,65.2342527708934,67.7889876154858,,,
,,,,,,,3105,132.865133432033,68.0260812926529,1.22681241934725,66.7992688733056,69.2528937120001,,,


==> data/Results_Paper_HEM.csv <==
Iteration;real reward;Average (50 iters);Std;Niederwert;Hochwert
0;-109.1348492;-101.9941524;5.803317209;-107.7974696;-96.19083516
1;-107.5767791;-101.3307381;6.022426398;-107.3531645;-95.30831167
2;-102.3977431;-100.426623;6.278898326;-106.7055213;-94.14772464
3;-106.8941818;-99.65569236;6.54474506;-106.2004374;-93.1109473
4;-105.448931;-99.04343432;6.822136301;-105.8655706;-92.22129802
5;-105.2496593;-98.46278028;7.122795355;-105.5855756;-91.33998493
6;-106.5309568;-97.66712264;7.447554417;-105.1146771;-90.21956822
7;-105.9044145;-96.73667674;7.75772787;-104.4944046;-88.97894887
8;-102.4102662;-95.12145256;8.060634239;-103.1820868;-87.06081832
9;-105.6432126;-93.8264902;8.358866268;-102.1853565;-85.46762393
10;-107.9563001;-92.78683171;8.669638146;-101.4564699;-84.11719356
11;-108.9209213;-92.05682264;8.976531124;-101.0333538;-83.08029152
12;-107.2775392;-92.34060898;9.281491308;-101.6221003;-83.05911768
13;-105.8696577;-90.98062334;9.601431265;-100.5820546;-81.37919208
14;-101.7561774;-90.12776378;9.930048403;-100.0578122;-80.19771538
15;-106.6406137;-90.35562949;10.2385913;-100.5942208;-80.11703819
16;-106.7696827;-89.13582016;10.56688033;-99.70270049;-78.56893983
17;-103.7093787;-88.08409969;10.89258763;-98.97668732;-77.19151206
18;-115.0069202;-87.85305176;11.22046944;-99.07352121;-76.63258232
19;-98.2295046;-87.20225686;11.55394665;-98.7562035;-75.64831021
20;-91.62991662;-86.83148028;11.87913291;-98.71061319;-74.95234737
21;-99.48811951;-86.13972781;12.1743878;-98.31411561;-73.96534001
22;-94.13341198;-85.58722805;12.47242459;-98.05965264;-73.11480346
23;-98.86146653;-84.81645651;12.76745968;-97.5839162;-72.04899683
24;-56.31376387;-83.97337215;13.06889898;-97.04227114;-70.90447317
25;-92.0935938;-83.22594826;13.3585738;-96.58452206;-69.86737446
26;-84.08196641;-81.90098175;13.4207927;-95.32177445;-68.48018906
27;-76.01551522;-80.54252193;13.46385655;-94.00637847;-67.07866538
28;-78.06963528;-79.54515803;13.51813165;-93.06328968;-66.02702638
29;-81.28795121;-78.48512618;13.55671355;-92.04183973;-64.92841262
30;-81.04315912;-77.19709645;13.58865519;-90.78575164;-63.60844126
31;-73.00173555;-75.83525967;13.60658536;-89.44184503;-62.22867431
32;-66.96240813;-75.0757417;13.60133434;-88.67707604;-61.47440736
33;-41.81905462;-74.22535375;13.57549492;-87.80084867;-60.64985883
34;-49.79776995;-73.34536226;13.53468736;-86.88004962;-59.81067489
35;-56.39878435;-72.14234873;13.49641829;-85.63876702;-58.64593044
36;-65.77649625;-71.22845959;13.44465083;-84.67311042;-57.78380876
37;-102.8407037;-70.28386651;13.39768529;-83.6815518;-56.88618122
38;-39.30116904;-68.98791792;13.32740713;-82.31532504;-55.66051079
39;-56.86624068;-67.78449376;13.23974314;-81.0242369;-54.54475062
40;-99.47025782;-67.18505069;13.14364701;-80.3286977;-54.04140367
41;-39.12363777;-65.74239696;13.02033949;-78.76273645;-52.72205748
42;-43.91183991;-64.75721112;12.88579134;-77.64300246;-51.87141978
43;-77.91799099;-63.66541053;12.74208377;-76.40749429;-50.92332676
44;-58.56728096;-62.48326857;12.57332536;-75.05659393;-49.90994321
45;-70.14653416;-61.62504942;12.37742352;-74.00247295;-49.2476259
46;-54.31911444;-61.35050009;12.14911331;-73.49961341;-49.20138678
47;-59.6197392;-60.29883287;11.90277884;-72.20161171;-48.39605404
48;-47.81942279;-59.39598036;11.64027275;-71.03625312;-47.75570761
49;-42.66223842;-58.23906326;11.3392945;-69.57835776;-46.89976876
50;-45.85475376;-57.5796343;11.02391075;-68.60354505;-46.55572355
51;-41.56155731;-57.02312363;10.67795686;-67.70108048;-46.34516677
52;-38.29532798;-56.48709117;10.32696796;-66.81405914;-46.16012321
53;-51.53218424;-55.29543793;9.989348509;-65.28478643;-45.30608942
54;-52.83255737;-54.76020935;9.657089662;-64.41729901;-45.10311969
55;-39.75941488;-53.8101645;9.329665514;-63.13983002;-44.48049899
56;-35.79598352;-53.0348975;9.006590902;-62.0414884;-44.02830659
57;-67.79554051;-52.75492652;8.698445046;-61.45337157;-44.05648148
58;-62.534629;-52.57483682;8.393350744;-60.96818757;-44.18148608
59;-57.53069986;-53.01726753;8.088388681;-61.10565622;-44.92887885
60;-44.28952302;-52.62013801;7.771234039;-60.39137205;-44.84890397
61;-61.34795367;-52.54011564;7.474923894;-60.01503953;-45.06519174
62;-60.74667422;-51.50773385;7.192020854;-58.6997547;-44.31571299
63;-41.18416104;-50.28256262;6.926915301;-57.20947792;-43.35564732
64;-44.49502577;-50.68476373;6.676987158;-57.36175089;-44.00777658
65;-71.18458065;-50.25514068;6.443422838;-56.69856352;-43.81171784
66;-33.06527385;-49.1759568;6.230543283;-55.40650009;-42.94541352
67;-56.52520459;-49.2597643;6.037956252;-55.29772055;-43.22180805
68;-48.02754844;-49.12124738;5.883340094;-55.00458748;-43.23790729
69;-54.71768023;-48.52198778;5.762377113;-54.28436489;-42.75961067
70;-54.46032838;-48.53231147;5.668023105;-54.20033457;-42.86428836
71;-77.62790076;-48.34504348;5.606192995;-53.95123647;-42.73885048
72;-45.85309116;-48.03440524;5.573411223;-53.60781647;-42.46099402
73;-48.08793391;-47.41129856;5.580014514;-52.99131307;-41.83128404
74;-39.85869441;-48.01418386;5.60014124;-53.6143251;-42.41404262
75;-22.68288677;-47.76992157;5.650553229;-53.4204748;-42.11936834
76;-63.71154957;-48.04826032;5.698516744;-53.74677707;-42.34974358
77;-56.74431139;-48.33666575;5.763814772;-54.10048052;-42.57285098
78;-15.24119955;-47.93164558;5.845488545;-53.77713412;-42.08615703
79;-50.77297794;-47.24393069;5.930788198;-53.17471889;-41.31314249
80;-32.83566389;-46.73307912;6.020544448;-52.75362357;-40.71253467
81;-41.50454191;-46.73540222;6.122593438;-52.85799566;-40.61280878
82;-58.7232159;-46.50004769;6.215013987;-52.71506168;-40.2850337
83;-57.77783336;-45.67807923;6.300343074;-51.9784223;-39.37773615
84;-64.38302096;-45.15941822;6.381299829;-51.54071805;-38.77811839
85;-29.54416417;-45.21041664;6.449312075;-51.65972872;-38.76110457
86;-52.3176433;-44.57644357;6.500557857;-51.07700142;-38.07588571
87;-13.12502499;-43.77410728;6.541717084;-50.31582436;-37.23239019
88;-40.35697099;-42.92875196;6.565054572;-49.49380654;-36.36369739
89;-59.81342603;-42.83395573;6.608150169;-49.4421059;-36.22580556
90;-34.95546491;-42.62003288;6.623549013;-49.24358189;-35.99648387
91;-44.4318802;-41.35290974;6.629827836;-47.98273758;-34.72308191
92;-43.39782013;-41.45468273;6.646368763;-48.10105149;-34.80831396
93;-36.84747716;-40.40689641;6.64726495;-47.05416136;-33.75963146
94;-47.35575123;-39.70647213;6.647406213;-46.35387834;-33.05906592
95;-59.09378891;-39.35736917;6.662624767;-46.01999394;-32.6947444
96;-60.5958667;-38.48263533;6.685152144;-45.16778748;-31.79748319
97;-38.47656453;-37.07625652;6.694834274;-43.7710908;-30.38142225
98;-27.84129817;-36.27269922;6.700785185;-42.9734844;-29.57191403
99;-78.56657309;-35.91815275;6.68697522;-42.60512797;-29.23117753
100;-30.20486193;-35.40429779;6.662336084;-42.06663388;-28.74196171
101;-60.05003011;-35.2028187;6.623132014;-41.82595071;-28.57968668
102;-56.27023405;-34.43708572;6.560956049;-40.99804177;-27.87612967
103;-17.63929918;-33.66254383;6.484566748;-40.14711058;-27.17797709
104;-16.45872504;-33.73175928;6.405018865;-40.13677815;-27.32674042
105;-26.77912705;-33.25738405;6.306133188;-39.56351724;-26.95125086
106;-39.87789303;-32.90623867;6.181341605;-39.08758028;-26.72489707
107;-23.79290253;-32.99746289;6.022162186;-39.01962507;-26.9753007
108;-25.87514902;-32.67673558;5.832747774;-38.50948335;-26.8439878
109;-36.08291772;-32.20325967;5.638700971;-37.84196064;-26.5645587
110;-60.13161938;-31.43629749;5.446869925;-36.88316742;-25.98942757
111;-11.95689595;-31.44960581;5.238344984;-36.68795079;-26.21126082
112;-20.42880289;-31.01293394;5.022601513;-36.03553545;-25.99033242
113;-17.63355333;-31.70934446;4.812497115;-36.52184157;-26.89684734
114;-36.34955296;-31.44272174;4.614023958;-36.0567457;-26.82869779
115;-33.58496069;-31.27234249;4.397612799;-35.66995528;-26.87472969
116;-6.561300635;-31.25458814;4.165362855;-35.41995099;-27.08922528
117;-38.25569588;-31.21666689;3.963128908;-35.1797958;-27.25353798
118;-3.088102301;-31.00146996;3.735758541;-34.7372285;-27.26571141
119;-12.30591032;-30.4433454;3.528587494;-33.97193289;-26.9147579
120;-36.91342929;-29.77357893;3.330232465;-33.1038114;-26.44334647
121;-9.848902793;-28.78725365;3.120807944;-31.90806159;-25.66644571
122;-5.902581382;-28.63368903;2.92243491;-31.55612394;-25.71125412
123;-4.871668443;-28.29749452;2.769518341;-31.06701286;-25.52797618
124;-30.00606429;-28.87059759;2.631855411;-31.502453;-26.23874217
125;-13.65209154;-27.82425034;2.500418848;-30.32466919;-25.32383149
126;-12.40745283;-27.76785774;2.379218787;-30.14707653;-25.38863896
127;-24.65916788;-27.37226442;2.254559686;-29.6268241;-25.11770473
128;-17.24267506;-26.556813;2.163057513;-28.71987051;-24.39375548
129;-18.77118736;-26.17707017;2.092146582;-28.26921675;-24.08492358
130;-26.57984108;-26.74568932;2.01209919;-28.75778851;-24.73359013
131;-14.92724967;-27.4515433;1.958468659;-29.41001196;-25.49307464
132;-46.15697685;-27.78348377;1.918010271;-29.70149404;-25.8654735
133;-42.36612311;-28.35363336;1.879794795;-30.23342815;-26.47383856
134;-33.63056232;-28.96394132;1.878495468;-30.84243679;-27.08544585
135;-25.26794958;-28.58674581;1.925637717;-30.51238353;-26.66110809
136;-30.22288843;-27.88577434;2.013944372;-29.89971871;-25.87182997
137;-30.04737772;-28.17765059;2.109475191;-30.28712578;-26.0681754
138;-48.64196158;-28.26780597;2.233802445;-30.50160841;-26.03400352
139;-26.75921264;-28.21539805;2.360226234;-30.57562429;-25.85517182
140;-51.12408384;-27.9008913;2.482789649;-30.38368095;-25.41810165
141;-34.04999316;-27.63333869;2.633873307;-30.267212;-24.99946538
142;-42.49789651;-27.7446419;2.810411627;-30.55505352;-24.93423027
143;-32.42277655;-27.19399845;2.975821907;-30.16982036;-24.21817654
144;-8.383124696;-27.31619342;3.176091407;-30.49228483;-24.14010202
145;-13.19766159;-27.21029466;3.352163083;-30.56245774;-23.85813158
146;-8.791199449;-27.17849917;3.49762514;-30.67612431;-23.68087403
147;-52.76407129;-27.5214533;3.643472726;-31.16492602;-23.87798057
148;-21.33064415;-27.70427636;3.819108015;-31.52338437;-23.88516834
149;-57.06955469;-28.02843244;3.984533012;-32.01296546;-24.04389943
150;-25.20286346;-27.60692499;4.174401029;-31.78132602;-23.43252396
151;-27.32883967;-27.47195895;4.400024621;-31.87198357;-23.07193433
152;-39.87477043;-27.28025552;4.615670765;-31.89592628;-22.66458475
153;-14.68221159;-26.70874313;4.8551379;-31.56388103;-21.85360523
154;1.727585214;-26.77045601;5.079075396;-31.8495314;-21.69138061
155;-45.45830186;-26.51011457;5.303929423;-31.81404399;-21.20618514
156;-62.77767994;-25.86319479;5.539658866;-31.40285366;-20.32353593
157;-56.80685732;-25.55141748;5.763844259;-31.31526174;-19.78757322
158;-52.87053132;-25.00038797;5.978764337;-30.9791523;-19.02162363
159;-57.00085517;-24.11758481;6.224338204;-30.34192302;-17.89324661
160;-16.84594668;-23.2203674;6.487787022;-29.70815442;-16.73258038
161;-24.38207422;-22.65612126;6.721872072;-29.37799333;-15.93424919
162;-26.84258477;-22.15125843;6.944733331;-29.09599176;-15.2065251
163;-25.02672733;-21.49929342;7.148516056;-28.64780948;-14.35077736
164;-14.96074956;-20.61849038;7.353321004;-27.97181139;-13.26516938
165;-20.30970868;-20.38515124;7.544227265;-27.92937851;-12.84092398
166;-19.93977741;-19.50683363;7.731729296;-27.23856292;-11.77510433
167;-12.23776429;-18.5479702;7.896498682;-26.44446889;-10.65147152
168;-10.17288003;-18.1897426;8.052757861;-26.24250046;-10.13698474
169;-9.320046046;-17.11474021;8.216709368;-25.33144958;-8.898030843
170;-6.905073383;-17.22845893;8.355070775;-25.5835297;-8.873388154
171;-35.29185946;-17.64328916;8.471839462;-26.11512863;-9.171449703
172;-27.33956299;-17.61754509;8.572732232;-26.19027732;-9.044812854
173;-15.22655746;-16.55278535;8.647727895;-25.20051325;-7.905057458
174;-21.40362883;-16.41273372;8.697465412;-25.11019913;-7.715268303
175;-8.509184314;-15.13081203;8.71492373;-23.84573576;-6.415888299
176;-6.768823214;-14.18544246;8.73509099;-22.92053345;-5.450351471
177;-2.630578024;-13.82245011;8.746621093;-22.5690712;-5.075829018
178;4.487963716;-12.83160583;8.704404993;-21.53601083;-4.12720084
179;-20.39003162;-12.80334217;8.645234853;-21.44857702;-4.158107315
180;-5.493773763;-12.31067578;8.573583779;-20.88425956;-3.737092005
181;6.413067272;-11.30730256;8.487812745;-19.7951153;-2.819489813
182;0.97339338;-10.68960228;8.387869874;-19.07747215;-2.301732403
183;-18.05447172;-10.10395481;8.267608761;-18.37156357;-1.836346046
184;2.65683776;-8.417683218;8.141599615;-16.55928283;-0.276083603
185;12.12752572;-6.907952119;8.008491098;-14.91644322;1.100538979
186;3.508603678;-6.892570445;7.875178393;-14.76774884;0.982607949
187;-4.474884144;-6.693411868;7.739877688;-14.43328956;1.04646582
188;3.202837654;-6.205651567;7.596581799;-13.80223337;1.390930232
189;-3.721006623;-5.303287769;7.447755047;-12.75104282;2.144467278
190;-14.85891648;-4.832162878;7.303507293;-12.13567017;2.471344415
191;-6.32988549;-4.25038028;7.160211743;-11.41059202;2.909831463
192;14.85204142;-4.163533453;7.03067164;-11.19420509;2.867138188
193;-24.22828855;-3.468803296;6.913208002;-10.3820113;3.444404707
194;22.40234513;-2.742627689;6.813385903;-9.556013592;4.070758214
195;-14.1827793;-2.490702141;6.726132672;-9.216834812;4.235430531
196;-34.35400362;-2.296092533;6.621870425;-8.917962958;4.325777891
197;-7.478251426;-1.887000171;6.474854912;-8.361855083;4.587854741
198;1.538675082;-1.459175032;6.291313963;-7.750488995;4.832138931
199;-14.18801064;-1.099949606;6.125544861;-7.225494468;5.025595255
200;8.308451325;-0.783406036;5.940340428;-6.723746463;5.156934392
201;23.01098449;-0.04971897;5.790514619;-5.840233588;5.740795649
202;-8.816229776;0.626757762;5.616886264;-4.990128502;6.243644026
203;10.65828777;-0.202066426;5.444253728;-5.646320154;5.242187303
204;-13.24076467;-0.308940499;5.283619854;-5.592560353;4.974679355
205;26.85357075;0.485924684;5.098842564;-4.612917881;5.584767248
206;5.713732673;0.890143065;4.897693614;-4.007550549;5.787836679
207;-31.27496564;0.812602387;4.729578144;-3.916975756;5.542180531
208;-26.93883632;0.921062361;4.57360688;-3.652544519;5.494669241
209;33.1293197;1.248269533;4.432051632;-3.183782098;5.680321165
210;19.99543088;1.039545016;4.341468949;-3.301923933;5.381013966
211;-16.06148127;1.01472283;4.2828528;-3.268129969;5.29757563
212;-14.2249868;1.36836763;4.203468785;-2.835101156;5.571836415
213;-1.966809416;1.56297559;4.119862792;-2.556887202;5.682838383
214;20.99382636;1.620846168;4.054180761;-2.433334593;5.675026929
215;9.066619869;1.70797235;4.005256777;-2.297284428;5.713229127
216;9.361203848;2.62529327;3.957816171;-1.332522901;6.583109441
217;-15.51058925;3.07404775;3.92143094;-0.84738319;6.995478691
218;23.19347373;3.310373466;3.873411326;-0.563037859;7.183784792
219;26.86207593;4.562281578;3.812301966;0.749979612;8.374583544
220;3.528156896;4.65865853;3.747562205;0.911096325;8.406220735
221;3.020016595;5.258678329;3.668529914;1.590148415;8.927208243
222;-14.42814897;5.503569778;3.58839404;1.915175737;9.091963818
223;-5.520480923;5.468833004;3.531844994;1.936988009;9.000677998
224;3.093939252;5.755441961;3.494899878;2.260542083;9.25034184
225;-5.259906737;6.158555125;3.443964004;2.714591122;9.602519129
226;28.90885606;6.66482512;3.394168276;3.270656844;10.0589934
227;27.73149009;5.546911098;3.346400142;2.200510956;8.89331124
228;-44.90061158;6.218558987;3.316016783;2.902542205;9.53457577
229;-0.96261401;6.241041132;3.261931426;2.979109707;9.502972558
230;20.14809268;6.518900703;3.19125545;3.327645252;9.710156153
231;15.12136368;6.346465077;3.130297184;3.216167893;9.47676226
232;2.458492705;7.049132796;3.06776345;3.981369346;10.11689625
233;6.504852042;7.589106689;2.984467023;4.604639666;10.57357371
234;-1.366905927;8.209671809;2.894866726;5.314805083;11.10453853
235;-7.988112607;8.316509638;2.803951413;5.512558225;11.12046105
236;10.86159423;8.122515344;2.699060731;5.423454614;10.82157608
237;21.54448845;8.137043472;2.578943108;5.558100365;10.71598658
238;5.450121846;8.477804375;2.455094354;6.022710021;10.93289873
239;6.154237131;9.131367751;2.332805466;6.798562285;11.46417322
240;0.722428618;9.205708864;2.194528484;7.01118038;11.40023735
241;31.92445046;9.320785377;2.042812054;7.277973323;11.36359743
242;16.55659302;9.586472329;1.919447699;7.667024629;11.50592003
243;26.90465293;9.732568125;1.798117215;7.93445091;11.53068534
244;39.61902515;9.021962308;1.664561028;7.35740128;10.68652334
245;27.31756966;8.454922795;1.580113039;6.874809756;10.03503583
246;16.41823046;8.028238389;1.487809836;6.540428553;9.516048225
247;-21.86453971;8.285441731;1.416593474;6.868848257;9.702035206
248;-9.249826919;9.240735975;1.351972895;7.88876308;10.59270887
249;16.15573193;9.923079737;1.276607763;8.646471974;11.1996875
250;6.370760721;9.461220586;1.207823684;8.253396902;10.66904427
251;34.12822105;9.586571659;1.151430718;8.435140941;10.73800238
252;-34.00263062;9.122696921;1.122025724;8.000671197;10.24472265
253;25.43781257;9.399545721;1.022861542;8.376684178;10.42240726
254;11.80487715;10.01299739;0.95442687;9.058570521;10.96742426
255;0.930073425;10.06728192;0.882045672;9.18523625;10.94932759
256;18.05935383;9.783632778;0.823267134;8.960365645;10.60689991
257;41.54978634;9.572101013;0.745989218;8.826111795;10.31809023
258;-3.736297059;9.217986388;0.724548411;8.493437977;9.942534798
259;4.709984782;9.289980157;0.729336017;8.56064414;10.01931617
260;38.57804898;9.151146076;0.748534878;8.402611198;9.899680954
261;10.10172192;9.581666154;0.796797299;8.784868855;10.37846345
262;-15.32054675;9.651905593;0.845901245;8.806004347;10.49780684
263;3.153819208;9.427858963;0.874329821;8.553529143;10.30218878
264;31.36492278;9.9198543;0.90720013;9.01265417;10.82705443
265;24.78522311;9.92017188;0.970583524;8.949588355;10.8907554
266;14.93552204;10.10306721;1.052184761;9.050882452;11.15525197
267;22.91123841;10.0183882;1.142542822;8.875845375;11.16093102
268;-8.059703643;9.798318408;1.281921678;8.51639673;11.08024009
269;-13.04742292;9.313885228;1.378182065;7.935703163;10.69206729
270;-2.056939239;9.103352255;1.460461415;7.64289084;10.56381367
271;-18.23274781;8.356100543;1.543503084;6.812597458;9.899603627
272;16.13738703;8.202238441;1.613538942;6.588699499;9.815777384
273;34.29185748;9.139668058;1.700313725;7.439354333;10.83998178
274;29.27905091;8.770936497;1.811346786;6.95958971;10.58228328
275;-20.46087744;8.82902823;1.946765048;6.882263182;10.77579328
276;1.132997972;8.756602384;2.053786953;6.702815432;10.81038934
277;5.251244462;7.722639066;2.159373732;5.563265334;9.882012798
278;41.85077885;8.614627378;2.284450538;6.33017684;10.89907792
279;-13.61457642;8.375772853;2.429115336;5.946657517;10.80488819
280;1.805897063;8.230961909;2.541021964;5.689939946;10.77198387
281;5.681986374;8.017761475;2.657154086;5.360607389;10.67491556
282;4.333243679;8.061514764;2.760468446;5.301046318;10.82198321
283;-15.6013532;7.509028652;2.859910996;4.649117656;10.36893965
284;10.17653425;7.470453828;2.943379269;4.527074559;10.4138331
285;-8.447444048;7.565568507;3.025294657;4.54027385;10.59086316
286;13.96841139;6.930659936;3.090001645;3.840658291;10.02066158
287;14.44380559;6.773078254;3.15171366;3.621364594;9.924791914
288;10.11811035;7.170938364;3.215719685;3.955218679;10.38665805
289;30.54188401;7.135148733;3.289774465;3.845374269;10.4249232
290;6.170433694;6.402061656;3.379620284;3.022441372;9.78168194
291;10.05009064;5.896082442;3.465550776;2.430531666;9.361633219
292;27.60582062;5.523842089;3.538044077;1.985798012;9.061886166
293;5.333033814;4.422202685;3.613512255;0.808690431;8.03571494
294;2.198560738;4.769535726;3.681885197;1.087650529;8.451420922
295;28.88184352;4.988286836;3.753452294;1.234834542;8.74173913
296;-10.79226766;4.845248352;3.854461841;0.990786511;8.699710193
297;8.571263287;4.975368007;3.955538933;1.019829074;8.930906939
298;25.94437076;4.452898577;4.062449976;0.390448601;8.515348554
299;-28.05513656;3.604513681;4.139175094;-0.534661413;7.743688775
300;19.11841034;2.63588236;4.192062407;-1.556180047;6.827944766
301;2.677042582;3.004565291;4.246224876;-1.241659585;7.250790168
302;-18.60390821;2.702250279;4.306047675;-1.603797396;7.008297954
303;11.48877332;2.143332968;4.368021974;-2.224689006;6.511354942
304;13.25623177;1.328816159;4.393380466;-3.064564307;5.722196625
305;4.419519046;1.3881062;4.419073863;-3.030967663;5.807180063
306;-9.943148716;0.91249264;4.424547148;-3.512054508;5.337039789
307;20.29077156;0.966693671;4.402282212;-3.435588542;5.368975883
308;13.37299462;0.81618328;4.363267643;-3.547084363;5.179450923
309;-5.703613089;1.061059204;4.3193617;-3.258302495;5.380420904
310;9.560833399;0.763904726;4.268750089;-3.504845363;5.032654815
311;6.197711896;1.012274538;4.197225153;-3.184950615;5.209499692
312;2.065056119;0.54472499;4.134495589;-3.589770599;4.679220579
313;4.970318842;0.106498333;4.067981499;-3.961483166;4.174479832
314;1.328548059;-0.37197221;3.96311047;-4.33508268;3.59113826
315;-6.022518173;-1.455079707;3.835226518;-5.290306225;2.380146811
316;-1.019716769;-1.786350459;3.70887993;-5.495230389;1.922529472
317;-4.04873597;-2.018420325;3.585034775;-5.6034551;1.566614451
318;-33.2723712;-2.481171268;3.459829618;-5.941000887;0.97865835
319;9.654281413;-2.601710013;3.365339289;-5.967049302;0.763629276
320;-1.891116278;-2.785343308;3.252781298;-6.038124606;0.46743799
321;-9.351901918;-3.836224576;3.122992567;-6.959217144;-0.713232009
322;-11.59664544;-3.84698154;2.998984058;-6.845965598;-0.847997482
323;-10.50855387;-4.356880075;2.870567983;-7.227448058;-1.486312092
324;-8.975772211;-4.67611954;2.762472806;-7.438592346;-1.913646734
325;-20.12114649;-4.248372105;2.705089307;-6.953461411;-1.543282798
326;-1.658047934;-4.812257192;2.710269124;-7.522526315;-2.101988068
327;-14.28506766;-5.415063924;2.722822493;-8.137886417;-2.692241431
328;-23.25353839;-5.188812647;2.750106375;-7.938919022;-2.438706272
329;0.310421589;-5.322552584;2.827384423;-8.149937007;-2.495168162
330;-10.59078434;-5.642382111;2.926039803;-8.568421914;-2.716342307
331;-22.45039446;-5.409722912;3.055356079;-8.465078991;-2.354366833
332;8.446238909;-4.768780969;3.185324224;-7.954105193;-1.583456745
333;-3.342786236;-4.748037626;3.316686146;-8.064723771;-1.43135148
334;-3.112681064;-4.417209759;3.453096898;-7.870306657;-0.964112861
335;-4.978344134;-4.656364021;3.608020165;-8.264384186;-1.048343856
336;4.219416374;-4.51119798;3.792746923;-8.303944903;-0.718451056
337;-9.876615565;-4.574277402;3.992864821;-8.567142223;-0.581412582
338;-7.905753921;-4.778735562;4.183144644;-8.961880206;-0.595590918
339;-14.28388735;-4.327723565;4.37569438;-8.703417945;0.047970815
340;-24.69659832;-3.860315353;4.591392041;-8.451707394;0.731076689
341;-10.72437465;-2.984553595;4.831136738;-7.815690333;1.846583143
342;-1.78547254;-2.572881626;5.058006547;-7.630888173;2.485124922
343;4.005522496;-1.925592136;5.291875883;-7.217468019;3.366283747
344;-0.814442187;-0.718587789;5.52244226;-6.24103005;4.803854471
345;-7.166737274;-0.574971386;5.756263803;-6.331235189;5.181292416
346;-24.71310119;-0.68231173;5.981437565;-6.663749295;5.299125835
347;-11.34087282;0.281989123;6.198541711;-5.916552588;6.480530834
348;-17.43356199;0.890896104;6.405822761;-5.514926657;7.296718864
349;9.663158043;1.087864144;6.619375217;-5.531511074;7.707239361
350;-6.240017355;1.878686455;6.796318537;-4.917632082;8.675004992
351;-9.639729099;2.790620374;6.954522592;-4.163902218;9.745142965
352;-28.06610076;3.346316917;7.107904981;-3.761588064;10.4542219
353;-7.065093095;3.466102184;7.236964998;-3.770862814;10.70306718
354;4.668036524;4.300113485;7.34424877;-3.044135285;11.64436225
355;-3.055074082;4.416567545;7.435662082;-3.019094537;11.85222963
356;16.28513819;5.26873072;7.504088214;-2.235357495;12.77281893
357;22.74489036;5.262502782;7.532926016;-2.270423234;12.7954288
358;21.34868208;5.493498546;7.545151093;-2.051652547;13.03864964
359;30.24521584;5.751428878;7.539824162;-1.788395284;13.29125304
360;-17.90048045;6.468509762;7.494022226;-1.025512464;13.96253199
361;16.9643015;7.31670689;7.442838163;-0.126131272;14.75954505
362;2.980661331;8.019709543;7.358103324;0.661606219;15.37781287
363;-8.36231003;8.036890391;7.249503556;0.787386835;15.28639395
364;27.97193071;8.371485321;7.119516633;1.251968688;15.49100195
365;25.16636687;9.265691188;6.957069584;2.308621604;16.22276077
366;38.64133146;10.32360479;6.781118838;3.542485948;17.10472362
367;19.97555369;10.59758836;6.596593911;4.000994449;17.19418227
368;28.96302799;11.3375987;6.404352424;4.933246278;17.74195113
369;28.28485048;11.93269652;6.213361232;5.719335287;18.14605775
370;16.97871796;12.63781652;6.039141809;6.598674707;18.67695832
371;-7.365473792;13.0988609;5.840287927;7.258572973;18.93914883
372;39.82744158;13.93135488;5.617474077;8.313880808;19.54882896
373;19.45761057;14.37521807;5.403131111;8.972086963;19.77834918
374;-0.463183836;15.47520862;5.193216255;10.28199237;20.66842488
375;31.35616568;15.45982777;4.966388678;10.49343909;20.42621645
376;26.38748336;15.44249974;4.743080993;10.69941874;20.18558073
377;26.68247577;16.37425817;4.537591111;11.83666706;20.91184928
378;-8.176019034;16.88963288;4.338326834;12.55130605;21.22795971
379;19.28103797;16.9216606;4.126584817;12.79507579;21.04824542
380;6.249578628;17.37295987;3.934059458;13.43890041;21.30701932
381;32.86953758;17.80121499;3.730724564;14.07049042;21.53193955
382;-22.76801931;17.24912778;3.550672065;13.69845572;20.79979985
383;20.22702291;16.94581646;3.351182644;13.59463382;20.29699911
384;9.811660671;17.17294626;3.142952792;14.02999347;20.31589905
385;33.45844402;16.18840696;2.925221187;13.26318577;19.11362814
386;38.27970942;17.18002556;2.72421;14.45581556;19.90423556
387;40.07255164;16.66808174;2.54987539;14.11820635;19.21795713
388;-9.000392298;16.8190722;2.410548281;14.40852391;19.22962048
389;9.158587508;17.3680906;2.254201657;15.11388894;19.62229226
390;31.32061187;16.48183278;2.094683593;14.38714919;18.57651637
391;29.25699519;16.32494843;1.969661683;14.35528675;18.29461011
392;3.248787666;15.52873914;1.88821785;13.64052129;17.41695699
393;35.95505484;15.64441691;1.806792673;13.83762424;17.45120959
394;34.35551118;15.73941604;1.753002816;13.98641322;17.49241886
395;35.14667763;15.38989347;1.733493228;13.65640024;17.1233867
396;16.34652629;14.8149223;1.730832995;13.0840893;16.54575529
397;17.74409209;15.14309452;1.728277934;13.41481659;16.87137246
398;11.29614979;14.56725955;1.737432109;12.82982744;16.30469166
399;38.66595596;14.75827014;1.750000576;13.00826957;16.50827072
400;8.878734598;14.57336407;1.760869936;12.81249413;16.334234
401;-7.123747106;13.4457743;1.760706503;11.6850678;15.20648081
402;37.87995105;12.87551171;1.756657646;11.11885406;14.63216935
403;-1.781990465;12.64967341;1.738893971;10.91077944;14.38856738
404;-5.431679208;12.81409278;1.716019761;11.09807302;14.53011254
405;27.68429884;12.96020148;1.688242184;11.2719593;14.64844367
406;18.78593703;12.53974474;1.645642497;10.89410225;14.18538724
407;-11.87130921;12.44126136;1.588485243;10.85277611;14.0297466
408;7.276013157;13.11921542;1.56967768;11.54953774;14.6888931
409;32.93230154;13.32897518;1.581241937;11.74773324;14.91021712
410;-19.96628857;13.72304032;1.592001573;12.13103874;15.31504189
411;32.67206819;13.43215225;1.663856658;11.76829559;15.09600891
412;-9.144832879;13.27394091;1.72109068;11.55285023;14.99503159
413;10.68117433;12.17971694;1.799926155;10.37979079;13.9796431
414;19.63762866;12.53853553;1.873884053;10.66465148;14.41241959
415;-17.22721814;13.01660355;1.928273942;11.08832961;14.94487749
416;17.16526499;13.06107902;2.035190764;11.02588825;15.09626978
417;-1.965342402;13.03868376;2.144971653;10.89371211;15.18365542
418;25.87512021;13.52789256;2.298998847;11.22889371;15.8268914
419;33.80798347;13.41814007;2.428372125;10.98976795;15.8465122
420;10.45919952;12.63471729;2.569612803;10.06510448;15.20433009
421;-12.34481204;12.75192376;2.737488933;10.01443483;15.48941269
422;9.371309784;13.2417623;2.921762602;10.3199997;16.1635249
423;10.45985805;13.22976194;3.098024394;10.13173754;16.32778633
424;29.19915069;13.17843055;3.257156794;9.92127376;16.43558735
425;-9.89339375;13.05144649;3.416599041;9.634847446;16.46804553
426;-26.1509122;13.79105064;3.624921805;10.16612883;17.41597244
427;-2.695908974;14.69027087;3.8542284;10.83604247;18.54449927
428;15.16472261;14.95163977;4.080249303;10.87139046;19.03188907
429;0.209368903;15.78656128;4.29988565;11.48667563;20.08644693
430;26.73258175;15.53619894;4.49469284;11.04150609;20.03089178
431;-15.19371511;15.58769123;4.663564567;10.92412666;20.2512558
432;27.84688484;15.85314105;4.849063549;11.0040775;20.7022046
433;11.80763811;16.66104371;4.997482762;11.66356095;21.65852647
434;30.92477035;17.28475259;5.163380423;12.12137216;22.44813301
435;29.90898272;17.46861236;5.272192564;12.1964198;22.74080493
436;18.62315251;18.2906256;5.39031678;12.90030882;23.68094238
437;30.21093102;18.60441252;5.474387183;13.13002534;24.0787997
438;-15.73287042;18.82389801;5.529135368;13.29476264;24.35303338
439;9.299355762;18.88707788;5.582741987;13.30433589;24.46981987
440;33.54005648;18.8440097;5.634293979;13.20971572;24.47830368
441;33.58886046;19.60304462;5.696931146;13.90611347;25.29997576
442;28.11483736;19.76676879;5.732600906;14.03416788;25.4993697
443;28.19843604;20.69272218;5.751840452;14.94088172;26.44456263
444;30.3576782;20.47539582;5.746524494;14.72887132;26.22192031
445;-5.59905091;20.98135114;5.705530607;15.27582054;26.68688175
446;41.12420784;21.78810888;5.626296454;16.16181243;27.41440533
447;41.32829168;22.47950036;5.513804908;16.96569545;27.99330527
448;17.13207367;22.682835;5.393689705;17.2891453;28.07652471
449;8.678249319;22.72702632;5.26430409;17.46272223;27.99133041
450;32.18976852;23.06605376;5.127504701;17.93854906;28.19355846
451;46.59854625;24.55413129;4.969766482;19.58436481;29.52389777
452;38.73648483;25.74303755;4.805739176;20.93729837;30.54877672
453;51.20976472;26.45207;4.648868162;21.80320183;31.10093816
454;40.79900673;27.02377456;4.482483178;22.54129139;31.50625774
455;-18.20015883;27.03949308;4.336116278;22.7033768;31.37560936
456;30.310406;26.9516936;4.170254121;22.78143948;31.12194773
457;32.32387784;28.09623091;3.987470092;24.10876082;32.083701
458;29.33172623;27.86747927;3.801294426;24.06618484;31.66877369
459;39.08516592;28.52736434;3.633696859;24.89366748;32.1610612
460;42.30915019;27.44781064;3.475793341;23.9720173;30.92360399
461;21.95638647;28.00015244;3.310779679;24.68937276;31.31093212
462;48.67520123;27.65084325;3.16654275;24.4843005;30.817386
463;2.048927078;27.29860324;3.0210769;24.27752634;30.31968014
464;13.90334764;28.65124601;2.875093188;25.77615283;31.5263392
465;17.44115169;28.89556446;2.723463362;26.1721011;31.61902782
466;21.48356251;29.45208419;2.570794873;26.88128932;32.02287906
467;25.51519774;29.15293589;2.458350922;26.69458497;31.61128681
468;45.25828029;29.22404128;2.319069971;26.90497131;31.54311125
469;14.79147591;28.45764645;2.188709681;26.26893677;30.64635613
470;59.61170505;27.70152018;2.020644115;25.68087606;29.72216429
471;51.60384415;27.73049473;1.8591533;25.87134143;29.58964803
472;22.91615336;26.64585155;1.728466664;24.91738488;28.37431821
473;19.74137669;26.0926605;1.622845971;24.46981453;27.71550647
474;12.713615;26.53147421;1.518718899;25.01275531;28.05019311
475;46.48955037;27.25281708;1.414480895;25.83833618;28.66729797
476;65.99856026;27.46261436;1.335303055;26.12731131;28.79791742
477;34.48330689;26.44279371;1.353307816;25.08948589;27.79610152
478;33.46474582;25.44217065;1.419618062;24.02255259;26.86178871
479;44.32165566;24.62710686;1.513109583;23.11399728;26.14021645
480;1.011013305;25.04133561;1.629092057;23.41224355;26.67042766
481;22.2548084;25.71725402;1.711983549;24.00527047;27.42923757
482;43.17768738;25.34365393;1.801827063;23.54182687;27.14548099
483;16.18055116;25.86890986;1.877791668;23.99111819;27.74670153
484;45.46177676;26.02998341;1.961416084;24.06856732;27.99139949
485;-24.13246809;25.87170054;2.073287413;23.79841313;27.94498795
486;58.07841431;25.98551067;2.208240455;23.77727022;28.19375113
487;0.8083839;25.9833819;2.38197927;23.60140263;28.36536117
488;12.24669029;25.22491045;2.509557657;22.71535279;27.73446811
489;53.25191114;26.40374016;2.617223603;23.78651656;29.02096376
490;21.75959646;27.26492369;2.709084222;24.55583947;29.97400791
491;61.92256284;28.57752966;2.772457358;25.80507231;31.34998702
492;18.33229714;29.49776726;2.800330781;26.69743648;32.29809804
493;31.74121225;28.93763356;2.830287098;26.10734646;31.76792065
494;-10.88770043;27.86101985;2.876108695;24.98491116;30.73712855
495;-8.204761537;27.14504462;2.89224134;24.25280328;30.03728596
496;-4.121348564;26.42239163;2.903827455;23.51856417;29.32621908
497;-14.19259476;26.00971636;2.900987626;23.10872873;28.91070399
498;13.11554852;26.00919806;2.900558595;23.10863947;28.90975666
499;39.51157269;25.95533281;2.895121565;23.06021124;28.85045437
500;45.46673564;25.48558508;2.87909292;22.60649216;28.364678
501;42.88943004;24.92596952;2.850120643;22.07584887;27.77609016
502;-5.412307245;24.09109325;2.821103465;21.26998979;26.91219672
503;-12.29529113;23.66189288;2.799400387;20.86249249;26.46129327
504;9.641511698;23.13350541;2.789604368;20.34390104;25.92310978
505;61.92467266;22.50590532;2.787257946;19.71864738;25.29316327
506;16.27168007;22.96030618;2.781252057;20.17905412;25.74155824
507;11.25680151;22.62758409;2.765995649;19.86158844;25.39357974
508;59.11193023;22.45890898;2.756391028;19.70251795;25.2153
509;37.54647712;22.1408778;2.738035607;19.40284219;24.8789134
510;31.01273986;21.01891112;2.717065714;18.30184541;23.73597683
511;48.11346682;20.60237655;2.696677721;17.90569883;23.29905427
512;21.84781905;19.35451088;2.672246131;16.68226475;22.02675701
513;9.993157453;19.94574435;2.646365828;17.29937853;22.59211018
514;62.1692421;20.17994773;2.636269932;17.5436778;22.81621766
515;57.82370759;19.66589285;2.599422821;17.06647003;22.26531567
516;84.38405656;19.86717183;2.537038989;17.33013284;22.40421082
517;68.41567997;20.04723768;2.41738582;17.62985186;22.4646235
518;-3.051621202;19.89527701;2.24229122;17.65298579;22.13756823
519;-9.649018654;19.06728322;2.071827639;16.99545559;21.13911086
520;-21.72326076;20.19651352;1.946329837;18.25018368;22.14284336
521;22.75640227;20.73529975;1.855891913;18.87940784;22.59119166
522;30.55740544;21.04388585;1.809459463;19.23442638;22.85334531
523;22.88972032;21.80494132;1.788884846;20.01605648;23.59382617
524;16.99424854;22.62366991;1.794001277;20.82966863;24.41767118
525;-11.24351891;22.84604824;1.827539819;21.01850843;24.67358806
526;17.94915656;22.418921;1.869660698;20.5492603;24.2885817
527;23.41987078;21.71677491;1.971998006;19.7447769;23.68877291
528;12.59408795;22.79000392;2.060981594;20.72902232;24.85098551
529;6.516984644;24.16116441;2.173977957;21.98718645;26.33514236
530;12.31405143;24.13556512;2.306857374;21.82870775;26.4424225
531;24.185457;23.31595697;2.454559641;20.86139733;25.77051661
532;5.285981772;23.5179689;2.580310702;20.9376582;26.0982796
533;34.57525649;24.17936854;2.720558689;21.45880985;26.89992723
534;-0.039038993;23.16635557;2.839575802;20.32677977;26.00593137
535;-11.75852371;22.78591743;2.994582667;19.79133477;25.7805001
536;-45.37573126;22.9472559;3.164390162;19.78286574;26.11164607
537;-5.562734612;23.12890774;3.398588925;19.73031882;26.52749667
538;30.96129094;23.17202963;3.662594973;19.50943466;26.83462461
539;24.19106251;24.30357397;3.928627859;20.37494611;28.23220183
540;27.03511209;23.60883642;4.169439988;19.43939643;27.77827641
541;32.02482467;23.80681333;4.354553883;19.45225944;28.16136721
542;71.10592104;22.95184536;4.535774182;18.41607118;27.48761954
543;10.58230289;21.80358545;4.649475455;17.15410999;26.4530609
544;-10.48647068;23.14470364;4.775708957;18.36899468;27.9204126
545;46.70304457;23.61444981;4.896176243;18.71827357;28.51062606
546;19.27333635;24.30242492;4.970642737;19.33178218;29.27306765
547;11.61654225;25.03724774;5.040148845;19.99709889;30.07739658
548;24.62123446;25.40675706;5.116654812;20.29010224;30.52341187
549;54.87070629;26.142353;5.196980476;20.94537252;31.33933347
550;50.85286801;26.77157209;5.274310683;21.49726141;32.04588278
551;23.68324603;26.63193102;5.335499631;21.29643139;31.96743065
552;7.07997942;27.66139999;5.368436473;22.29296352;33.02983646
553;49.32237236;27.19870826;5.395647817;21.80306044;32.59435607
554;57.63389369;27.79076266;5.444504724;22.34625794;33.23526739
555;8.335948197;28.38114487;5.516423256;22.86472162;33.89756813
556;20.12465705;28.989287;5.591124839;23.39816216;34.58041184
557;26.5742884;28.7863252;5.652216968;23.13410823;34.43854217
558;44.98818332;29.41176536;5.719593032;23.69217233;35.13135839
559;7.448268729;29.24389667;5.771970503;23.47192617;35.01586717
560;18.14413212;30.43357916;5.806522428;24.62705673;36.24010158
561;39.24100182;31.47272376;5.820844726;25.65187904;37.29356849
562;57.37771055;33.36427139;5.828919475;27.53535191;39.19319086
563;24.04703542;35.07706919;5.825630931;29.25143825;40.90270012
564;67.7019187;35.61654316;5.830379542;29.78616362;41.4469227
565;26.73762701;35.79613309;5.832941702;29.96319138;41.62907479
566;67.92052978;35.62812395;5.801686206;29.82643774;41.42981016
567;40.78069031;36.08288628;5.751984462;30.33090182;41.83487075
568;9.8544244;35.0317087;5.645611171;29.38609753;40.67731988
569;65.34540661;36.00187801;5.503269066;30.49860894;41.50514707
570;14.30803624;37.04524403;5.389326369;31.65591767;42.4345704
571;13.36346947;35.70145519;5.280437573;30.42101761;40.98189276
572;60.23236606;35.71369927;5.186571525;30.52712774;40.90027079
573;49.40238084;36.23200351;5.09103377;31.14096974;41.32303728
574;60.40511323;36.34466037;4.97749657;31.3671638;41.32215694
575;49.08442251;36.20875877;4.878816394;31.32994237;41.08757516
576;-18.36521347;35.99837989;4.785739292;31.2126406;40.78411918
577;70.45207378;35.79547149;4.700708298;31.0947632;40.49617979
578;-0.177407515;36.71274882;4.63108726;32.08166156;41.34383608
579;42.7888627;37.08922846;4.553310852;32.5359176;41.64253931
580;36.62647727;37.38616894;4.49953283;32.88663611;41.88570177
581;43.32929983;37.96239294;4.471026567;33.49136637;42.4334195
582;13.83440523;38.59941304;4.420343625;34.17906942;43.01975667
583;37.18343002;39.20027929;4.354543616;34.84573568;43.55482291
584;26.01395335;38.75417645;4.321393996;34.43278246;43.07557045
585;60.6347677;39.53129598;4.241066338;35.29022965;43.77236232
586;41.23785126;39.83300913;4.200427564;35.63258156;44.03343669
587;51.09319751;40.12812491;4.201431469;35.92669344;44.32955638
588;81.78995317;40.23292563;4.256950827;35.9759748;44.48987645
589;58.47446378;41.14359256;4.323716765;36.8198758;45.46730933
590;33.35014863;40.62197074;4.406069153;36.21590158;45.02803989
591;18.46664613;40.8267053;4.516957392;36.30974791;45.34366269
592;55.21770365;40.64766535;4.609131226;36.03853412;45.25679657
593;17.49586451;40.40712773;4.719454702;35.68767303;45.12658244
594;60.06093741;41.79297727;4.833906232;36.95907104;46.6268835
595;42.72519666;41.86553491;4.93738437;36.92815054;46.80291928
596;-21.83018675;42.3432487;5.034964082;37.30828462;47.37821278
597;19.89778464;42.83720611;5.14705979;37.69014632;47.9842659
598;38.05005838;42.67931106;5.269356811;37.40995425;47.94866787
599;30.36673451;42.41049144;5.420373803;36.99011764;47.83086525
600;47.93972448;42.77136045;5.566360412;37.20500004;48.33772087
601;40.12354528;42.92502528;5.696474842;37.22855043;48.62150012
602;13.33491782;44.21705767;5.804645662;38.41241201;50.02170333
603;53.86112304;44.18381438;5.913531837;38.27028254;50.09734622
604;68.52283384;45.32104601;6.032718245;39.28832777;51.35376426
605;72.77785823;46.08312897;6.116774322;39.96635465;52.19990329
606;37.7233721;46.85211284;6.150087823;40.70202502;53.00220066
607;52.6126826;46.33994144;6.175392977;40.16454846;52.51533441
608;57.21846706;46.94830684;6.200239991;40.74806685;53.14854683
609;22.23693846;47.8501665;6.24587192;41.60429458;54.09603842
610;47.08136477;47.65224487;6.281863748;41.37038112;53.93410862
611;33.53150245;48.06452713;6.304551128;41.759976;54.36907826
612;54.29190656;48.70634177;6.32280643;42.38353534;55.0291482
613;62.72254721;48.94104849;6.315398921;42.62564957;55.25644741
614;70.49104912;48.43291251;6.297470264;42.13544225;54.73038278
615;41.09920564;48.96517142;6.281907892;42.68326353;55.24707931
616;37.1790898;50.09479795;6.259110267;43.83568769;56.35390822
617;58.78949219;50.24691942;6.248515075;43.99840435;56.4954345
618;28.51327199;50.95366256;6.208210153;44.74545241;57.16187271
619;80.53275089;52.3348785;6.173370313;46.16150819;58.50824881
620;69.04584609;52.01549883;6.175507711;45.83999112;58.19100654
621;38.67143956;51.73025807;6.161814861;45.56844321;57.89207293
622;38.5552976;53.58974764;6.157026661;47.43272098;59.7467743
623;52.17971814;54.49729582;6.128719989;48.36857583;60.62601581
624;35.69258056;55.51943106;6.081931211;49.43749985;61.60136227
625;78.80943274;56.05518794;6.019521979;50.03566596;62.07470992
626;56.92132842;56.51538421;5.953372916;50.56201129;62.46875712
627;47.52843856;56.90133183;5.841453556;51.05987827;62.74278538
628;68.75666602;57.86205024;5.788849223;52.07320101;63.65089946
629;57.82140577;58.21836736;5.733614397;52.48475296;63.95198176
630;81.65509353;57.82253086;5.700673923;52.12185694;63.52320478
631;75.84465467;56.89906696;5.660144068;51.23892289;62.55921102
632;17.20855829;56.85422773;5.607098422;51.24712931;62.46132615
633;44.86104066;56.9595594;5.542994814;51.41656459;62.50255421
634;83.1782728;57.77434111;5.474919186;52.29942192;63.24926029
635;15.9199501;58.58161274;5.401488635;53.18012411;63.98310138
636;81.66116323;58.18732959;5.319997346;52.86733224;63.50732694
637;73.97039787;58.46998033;5.237560603;53.23241973;63.70754093
638;63.0632401;58.01074098;5.17309448;52.8376465;63.18383546
639;55.87501841;58.24372119;5.089446197;53.15427499;63.33316739
640;85.61966789;58.06744475;4.982828091;53.08461666;63.05027284
641;90.961102;59.08716559;4.866182068;54.22098352;63.95334766
642;26.22484097;60.05094247;4.747343055;55.30359941;64.79828552
643;91.26160369;60.03709021;4.636239855;55.40085036;64.67333007
644;87.93787737;61.33203599;4.504709336;56.82732665;65.83674532
645;43.77257447;61.84625382;4.397538798;57.44871503;66.24379262
646;28.17791761;62.07957991;4.277281733;57.80229818;66.35686165
647;73.00378126;62.66953987;4.132215938;58.53732394;66.80175581
648;66.18274178;62.20092315;4.065102228;58.13582093;66.26602538
649;90.17895587;62.59240491;4.019711002;58.57269391;66.61211591
650;57.69033544;63.28669195;3.990449183;59.29624276;67.27714113
651;71.40973398;63.65757646;3.962426769;59.6951497;67.62000323
652;59.80687399;62.89604938;3.953200834;58.94284855;66.84925022
653;62.33155657;64.15747505;3.941325383;60.21614966;68.09880043
654;72.03329641;64.99474174;3.978589299;61.01615244;68.97333104
655;48.33517242;65.23976456;3.986294079;61.25347048;69.22605864
656;25.68119906;64.96461757;3.976806256;60.98781132;68.94142383
657;35.43657157;64.4297286;3.934653079;60.49507552;68.36438168
658;57.98459774;65.49673916;3.855451069;61.64128809;69.35219023
659;98.77233409;65.46762473;3.757575369;61.71004936;69.2252001
660;63.40779188;64.95467315;3.659958469;61.29471468;68.61463162
661;26.972924;65.76608759;3.573014677;62.19307291;69.33910227
662;47.94669024;66.05450387;3.48189203;62.57261184;69.5363959
663;30.87069988;66.66835745;3.384137412;63.28422004;70.05249486
664;74.60453774;66.56401815;3.272579104;63.29143905;69.83659726
665;61.50095071;67.39310167;3.164015932;64.22908573;70.5571176
666;93.10496834;67.28900865;3.018031821;64.27097683;70.30704047
667;86.33171073;66.49111748;2.896702206;63.59441527;69.38781968
668;58.08302708;67.45197752;2.803326356;64.64865116;70.25530387
669;94.55550657;66.56866333;2.677460819;63.89120251;69.24612415
670;106.7578605;66.16563573;2.582640251;63.58299548;68.74827598
671;80.94547672;67.02419567;2.486256094;64.53793958;69.51045176
672;68.75939744;67.5276461;2.380257339;65.14738876;69.90790344
673;14.65584496;68.25023778;2.289616718;65.96062106;70.5398545
674;72.14528772;68.46687818;2.178829461;66.28804872;70.64570764
675;71.10121936;68.37234571;2.073666629;66.29867908;70.44601234
676;97.72454317;68.33366713;1.997779531;66.3358876;70.33144666
677;18.08344723;68.97289559;1.929872741;67.04302285;70.90276833
678;111.8611475;68.97269895;1.848077388;67.12462156;70.82077633
679;111.4572675;70.08400451;1.794289662;68.28971485;71.87829417
680;70.31756926;69.25439525;1.75739987;67.49699538;71.01179512
681;67.62259726;69.49376941;1.709948423;67.78382098;71.20371783
682;48.56531721;69.9477236;1.663577085;68.28414651;71.61130068
683;71.62609672;69.28926556;1.60843182;67.68083374;70.89769738
684;43.37620473;69.06956232;1.562699716;67.5068626;70.63226203
685;57.01774236;68.35424467;1.512249207;66.84199547;69.86649388
686;57.30208655;68.03596351;1.426954852;66.60900866;69.46291837
687;96.3703932;69.25386941;1.361815604;67.8920538;70.61568501
688;105.2769307;69.16441933;1.305855878;67.85856346;70.47027521
689;57.74193584;70.15092263;1.269321382;68.88160125;71.42024402
690;98.15827767;70.63872767;1.224350348;69.41437733;71.86307802
691;80.31092402;70.48706363;1.203616587;69.28344705;71.69068022
692;50.26865214;70.39172591;1.188031808;69.20369411;71.57975772
693;75.22870317;70.47516226;1.149106153;69.32605611;71.62426841
694;46.21258001;69.96776546;1.12919358;68.83857188;71.09695904
695;67.38347002;69.41337591;1.111943088;68.30143282;70.525319
696;87.55913128;68.72966152;1.059947147;67.66971438;69.78960867
697;53.85388934;67.70800882;1.016696646;66.69131217;68.72470546
698;109.855957;66.94715586;1.025513119;65.92164274;67.97266898
699;77.23140242;68.86178304;1.0784356;67.78334744;69.94021864
700;85.35779976;68.88971058;1.134385999;67.75532458;70.02409658
701;55.71772768;69.50883613;1.189443238;68.31939289;70.69827937
702;104.0103854;69.62506307;1.301524976;68.3235381;70.92658805
703;59.79684534;70.98742676;1.377403958;69.61002281;72.36483072
704;119.0081403;70.32758286;1.441932007;68.88565085;71.76951486
705;29.72322395;69.9835911;1.476659209;68.50693189;71.46025031
706;60.54325462;69.08621423;1.512072745;67.57414149;70.59828698
707;48.83286285;70.17716115;1.550087448;68.6270737;71.7272486
708;1.855211522;71.09108672;1.606989917;69.4840968;72.69807664
709;46.77973252;69.97930174;1.730068856;68.24923289;71.7093706
710;62.29113417;70.14870737;1.824147613;68.32455976;71.97285498
711;47.17545282;70.05059889;1.874878896;68.17571999;71.92547779
712;89.08612457;69.29190258;1.980357909;67.31154467;71.27226049
713;43.38473647;68.18191839;2.065842499;66.11607589;70.24776088
714;81.18236817;68.34428131;2.142594193;66.20168712;70.4868755
715;99.48259478;69.2667372;2.210970287;67.05576691;71.47770749
716;53.76608462;69.23436097;2.239025446;66.99533552;71.47338641
717;88.24274471;70.14504549;2.268943088;67.8761024;72.41398858
718;90.58696441;70.63503861;2.288123124;68.34691549;72.92316173
719;32.20579041;70.02026803;2.303056956;67.71721107;72.32332498
720;66.2816394;71.54641943;2.304425174;69.24199426;73.8508446
721;71.88842674;71.47627745;2.301628617;69.17464883;73.77790607
722;28.84118878;70.59891185;2.270042925;68.32886893;72.86895478
723;29.9558966;71.7187981;2.213429484;69.50536861;73.93222758
724;112.3018309;72.31343655;2.13276029;70.18067626;74.44619684
725;73.56959258;72.44165027;2.115489825;70.32616045;74.5571401
726;102.6766223;72.63952355;2.103943127;70.53558042;74.74346668
727;103.6521173;73.88583863;2.085312773;71.80052585;75.9711514
728;87.56399543;73.28355173;2.053644337;71.22990739;75.33719607
729;78.20910825;73.23038665;2.046048481;71.18433817;75.27643513
730;93.91368792;72.34846322;2.039201247;70.30926197;74.38766446
731;24.55134892;72.62202107;2.034908908;70.58711216;74.65692998
732;123.2608901;72.7359774;1.99428305;70.74169435;74.73026045
733;95.17552126;73.2975282;1.991072222;71.30645598;75.28860042
734;14.92506285;75.03003533;2.024315472;73.00571986;77.0543508
735;52.0158917;74.81005945;2.005396131;72.80466332;76.81545558
736;52.0142099;74.39677905;1.983187896;72.41359116;76.37996695
737;18.60857492;75.99225506;1.956671406;74.03558366;77.94892647
738;39.76119915;75.33709448;1.907900669;73.42919381;77.24499515
739;113.5574398;75.4108517;1.819310227;73.59154147;77.23016193
740;104.7871862;75.0784888;1.723544242;73.35494456;76.80203304
741;96.50708972;73.74022396;1.656493715;72.08373024;75.39671767
742;126.7558348;73.95339989;1.586119127;72.36728077;75.53951902
743;75.25830122;73.59743451;1.58230727;72.01512724;75.17974178
744;43.87540341;73.43125604;1.583261095;71.84799494;75.01451713
745;124.0463017;73.00031224;1.537000314;71.46331193;74.53731256
746;63.80622911;73.42854744;1.564322486;71.86422496;74.99286993
747;42.8134856;72.52184268;1.586383189;70.93545949;74.10822587
748;110.9680879;73.40628603;1.578951077;71.82733495;74.98523711
749;140.1825183;74.24817368;1.599177578;72.6489961;75.84735126
750;83.77030219;74.31146903;1.661210564;72.65025846;75.97267959
751;95.44933679;74.76404242;1.72257076;73.04147166;76.48661318
752;119.2797966;73.86419762;1.786197435;72.07800018;75.65039505
753;73.29375381;72.53127287;1.853476266;70.67779661;74.38474914
754;57.08542609;72.08866271;1.901936767;70.18672594;73.99059947
755;74.03004517;70.73179748;1.929900323;68.80189716;72.66169781
756;43.67467465;70.1839604;1.941442009;68.24251839;72.1254024
757;66.35502754;70.85402997;1.943445927;68.91058404;72.7974759
758;77.47195335;70.33332033;1.949683392;68.38363694;72.28300372
759;90.21307515;69.44144385;1.946906628;67.49453722;71.38835048
760;35.56096292;71.05973324;1.909202941;69.1505303;72.96893618
761;41.21383374;71.81597373;1.870928352;69.94504538;73.68690208
762;128.5447294;72.62311692;1.859702069;70.76341486;74.48281899
763;55.67293469;72.97956529;1.791475337;71.18808996;74.77104063
764;47.14635486;73.98737533;1.761171098;72.22620423;75.74854643
765;64.23186022;73.75117693;1.776453765;71.97472316;75.52763069
766;31.23108774;72.03879304;1.918543016;70.12025002;73.95733605
767;64.63805734;71.77855206;2.137325676;69.64122638;73.91587773
768;70.08851014;70.26248027;2.353673937;67.90880633;72.6161542
769;82.11186239;70.60006187;2.613847364;67.9862145;73.21390923
770;10.2276569;72.09865791;2.870573438;69.22808447;74.96923135
771;88.12163454;70.39227396;3.240295943;67.15197802;73.63256991
772;25.64648374;70.50682427;3.499519927;67.00730435;74.0063442
773;73.94779977;70.88808821;3.858775492;67.02931272;74.74686371
774;72.89216669;70.691779;4.293637058;66.39814194;74.98541606
775;115.5298937;69.52512173;4.719813732;64.805308;74.24493546
776;96.65083571;69.44541615;5.110476019;64.33494013;74.55589217
777;56.78453721;69.27242503;5.452149918;63.82027511;74.72457494
778;35.67295521;68.7780626;5.796387341;62.98167526;74.57444994
779;64.990877;69.30957497;6.199094913;63.11048005;75.50866988
780;9.008981931;69.90039631;6.50509108;63.39530523;76.40548739
781;65.97399641;70.82735998;6.825977326;64.00138265;77.6533373
782;58.72489725;71.59393333;7.101640251;64.49229308;78.69557358
783;96.70469853;71.07491028;7.348297696;63.72661259;78.42320798
784;49.68982066;71.47236493;7.58063467;63.89173026;79.0529996
785;97.45782167;71.26419324;7.80059554;63.4635977;79.06478878
786;90.58415676;72.19470329;8.040672003;64.15403129;80.23537529
787;93.17851286;73.88679508;8.30224068;65.5845544;82.18903576
788;36.78744179;73.79140735;8.564582726;65.22682462;82.35599008
789;91.15951099;74.38615871;8.883866131;65.50229258;83.27002484
790;101.5113212;75.78899905;9.202260983;66.58673807;84.99126004
791;17.45560786;78.00565083;9.491296406;68.51435442;87.49694723
792;83.23479973;78.98904876;9.78492407;69.20412469;88.77397283
793;49.43617357;79.41999046;10.05354144;69.36644902;89.4735319
794;92.47496284;80.49720044;10.28965135;70.20754909;90.78685178
795;120.3038015;80.94715257;10.53207139;70.41508119;91.47922396
796;37.02072059;83.31398523;10.76505372;72.54893151;94.07903895
797;69.64829483;82.23127404;10.97401546;71.25725858;93.20528949
798;62.25794654;84.58251751;11.1443743;73.43814321;95.72689182
799;100.9563182;86.63463247;11.3381171;75.29651536;97.97274957
800;80.6829975;87.45457858;11.52833258;75.926246;98.98291116
801;79.70531738;87.70545336;11.68841991;76.01703345;99.39387328
802;86.6267896;87.54676035;11.77187323;75.77488712;99.31863358
803;94.06731291;88.28710644;11.85233431;76.43477213;100.1394408
804;100.4008845;90.36930182;11.87674872;78.49255309;102.2460505
805;87.21731476;89.27069725;11.87395351;77.39674374;101.1446508
806;121.305192;90.73623628;11.89515758;78.8410787;102.6313939
807;82.76991562;90.73027409;11.91737351;78.81290057;102.6476476
808;39.88485221;90.55289495;11.93461765;78.61827731;102.4875126
809;97.74214036;91.15182129;11.98056523;79.17125606;103.1323865
810;79.59631894;92.04775038;11.98587908;80.0618713;104.0336295
811;83.01697529;92.62877017;11.93988316;80.68888701;104.5686533
812;127.5105151;93.6827143;11.90739912;81.77531519;105.5901134
813;123.6799552;94.20446781;11.88899206;82.31547575;106.0934599
814;86.00525409;96.38135573;11.77670188;84.60465385;108.1580576
815;118.6912122;96.92945894;11.63519216;85.29426678;108.5646511
816;177.2811006;97.09564211;11.4886888;85.60695331;108.5843309
817;81.38438238;98.79491657;11.34260676;87.45230981;110.1375233
818;86.6160841;99.24283717;11.17692857;88.0659086;110.4197657
819;125.0262189;100.2039356;10.98549702;89.21843857;111.1894326
820;105.0594215;101.2641436;10.7871306;90.47701299;112.0512742
821;130.9361224;101.2251881;10.591776;90.63341213;111.8169641
822;32.9033637;102.6571618;10.44083208;92.21632969;113.0979939
823;145.5599009;102.6304752;10.25385719;92.376618;112.8843324
824;178.6056625;104.2044686;10.09387215;94.11059647;114.2983408
825;114.7094182;105.4546424;9.951617001;95.50302538;115.4062594
826;128.3245079;106.7670734;9.788652505;96.97842086;116.5557259
827;88.55749201;105.9827167;9.573268852;96.40944788;115.5559856
828;94.54218805;107.4317618;9.30959916;98.12216267;116.741361
829;141.8649192;107.6910921;9.03971831;98.65137383;116.7308104
830;8.962044126;107.8477039;8.803128273;99.04457558;116.6508321
831;83.75147263;109.5115416;8.536057527;100.975484;118.0475991
832;65.66992451;110.1688224;8.321530864;101.8472915;118.4903532
833;49.67856131;110.7945666;8.117205596;102.677361;118.9117722
834;127.2499417;113.6825486;7.900458784;105.7820898;121.5830074
835;95.38220428;113.8116237;7.68729387;106.1243298;121.4989175
836;127.0898308;114.2630228;7.51685293;106.7461698;121.7798757
837;144.3353078;115.4062297;7.332348608;108.073881;122.7385783
838;119.7879419;115.7556465;7.154014617;108.6016319;122.9096612
839;147.8087254;114.7546058;6.915811723;107.8387941;121.6704176
840;119.1127748;114.9140741;6.749945649;108.1641284;121.6640197
841;109.9866627;114.8185533;6.601110663;108.2174426;121.4196639
842;104.1186053;113.7412862;6.412894238;107.3283919;120.1541804
843;106.0787503;113.3740227;6.238775074;107.1352476;119.6127978
844;98.45219303;113.4829614;6.085353402;107.397608;119.5683148
845;146.5455712;113.3784362;5.968889486;107.4095467;119.3473257
846;118.3170728;114.5941753;5.875543093;108.7186322;120.4697184
847;110.0513765;114.6404339;5.742563305;108.8978706;120.3829972
848;68.28727909;116.4151972;5.70389861;110.7112986;122.1190958
849;142.5316113;115.7902089;5.625003375;110.1652055;121.4152122
850;164.7151803;115.1185185;5.55661478;109.5619037;120.6751333
851;147.6169774;114.4284648;5.458347209;108.9701176;119.886812
852;39.70312922;112.8808603;5.357646758;107.5232135;118.2385071
853;160.5280895;112.202132;5.233392383;106.9687396;117.4355244
854;107.2931586;112.1202361;5.106110098;107.014126;117.2263462
855;108.3880823;111.1395718;4.975051674;106.1645201;116.1146234
856;172.0730382;113.8826305;4.819615962;109.0630145;118.7022464
857;154.8265133;115.4869412;4.700205999;110.7867352;120.1871472
858;114.6828718;117.5471113;4.588365306;112.958746;122.1354766
859;187.1719321;118.9588661;4.481142422;114.4777236;123.4400085
860;104.3249698;119.78765;4.435776751;115.3518732;124.2234267
861;102.6176732;121.4194801;4.412032568;117.0074475;125.8315126
862;141.3205266;121.6800559;4.394679685;117.2853762;126.0747355
863;145.3307763;121.8837041;4.389767434;117.4939367;126.2734716
864;72.6268787;120.6867654;4.367467035;116.3192983;125.0542324
865;94.13813586;121.2966522;4.323385122;116.9732671;125.6200373
866;113.8196501;122.3812608;4.27931734;118.1019434;126.6605781
867;122.3404792;122.2400596;4.227923061;118.0121365;126.4679827
868;62.65394392;121.4982531;4.145402865;117.3528502;125.6436559
869;92.1719595;122.7946843;4.045916758;118.7487676;126.8406011
870;119.6954335;123.7968692;3.945132877;119.8517363;127.7420021
871;167.0621148;124.2159201;3.835638503;120.3802816;128.0515586
872;133.2953126;124.2020161;3.753386024;120.4486301;127.9554022
873;123.4162919;126.0982067;3.671459688;122.426747;129.7696664
874;113.6854935;126.0828287;3.633109147;122.4497195;129.7159378
875;144.3494555;125.4959457;3.574871126;121.9210745;129.0708168
876;79.51667712;123.8836757;3.499173807;120.3845019;127.3828495
877;49.39667999;122.7830713;3.390993412;119.3920779;126.1740647
878;53.94234836;123.9781582;3.211001528;120.7671567;127.1891597
879;90.36549662;122.4520571;2.984320779;119.4677363;125.4363779
880;91.85103927;122.7884593;2.72785724;120.0606021;125.5163166
881;148.8580381;122.3320953;2.341196696;119.9908986;124.673292
882;165.5713193;121.8385798;2.099695174;119.7388846;123.938275
883;170.7385997;121.793555;1.902130273;119.8914248;123.6956853
884;121.6780543;121.5573014;1.800173564;119.7571279;123.357475
885;169.5179213;120.6174993;1.749221096;118.8682782;122.3667204
886;178.6055391;122.502752;1.762242851;120.7405091;124.2649948
887;140.3791959;122.6887076;1.844617807;120.8440897;124.5333254
888;154.7213699;122.4493544;1.954515211;120.4948392;124.4038696
889;58.7440656;120.6417679;2.034081095;118.6076868;122.675849
890;178.9129518;120.5386823;2.050960555;118.4877218;122.5896429
891;174.4278129;120.5542492;2.0835388;118.4707104;122.637788
892;102.7854035;120.0210281;2.202132782;117.8188953;122.2231609
893;66.28647245;120.0479869;2.348785513;117.6992014;122.3967724
894;172.1967446;119.9417235;2.524377158;117.4173463;122.4661007
895;149.5636216;120.8245706;2.722553212;118.1020174;123.5471238
896;167.9171662;121.4153888;2.914615697;118.5007731;124.3300045
897;117.6079702;120.2496146;3.095253713;117.1543609;123.3448684
898;206.7570966;119.099363;3.200328424;115.8990346;122.2996914
899;67.50299954;119.1333617;3.338903833;115.7944579;122.4722655
900;112.600577;119.7734666;3.377553647;116.3959129;123.1510202
901;82.48941043;119.0375886;3.405253156;115.6323354;122.4428417
902;91.48615672;119.7892818;3.501910121;116.2873717;123.2911919
903;100.6525603;122.2041539;3.580869997;118.6232839;125.7850239
904;82.69693286;123.3698638;3.636438475;119.7334253;127.0063023
905;124.4496719;124.054878;3.647256301;120.4076217;127.7021343
906;85.11351716;124.0990939;3.637366547;120.4617274;127.7364605
907;146.9037462;124.1515135;3.616187539;120.535326;127.7677011
908;152.5302508;122.3145617;3.598077878;118.7164838;125.9126396
909;102.6339387;121.5956351;3.57009306;118.025542;125.1657282
910;139.2420241;122.1894741;3.544357893;118.6451162;125.733832
911;200.4728552;119.3204395;3.533133087;115.7873064;122.8535726
912;112.1014077;118.07086;3.485054799;114.5858052;121.5559148
913;129.1135149;117.3140107;3.429543112;113.8844675;120.7435538
914;53.14386596;117.8208721;3.380216989;114.4406551;121.2010891
915;67.36951415;119.6127176;3.369004987;116.2437126;122.9817225
916;94.93204729;119.0927317;3.361897049;115.7308347;122.4546288
917;86.6253734;116.5490452;3.393100777;113.1559444;119.942146
918;123.7153776;115.7014327;3.468354631;112.2330781;119.1697874
919;57.23451116;114.8514377;3.54321348;111.3082242;118.3946511
920;137.1971603;113.8644841;3.664630433;110.1998537;117.5291146
921;149.8271648;113.1950706;3.716974296;109.4780963;116.9120449
922;107.6076309;112.7251493;3.705835247;109.019314;116.4309845
923;74.6324792;113.8418843;3.702340347;110.139544;117.5442247
924;125.1502244;111.5378252;3.706392922;107.8314323;115.2442181
925;146.3308417;113.1238162;3.709776922;109.4140393;116.8335931
926;106.8196779;113.4424763;3.705637228;109.7368391;117.1481136
927;117.8530337;112.4532522;3.713119252;108.740133;116.1663715
928;172.5551558;113.1565885;3.748258284;109.4083302;116.9048468
929;113.3935531;112.6809862;3.77959736;108.9013888;116.4605836
930;125.3012217;115.0815568;3.795808847;111.2857479;118.8773656
931;94.10605012;115.4851788;3.778019067;111.7071597;119.2631978
932;151.5314392;116.5103568;3.728810809;112.781546;120.2391676
933;71.88677444;116.7558931;3.666616885;113.0892763;120.42251
934;134.0733432;117.950768;3.634455516;114.3163125;121.5852235
935;151.9638433;118.0209736;3.628683686;114.39229;121.6496573
936;23.19715672;119.306209;3.596500822;115.7097082;122.9027099
937;114.8769824;118.2449719;3.589932091;114.6550398;121.834904
938;101.779882;118.2358178;3.591407456;114.6444104;121.8272253
939;180.5713032;119.2275212;3.600157058;115.6273642;122.8276783
940;150.1281842;119.6818474;3.628496228;116.0533512;123.3103436
941;152.3936746;119.962109;3.671265277;116.2908437;123.6333743
942;44.69979878;122.2046105;3.733343541;118.471267;125.9379541
943;59.5571694;123.6228402;3.827052051;119.7957882;127.4498923
944;22.93672335;123.7191723;3.926912678;119.7922597;127.646085
945;121.8621145;125.189709;3.97650369;121.2132053;129.1662126
946;115.4235297;123.4583956;4.062396596;119.395999;127.5207922
947;143.9511808;120.5925892;4.165342663;116.4272465;124.7579318
948;174.5614582;119.8354751;4.301402827;115.5340723;124.1368779
949;89.25007897;119.8545186;4.539671088;115.3148475;124.3941897
950;148.3885422;119.7851963;4.791014214;114.9941821;124.5762105
951;128.8522438;118.1410748;5.118662973;113.0224118;123.2597378
952;32.03897934;116.6808446;5.494133304;111.1867113;122.174978
953;127.356308;114.4850761;5.826724181;108.6583519;120.3118002
954;76.39684332;112.9782367;6.144559103;106.8336776;119.1227958
955;205.1260328;112.1430988;6.429722154;105.7133767;118.572821
956;145.0343921;112.1150132;6.829975764;105.2850374;118.9449889
957;137.3975972;112.6633192;7.25707353;105.4062456;119.9203927
958;159.4260999;112.5208342;7.643356049;104.8774781;120.1641902
959;213.4688675;113.2737754;8.077392492;105.196383;121.3511679
960;106.214427;112.5721642;8.516399125;104.0557651;121.0885633
961;204.7890292;112.5923679;8.896665667;103.6957022;121.4890335
962;146.3497627;114.4510171;9.322150418;105.1288667;123.7731675
963;111.634549;114.8914402;9.738168926;105.1532713;124.6296092
964;179.6903882;114.5572564;10.08308061;104.4741758;124.640337
965;76.31450038;112.942379;10.51243172;102.4299473;123.4548108
966;81.66285677;111.1449258;10.926736;100.2181898;122.0716618
967;209.2996236;110.499332;11.30703959;99.19229239;121.8063716
968;158.9550884;110.006447;11.72433674;98.28211026;121.7307837
969;128.6283159;109.6370496;12.10801989;97.5290297;121.7450695
970;132.2318786;111.2460754;12.50693684;98.7391386;123.7530123
971;48.90017682;109.5363194;12.86338857;96.67293081;122.3997079
972;3.671038595;108.6633233;13.19768009;95.46564316;121.8610033
973;68.99481336;107.4227879;13.46047706;93.96231088;120.883265
974;75.60369885;104.9911248;13.65857802;91.33254677;118.6497028
975;121.6147858;103.7713952;13.81986984;89.95152534;117.591265
976;62.48064581;102.1381673;14.00803791;88.1301294;116.1462052
977;32.34794034;100.6073418;14.20724873;86.40009305;114.8145905
978;5.868836056;100.6656579;14.37124608;86.29441178;115.0369039
979;95.70634928;100.4643556;14.4967138;85.96764184;114.9610694
980;70.80151977;100.6013212;14.61300811;85.98831312;115.2143293
981;123.8688532;97.42803565;14.72142611;82.70660953;112.1494618
982;122.0696564;95.93735471;14.84140908;81.09594562;110.7787638
983;144.2647055;95.68846415;14.96296045;80.72550369;110.6514246
984;110.2867788;93.64234248;15.1032382;78.53910428;108.7455807
985;98.29117066;92.13791419;15.20330276;76.93461142;107.341217
986;152.9942295;92.29730803;15.28571456;77.01159347;107.5830226
987;117.9882684;89.7044034;15.36358567;74.34081773;105.0679891
988;137.3385612;89.10262241;15.34055087;73.76207154;104.4431733
989;84.73650826;89.63322166;15.29431653;74.33890513;104.9275382
990;98.2125562;86.05345192;15.22265009;70.83080183;101.276102
991;58.45807084;84.84487675;15.16073225;69.6841445;100.005609
992;119.4683877;84.12884767;15.08961192;69.03923575;99.2184596
993;19.56266446;80.61284068;15.01565086;65.59718982;95.62849155
994;40.71790202;78.84457041;14.82741687;64.01715354;93.67198728
995;104.9970412;76.71401303;14.57841505;62.13559798;91.29242808
996;34.66455555;74.80462584;14.25143753;60.55318831;89.05606337
997;70.90072738;74.64179938;13.93629355;60.70550583;88.57809293
998;80.68388013;76.64189411;13.59130181;63.0505923;90.23319592
999;50.54663732;77.35140723;13.23934706;64.11206017;90.59075428
1000;27.04386903;76.82804773;12.91034532;63.91770242;89.73839305
1001;65.09392061;74.531266;12.56588988;61.96537613;87.09715588
1002;50.78014189;73.85872826;12.22252594;61.63620232;86.0812542
1003;35.01309945;74.42313689;11.85489785;62.56823904;86.27803474
1004;117.0898943;75.88704742;11.42296582;64.4640816;87.31001324
1005;83.3820888;76.02402429;10.95352317;65.07050112;86.97754747
1006;43.28846813;75.64263549;10.43789694;65.20473854;86.08053243
1007;69.00966405;73.91946467;10.00165505;63.91780962;83.92111973
1008;124.7041787;72.01246209;9.601926289;62.4105358;81.61438838
1009;55.07389516;70.01878124;9.177602106;60.84117913;79.19638334
1010;136.7430243;69.09563991;8.796690943;60.29894897;77.89233085
1011;114.3435132;68.64205927;8.502772227;60.13928704;77.1448315
1012;72.55089269;67.10493669;8.192455643;58.91248105;75.29739233
1013;115.6589323;66.78511452;7.949705453;58.83540906;74.73481997
1014;138.6951109;65.1148999;7.729010845;57.38588905;72.84391074
1015;-2.877868775;64.23676875;7.466433112;56.77033564;71.70320186
1016;14.67716688;63.6326052;7.249905544;56.38269965;70.88251074
1017;45.14537387;63.90653896;6.985375037;56.92116393;70.891914
1018;29.983267;62.74356875;6.710624113;56.03294463;69.45419286
1019;68.77330433;65.3891429;6.51968669;58.86945621;71.90882959
1020;19.96988965;66.15577412;6.379723981;59.77605014;72.53549811
1021;34.85313195;64.42241071;6.263883471;58.15852724;70.68629419
1022;40.59602737;64.01170444;6.18848701;57.82321743;70.20019145
1023;105.6758699;63.98837632;6.115617376;57.87275894;70.10399369
1024;105.1799823;63.65334513;5.999531099;57.65381404;69.65287623
1025;48.91236461;64.179362;5.869976186;58.30938581;70.04933818
1026;4.478917652;64.44458961;5.760866107;58.6837235;70.20545571
1027;28.18122082;64.82268484;5.699588112;59.12309672;70.52227295
1028;61.13278055;66.54061612;5.645822483;60.89479363;72.1864386
1029;80.528273;67.17877711;5.543698349;61.63507876;72.72247546
1030;102.6921699;66.51705556;5.364496712;61.15255885;71.88155227
1031;51.35069055;65.06541122;5.164322155;59.90108906;70.22973337
1032;35.98714179;65.24377613;4.917277881;60.32649825;70.16105401
1033;24.81252453;63.82071031;4.706393709;59.1143166;68.52710401
1034;42.58698204;62.65354322;4.521880608;58.13166261;67.17542382
1035;63.20657127;62.29806823;4.383209307;57.91485893;66.68127754
1036;75.15855802;59.38658083;4.248116456;55.13846438;63.63469729
1037;74.60097785;57.61031837;4.117447433;53.49287094;61.72776581
1038;101.6773375;57.5094812;4.043846469;53.46563473;61.55332766
1039;52.15761565;55.96571878;3.99855025;51.96716853;59.96426903
1040;39.95181967;54.56570255;4.006709186;50.55899336;58.57241174
1041;67.4002151;56.60090644;4.035297824;52.56560862;60.63620427
1042;72.42869281;58.43342126;4.085225108;54.34819615;62.51864636
1043;60.15690664;58.27244618;4.137300224;54.13514595;62.4097464
1044;154.4869463;59.60538344;4.22026259;55.38512085;63.82564603
1045;79.8160945;59.14549165;4.314977765;54.83051389;63.46046942
1046;16.59550734;60.50844158;4.395985038;56.11245654;64.90442662
1047;13.71853566;60.60988487;4.480549158;56.12933571;65.09043403
1048;69.7109929;59.95073685;4.525707483;55.42502937;64.47644433
1049;63.5972899;58.02276965;4.538964687;53.48380496;62.56173433
1050;77.37349726;56.43777221;4.546341189;51.89143103;60.9841134
1051;40.57047721;55.41856931;4.567993724;50.85057559;59.98656304
1052;84.37677726;55.84447505;4.561426173;51.28304888;60.40590123
1053;138.3946372;55.58193658;4.544353563;51.03758302;60.12629015
1054;67.55930992;55.66930384;4.518690394;51.15061345;60.18799424
1055;83.3420955;55.08056335;4.457449999;50.62311335;59.53801335
1056;9.348227195;54.25118277;4.428064675;49.82311809;58.67924744
1057;52.38507882;54.99067369;4.403329405;50.58734428;59.39400309
1058;-3.566693098;55.39292181;4.348253093;51.04466872;59.7411749
1059;65.17865711;56.73108379;4.305208944;52.42587484;61.03629273
1060;36.9446711;57.56930949;4.297879627;53.27142986;61.86718911
1061;-11.74283313;58.68461544;4.282814014;54.40180143;62.96742946
1062;23.7541278;58.55437191;4.316219477;54.23815243;62.87059139
1063;67.40819654;57.36984505;4.367277463;53.00256759;61.73712252
1064;36.92704911;55.86804241;4.429512949;51.43852946;60.29755536
1065;67.29428321;55.13286825;4.517232372;50.61563588;59.65010063
1066;100.9175298;54.74519665;4.638302253;50.1068944;59.3834989
1067;108.1354223;54.06748297;4.759581132;49.30790184;58.8270641
1068;36.93564478;53.46941378;4.894189747;48.57522403;58.36360353
1069;97.96306763;52.79815939;5.006617798;47.79154159;57.80477719
1070;45.31882292;50.44552127;5.117451519;45.32806975;55.56297279
1071;89.48033611;49.63155895;5.224426666;44.40713228;54.85598562
1072;40.02673956;50.25000057;5.301365806;44.94863477;55.55136638
1073;6.979478328;51.19328748;5.346087175;45.84720031;56.53937466
1074;7.349542565;51.81932211;5.376463033;46.44285908;57.19578514
1075;24.3451133;51.89397521;5.428444185;46.46553102;57.32241939
1076;-3.06698341;50.43491757;5.49450022;44.94041735;55.92941779
1077;26.20011043;50.56184523;5.532269485;45.02957574;56.09411471
1078;14.79175882;49.92525473;5.544660083;44.38059464;55.46991481
1079;65.58851084;47.63803625;5.540208212;42.09782804;53.17824446
1080;50.50250784;46.97856498;5.53842978;41.4401352;52.51699476
1081;60.39376015;46.12387669;5.54993265;40.57394404;51.67380934
1082;89.06472741;46.77395277;5.580026519;41.19392625;52.35397929
1083;56.50179611;46.56368388;5.610452875;40.95323101;52.17413676
1084;93.05878547;47.11782925;5.63429685;41.4835324;52.7521261
1085;85.33649264;46.72817642;5.637966932;41.09020948;52.36614335
1086;120.087175;46.68109196;5.602304789;41.07878718;52.28339675
1087;68.51613785;47.43628446;5.55386968;41.88241478;52.99015414
1088;14.19010815;47.74052108;5.50589418;42.2346269;53.24641526
1089;25.08540296;47.06761715;5.443813853;41.6238033;52.51143101
1090;14.66373353;46.63830268;5.409570053;41.22873262;52.04787273
1091;20.18056791;45.6626584;5.359805161;40.30285324;51.02246356
1092;32.83681733;44.66825798;5.281894701;39.38636328;49.95015268
1093;41.92716407;42.89212776;5.206269276;37.68585848;48.09839704
1094;25.92293272;42.98802906;5.142849977;37.84517909;48.13087904
1095;34.50240215;41.53733285;5.09422392;36.44310893;46.63155677
1096;38.30401626;41.29868341;5.113344732;36.18533868;46.41202815
1097;48.13603016;40.28640307;5.145658608;35.14074446;45.43206167
1098;61.82616809;40.22324938;5.153454702;35.06979468;45.37670408
1099;101.6387588;40.43340806;5.129611773;35.30379629;45.56301984
1100;67.40459793;40.84169608;5.113387166;35.72830892;45.95508325
1101;2.961557625;41.0748151;5.083301668;35.99151343;46.15811677
1102;47.04378791;42.29680562;5.071494901;37.22531072;47.36830052
1103;51.91066167;42.42603652;5.033218194;37.39281833;47.45925471
1104;21.74649483;42.8821641;5.006809544;37.87535455;47.88897364
1105;33.92627521;42.15951502;5.02967567;37.12983935;47.18919069
1106;39.75299274;41.67190509;5.059535626;36.61236946;46.73144071
1107;42.50210723;41.17671941;5.10519556;36.07152385;46.28191497
1108;41.66136571;40.03046591;5.119061499;34.91140441;45.14952741
1109;24.69472059;39.32351007;5.127991625;34.19551844;44.45150169
1110;45.30636256;38.02718049;5.094919634;32.93226086;43.12210012
1111;34.54336404;37.54079131;5.074116896;32.46667441;42.6149082
1112;26.77198433;35.76118554;5.030125808;30.73105973;40.79131134
1113;39.27019502;34.92262092;4.935467107;29.98715381;39.85808803
1114;33.09009657;35.66112293;4.799296688;30.86182624;40.46041962
1115;15.03201071;35.69741326;4.654636382;31.04277688;40.35204964
1116;17.53642501;36.15575252;4.491572326;31.66418019;40.64732484
1117;50.20310856;36.7031911;4.340280531;32.36291057;41.04347163
1118;17.552781;36.66750319;4.216397689;32.4511055;40.88390088
1119;41.82661126;36.20784396;4.134720866;32.07312309;40.34256482
1120;23.97756053;35.76695003;4.038670707;31.72827932;39.80562074
1121;33.14770189;35.38105424;3.971522256;31.40953199;39.3525765
1122;37.85403834;35.1206414;3.900173326;31.22046808;39.02081473
1123;36.80590172;34.79714692;3.849226869;30.94792005;38.64637379
1124;17.69757111;34.19878296;3.792553697;30.40622927;37.99133666
1125;28.17223156;32.57251874;3.7187737;28.85374504;36.29129244
1126;36.23418304;32.07401815;3.624787585;28.44923057;35.69880573
1127;59.25453341;32.34732223;3.515493096;28.83182914;35.86281533
1128;32.79088616;32.22976715;3.347425519;28.88234164;35.57719267
1129;38.05426516;31.82980382;3.157214932;28.67258889;34.98701876
1130;28.73340808;31.98947022;2.925076576;29.06439364;34.91454679
1131;25.63440123;31.78600968;2.710599858;29.07540983;34.49660954
1132;35.13929046;31.46388653;2.518723668;28.94516286;33.9826102
1133;30.60579881;31.34733353;2.345870327;29.00146321;33.69320386
1134;20.44704824;31.11553313;2.243674041;28.87185908;33.35920717
1135;26.94597708;31.31447355;2.181480917;29.13299263;33.49595446
1136;60.53064425;30.6682814;2.185286152;28.48299525;32.85356755
1137;29.3272808;30.83353425;2.178384427;28.65514982;33.01191867
1138;25.74934252;30.89165142;2.227345064;28.66430636;33.11899649
1139;51.85371056;31.05802545;2.280646013;28.77737944;33.33867146
1140;26.93620982;31.52589209;2.331662999;29.19422909;33.85755509
1141;38.03903568;32.09183731;2.400375165;29.69146215;34.49221248
1142;48.09993551;32.45545111;2.473130383;29.98232073;34.92858149
1143;31.01673383;32.104611;2.539817782;29.56479322;34.64442878
1144;18.48454342;32.49064845;2.629649539;29.86099891;35.12029799
1145;3.437342366;32.41848853;2.746680992;29.67180753;35.16516952
1146;14.82171708;32.88785013;2.894126638;29.99372349;35.78197677
1147;25.02296138;33.12143555;3.07792108;30.04351447;36.19935663
1148;31.63781142;33.17609945;3.262984354;29.91311509;36.4390838
1149;31.30960641;33.32952783;3.420875107;29.90865272;36.75040294
1150;18.69928346;34.07932024;3.589964706;30.48935553;37.66928494
1151;41.98106772;34.52472141;3.751524014;30.7731974;38.27624543
1152;16.90006587;34.77729253;3.894445226;30.8828473;38.67173775
1153;41.04847888;35.03336868;4.034849114;30.99851956;39.06821779
1154;31.5125318;34.95072301;4.143102559;30.80762045;39.09382556
1155;29.88948092;35.52865315;4.241660807;31.28699234;39.77031395
1156;23.54978803;35.61962336;4.327431299;31.29219207;39.94705466
1157;23.32471195;36.67020843;4.413380021;32.25682841;41.08358845
1158;36.55790424;36.98518639;4.488059061;32.49712733;41.47324545
1159;29.83954497;37.59322324;4.544570123;33.04865312;42.13779336
1160;34.84068213;37.832972;4.585502299;33.2474697;42.41847429
1161;12.35056312;38.12779206;4.623867197;33.50392486;42.75165926
1162;42.97125921;37.3247646;4.643819628;32.68094497;41.96858422
1163;29.73596019;37.70791688;4.648896786;33.0590201;42.35681367
1164;47.75527052;37.59403575;4.655705662;32.93833009;42.24974141
1165;56.95129528;37.84379287;4.638198408;33.20559446;42.48199128
1166;43.89521693;38.44048428;4.599501045;33.84098323;43.03998532
1167;36.08072863;38.81877119;4.572034078;34.24673711;43.39080527
1168;32.31026303;38.99728673;4.548871617;34.44841511;43.54615835
1169;37.24069083;39.64595414;4.505522983;35.14043115;44.15147712
1170;38.14645525;40.24331134;4.467288625;35.77602271;44.71059996
1171;47.91500246;41.00672679;4.411508097;36.59521869;45.41823488
1172;45.06055838;41.99113611;4.355820326;37.63531578;46.34695644
1173;40.64189693;42.34344861;4.288433438;38.05501517;46.63188204
1174;44.63074914;42.0765816;4.212504923;37.86407668;46.28908652
1175;55.93698398;42.70446049;4.135370673;38.56908982;46.83983117
1176;50.88769154;43.27826271;4.078168333;39.20009437;47.35643104
1177;49.11530982;43.46656951;4.008612737;39.45795677;47.47518225
1178;72.31441706;43.73297239;3.929279606;39.80369279;47.662252
1179;28.5759569;43.37489453;3.827465276;39.54742926;47.20235981
1180;67.52870237;43.72782586;3.701809456;40.0260164;47.42963532
1181;33.37288918;43.69709545;3.580581474;40.11651398;47.27767692
1182;79.2142394;44.24947899;3.441995844;40.80748315;47.69147484
1183;51.20316682;44.59142694;3.32414846;41.26727848;47.9155754
1184;61.61567796;44.61702209;3.204417478;41.41260461;47.82143957
1185;32.67423475;44.81801632;3.096650102;41.72136622;47.91466642
1186;41.98180045;45.07751405;2.988404291;42.08910976;48.06591834
1187;19.57624353;45.62150461;2.881510377;42.73999423;48.50301499
1188;48.86804733;45.58026906;2.732430041;42.84783902;48.3126991
1189;19.94140475;46.15817035;2.584283938;43.57388642;48.74245429
1190;64.59132377;45.82210271;2.415718168;43.40638455;48.23782088
1191;57.36747158;45.14998159;2.235490843;42.91449075;47.38547243
1192;57.33166829;45.48527373;2.068749247;43.41652448;47.55402297
1193;57.20422794;45.79435899;1.909025139;43.88533385;47.70338413
1194;64.09877163;46.06685932;1.739927786;44.32693153;47.8067871
1195;48.94976063;46.39960768;1.599305763;44.80030192;47.99891345
1196;42.37153028;46.49451525;1.476375809;45.01813944;47.97089106
1197;65.02659257;46.5399672;1.397102729;45.14286447;47.93706993
1198;42.99089873;46.43572155;1.375926472;45.05979508;47.81164803
1199;18.02759407;46.71050971;1.368404446;45.34210526;48.07891415
1200;63.33142997;47.14807671;1.337035692;45.81104102;48.4851124
1201;47.96319632;47.51393098;1.349539319;46.16439166;48.8634703
1202;51.58471479;47.08836828;1.368836313;45.71953197;48.4572046
1203;30.48661275;46.97950222;1.402640012;45.57686221;48.38214223
1204;22.78650812;46.23891123;1.433658649;44.80525258;47.67256987
1205;49.51202945;46.00097623;1.445247914;44.55572831;47.44622414
1206;28.32223008;45.84339824;1.475728676;44.36766957;47.31912692
1207;51.72134875;45.50582343;1.479649475;44.02617396;46.98547291
1208;40.76405703;44.86966661;1.484113697;43.38555292;46.35378031
1209;37.86325707;44.5821128;1.491330812;43.09078199;46.07344361
1210;40.09025075;44.45182555;1.497994695;42.95383085;45.94982024
1211;48.07506628;44.44773019;1.503825226;42.94390497;45.95155542
1212;40.09408172;44.29733677;1.505233865;42.7921029;45.80257063
1213;40.86824621;45.01775083;1.501811874;43.51593895;46.5195627
1214;59.20892608;44.85423634;1.496442982;43.35779336;46.35067932
1215;30.61582086;45.30567634;1.483116218;43.82256013;46.78879256
1216;22.67311801;44.16393681;1.474217619;42.68971919;45.63815443
1217;60.9951158;44.15160757;1.482648128;42.66895945;45.6342557
1218;51.844077;43.55687618;1.490274217;42.06660196;45.0471504
1219;46.20777982;43.68148509;1.491998916;42.18948617;45.17348401
1220;54.2108575;43.22955128;1.483638042;41.74591323;44.71318932
1221;42.98674102;43.48384999;1.462238947;42.02161104;44.94608893
1222;50.23305216;43.03098916;1.436286388;41.59470277;44.46727555
1223;39.74403029;42.55968711;1.407575691;41.15211142;43.9672628
1224;54.65609281;42.55715357;1.380013368;41.1771402;43.93716693
1225;66.94666613;42.98029774;1.341917305;41.63838043;44.32221504
1226;74.59555174;42.34790718;1.288686167;41.05922101;43.63659334
1227;29.18399412;42.59962379;1.228953535;41.37067026;43.82857733
1228;43.56314073;42.28273473;1.170758076;41.11197665;43.4534928
1229;34.54427623;42.46254952;1.107748184;41.35480134;43.57029771
1230;16.44127202;42.87970534;1.074298956;41.80540639;43.9540043
1231;59.49222513;42.43010103;1.037332901;41.39276813;43.46743394
1232;16.15657377;43.4561779;1.007161675;42.44901622;44.46333957
1233;46.77024176;43.80542744;0.981209964;42.82421747;44.7866374
1234;36.53792238;43.70963465;0.972110929;42.73752372;44.68174558
1235;54.971028;43.73625654;0.973110201;42.76314634;44.70936674
1236;32.46537173;43.78303226;0.970261256;42.81277101;44.75329352
1237;34.31173578;44.11062134;0.967337869;43.14328347;45.07795921
1238;56.31736042;44.06746741;0.970219204;43.09724821;45.03768662
1239;40.52880868;44.41504996;0.96090082;43.45414914;45.37595078
1240;42.9648448;44.00214142;0.968828751;43.03331267;44.97097017
1241;6.362607617;45.0381662;0.971047166;44.06711904;46.00921337
1242;56.73868046;45.83897436;1.062310007;44.77666435;46.90128437
1243;27.00036716;45.9852538;1.139192569;44.84606123;47.12444637
1244;63.55928242;45.89816675;1.21684327;44.68132348;47.11501002
1245;41.05014708;45.55084663;1.265580159;44.28526647;46.81642679
1246;61.91899494;44.96272808;1.31932166;43.64340642;46.28204974
1247;19.27562806;44.65771521;1.370158025;43.28755719;46.02787324
1248;40.99018783;44.34828767;1.428494318;42.91979336;45.77678199
1249;42.86168816;44.32941903;1.473081963;42.85633707;45.80250099
1250;39.60794676;44.2375149;1.517122691;42.72039221;45.75463759
1251;31.07951149;43.50576381;1.589346044;41.91641776;45.09510985
1252;60.80074379;42.57028482;1.649836564;40.92044825;44.22012138
1253;35.42337241;43.01010747;1.700677909;41.30942956;44.71078538
1254;39.65716728;43.10224522;1.731252533;41.37099268;44.83349775
1255;44.06145488;42.96638747;1.736292868;41.23009461;44.70268034
1256;26.58220975;43.61159238;1.748945814;41.86264656;45.36053819
1257;80.65215007;43.20708971;1.751504182;41.45558553;44.95859389
1258;69.53307527;43.82673983;1.748740151;42.07799968;45.57547999
1259;35.87862489;44.19257802;1.739649821;42.4529282;45.93222784
1260;39.22097332;44.64727036;1.725874079;42.92139628;46.37314444
1261;42.47581272;44.1232296;1.708329759;42.41489984;45.83155936
1262;64.78210926;44.10973747;1.690912992;42.41882448;45.80065046
1263;37.89323151;44.54545356;1.681866862;42.8635867;46.22732042
1264;58.59495596;44.5263951;1.671313491;42.85508161;46.19770859
1265;38.15059053;45.18291105;1.672814585;43.51009646;46.85572563
1266;83.45308499;45.37821731;1.675928778;43.70228853;47.05414609
1267;63.51433396;46.94545998;1.700674712;45.24478527;48.64613469
1268;68.45536717;46.85735512;1.73570142;45.1216537;48.59305654
1269;47.40263771;47.05843884;1.817911147;45.24052769;48.87634999
1270;28.49445336;46.55304032;1.90029704;44.65274328;48.45333736
1271;24.21681152;46.91271022;1.998094964;44.91461525;48.91080518
1272;27.43108493;46.90825194;2.082090615;44.82616133;48.99034256
1273;34.45224759;47.39008903;2.13539948;45.25468955;49.52548851
1274;38.78172936;47.48430429;2.186091122;45.29821317;49.67039541
1275;49.9689824;47.66022094;2.199041647;45.46117929;49.85926258
1276;29.62736026;48.27091713;2.204342668;46.06657446;50.47525979
1277;26.8861232;48.58074095;2.194827746;46.38591321;50.7755687
1278;51.61494932;48.44996561;2.16840521;46.2815604;50.61837082
1279;48.26216589;48.40295914;2.158244417;46.24471472;50.56120355
1280;27.61553141;47.75480305;2.152937365;45.60186568;49.90774041
1281;49.34672213;47.81951058;2.161073695;45.65843688;49.98058427
1282;38.86258907;48.10981878;2.202082929;45.90773585;50.31190171
1283;47.75873015;47.05226528;2.274971536;44.77729375;49.32723682
1284;65.42798934;46.32932676;2.375654237;43.95367252;48.70498099
1285;59.72723149;46.18845957;2.490332069;43.6981275;48.67879164
1286;28.24494918;45.49401041;2.583504772;42.91050564;48.07751518
1287;31.77727329;45.42567006;2.699209122;42.72646093;48.12487918
1288;56.53325621;44.83210901;2.83173183;42.00037718;47.66384084
1289;55.34537893;44.90328112;2.950450767;41.95283036;47.85373189
1290;74.01112205;44.30947901;3.054400461;41.25507855;47.36387947
1291;52.92546427;43.84183968;3.147922191;40.69391749;46.98976187
1292;86.29198366;43.42847701;3.270421481;40.15805553;46.69889849
1293;52.24533275;43.00926189;3.360256331;39.64900556;46.36951822
1294;37.25563686;41.55228329;3.453111904;38.09917139;45.0053952
1295;37.78395789;41.37363954;3.559742621;37.81389692;44.93338216
1296;59.39331177;40.86088993;3.668262822;37.19262711;44.52915276
1297;61.69162312;41.00948177;3.779349048;37.23013273;44.78883082
1298;43.84931951;41.70568479;3.89106044;37.81462435;45.59674523
1299;45.79516608;41.65123402;4.027256109;37.62397791;45.67849013
1300;51.83343713;43.18174773;4.163723816;39.01802392;47.34547155
1301;70.75345242;43.66729747;4.309934106;39.35736336;47.97723157
1302;46.88052664;44.68883237;4.435735919;40.25309646;49.12456829
1303;54.13120146;45.52051229;4.610465616;40.91004668;50.13097791
1304;33.02604214;46.53865123;4.787382961;41.75126827;51.32603419
1305;6.60120661;46.91319257;4.989196784;41.92399579;51.90238935
1306;47.36153907;47.87760405;5.260729741;42.61687431;53.13833379
1307;41.38792803;48.7980238;5.517975444;43.28004836;54.31599924
1308;26.71692171;50.08604194;5.779939117;44.30610282;55.86598106
1309;32.66321033;50.74777486;6.042403477;44.70537139;56.79017834
1310;28.6943984;51.2349152;6.277929596;44.95698561;57.5128448
1311;3.804066116;50.87436403;6.518578285;44.35578575;57.39294232
1312;38.99045472;51.83757455;6.760824308;45.07675024;58.59839885
1313;34.5104958;52.54885907;7.002143705;45.54671536;59.55100277
1314;41.52300945;52.43891515;7.209963386;45.22895176;59.64887854
1315;28.31104811;52.38839813;7.421730767;44.96666736;59.8101289
1316;14.30098462;52.19173633;7.61223329;44.57950304;59.80396962
1317;62.37158887;53.18472838;7.800758716;45.38396966;60.9854871
1318;42.13436281;52.35075283;7.919763857;44.43098897;60.27051669
1319;-5.850541145;52.62886613;7.996790814;44.63207532;60.62565695
1320;38.29180624;53.23479224;8.06139991;45.17339233;61.29619214
1321;2.344223545;53.55003062;8.122519923;45.42751069;61.67255054
1322;31.79499528;53.83443059;8.153603797;45.68082679;61.98803438
1323;62.93743878;54.09814308;8.213057556;45.88508553;62.31120064
1324;31.67525846;55.01748917;8.249909653;46.76757951;63.26739882
1325;116.8379286;55.30400375;8.270161977;47.03384177;63.57416573
1326;74.73201882;55.85449365;8.2853279;47.56916575;64.13982155
1327;81.72564054;55.54744665;8.285583563;47.26186309;63.83303021
1328;69.30179904;57.17970938;8.27736466;48.90234472;65.45707404
1329;103.5400352;57.57625291;8.264203249;49.31204966;65.84045616
1330;67.36377416;58.58325961;8.249127106;50.3341325;66.83238672
1331;76.80051689;60.72445124;8.209303443;52.5151478;68.93375468
1332;96.28812933;60.97827633;8.163170075;52.81510625;69.1414464
1333;104.5515143;61.62470148;8.111001124;53.51370036;69.73570261
1334;81.50710912;62.4045264;8.050725984;54.35380042;70.45525239
1335;90.2721468;62.57309424;8.000636047;54.5724582;70.57373029
1336;41.33912163;63.38930586;7.94084883;55.44845703;71.33015469
1337;77.36868541;64.36354296;7.867029997;56.49651296;72.23057295
1338;68.052784;65.10301841;7.794502693;57.30851572;72.8975211
1339;50.92611632;65.26963461;7.721163391;57.54847122;72.990798
1340;52.76901087;66.09845775;7.623802825;58.47465492;73.72226057
1341;63.98137012;66.64709136;7.507922851;59.1391685;74.15501421
1342;103.568059;67.69952771;7.374409871;60.32511784;75.07393758
1343;43.75923058;66.9317238;7.223330495;59.70839331;74.1550543
1344;66.42911118;66.86889876;7.03045473;59.83844403;73.89935349
1345;68.15786815;68.66923731;6.815061275;61.85417604;75.48429858
1346;53.86111538;69.76526039;6.60298849;63.1622719;76.36824888
1347;73.89771024;70.52709923;6.382676844;64.14442239;76.90977608
1348;75.14096049;72.27662497;6.141148739;66.13547623;78.41777371
1349;90.73596971;72.22976997;5.869970955;66.35979901;78.09974092
1350;60.40740984;73.03733948;5.607054629;67.43028485;78.64439411
1351;79.90842222;72.59278152;5.3389156;67.25386592;77.93169712
1352;55.09405519;72.83627623;5.076323462;67.75995277;77.91259969
1353;130.1259258;72.68525024;4.77913463;67.90611561;77.46438487
1354;74.35492147;72.7808377;4.516650323;68.26418738;77.29748802
1355;84.38338396;72.73501089;4.253801319;68.48120957;76.98881221
1356;115.8019796;72.57543908;3.992463007;68.58297607;76.56790209
1357;60.30661866;72.32590509;3.809712311;68.51619278;76.1356174
1358;74.355611;72.06091385;3.629213128;68.43170073;75.69012698
1359;66.48799243;71.15516308;3.461529095;67.69363399;74.61669218
1360;41.26017023;71.71180814;3.305783687;68.40602446;75.01759183
1361;70.32119081;71.61457243;3.14830703;68.4662654;74.76287946
1362;53.49015805;72.42880317;3.012839851;69.41596332;75.44164302
1363;76.7037029;72.20619479;2.935141588;69.2710532;75.14133638
1364;43.0079219;72.1671825;2.927352409;69.23983009;75.09453491
1365;83.79298961;72.16100538;2.920541866;69.24046351;75.08154724
1366;56.29136208;72.39620869;2.958814457;69.43739424;75.35502315
1367;67.97523865;73.00083358;3.056628125;69.94420545;76.0574617
1368;23.21358962;71.54382949;3.191578011;68.35225148;74.7354075
1369;38.93028545;72.21281758;3.356858098;68.85595948;75.56967568
1370;85.96672514;71.87442835;3.533613961;68.34081439;75.40804231
1371;94.18898353;72.30801867;3.786710278;68.52130839;76.09472895
1372;41.19800434;72.75448967;4.031398307;68.72309136;76.78588798
1373;121.0208079;72.60639379;4.326617988;68.2797758;76.93301178
1374;60.54783368;72.04516011;4.618855715;67.4263044;76.66401583
1375;72.86130333;72.00201293;4.911799121;67.09021381;76.91381206
1376;94.16547282;72.9718857;5.257262319;67.71462338;78.22914802
1377;87.15024915;73.81019414;5.592145186;68.21804895;79.40233933
1378;74.02331499;74.89546594;5.89444519;69.00102075;80.78991113
1379;74.17675954;74.51308217;6.220389903;68.29269226;80.73347207
1380;101.2028677;75.36333744;6.528579128;68.83475831;81.89191656
1381;59.22561202;74.90254224;6.852019796;68.05052245;81.75456204
1382;64.0742835;74.95237824;7.196966075;67.75541216;82.14934431
1383;82.77357608;75.72475237;7.555284272;68.1694681;83.28003664
1384;58.35822492;76.09565422;7.911010074;68.18464414;84.00666429
1385;109.8960073;76.14062878;8.297385516;67.84324326;84.43801429
1386;85.31312534;76.77926492;8.697899936;68.08136499;85.47716486
1387;82.86488939;77.02593731;9.096392478;67.92954483;86.12232979
1388;66.01565819;77.9441313;9.473966645;68.47016465;87.41809794
1389;66.06315719;79.28967304;9.895661892;69.39401115;89.18533494
1390;50.61108293;79.70733034;10.28885904;69.4184713;89.99618937
1391;64.76438008;80.3677864;10.75947911;69.60830729;91.12726551
1392;94.81723921;81.57406481;11.20319462;70.3708702;92.77725943
1393;29.26085064;82.06068085;11.59842082;70.46226003;93.65910167
1394;77.87762309;83.72600257;11.9981753;71.72782727;95.72417786
1395;49.17126058;84.66642355;12.36439385;72.3020297;97.0308174
1396;90.27097421;85.59765357;12.66869551;72.92895805;98.26634908
1397;76.63113649;85.68254722;12.98490304;72.69764417;98.66745026
1398;66.34482041;87.02513483;13.2529228;73.77221203;100.2780576
1399;46.5180429;87.18243618;13.49188507;73.69055111;100.6743212
1400;88.53546357;87.94405781;13.68237319;74.26168462;101.626431
1401;109.8709207;89.53298117;13.79878416;75.73419701;103.3317653
1402;122.6621528;90.27380971;13.912445;76.36136471;104.1862547
1403;110.4429172;90.35598144;13.97188624;76.3840952;104.3278677
1404;110.6243531;91.69792058;14.0097691;77.68815148;105.7076897
1405;117.7179402;92.12541591;13.98622488;78.13919104;106.1116408
1406;60.88282916;93.31378446;13.94413711;79.36964735;107.2579216
1407;118.3436154;94.73211424;13.87745362;80.85466063;108.6095679
1408;99.69769927;96.07466982;13.73406628;82.34060354;109.8087361
1409;93.27160519;97.13780733;13.57735702;83.56045031;110.7151643
1410;68.78169503;99.25849239;13.414896;85.8435964;112.6733884
1411;73.83061368;100.4983537;13.20248789;87.29586581;113.7008416
1412;82.90148262;101.7084226;12.98482281;88.72359977;114.6932454
1413;100.3180513;102.100293;12.73798147;89.3623115;114.8382744
1414;145.3263321;104.404519;12.51319384;91.89132518;116.9177129
1415;64.30844387;105.0896929;12.25826677;92.83142613;117.3479597
1416;117.4762488;108.1544033;11.97996144;96.17444188;120.1343648
1417;117.8115612;108.9210642;11.67136374;97.24970048;120.592428
1418;92.79265637;108.9357843;11.37087378;97.5649105;120.3066581
1419;108.1449973;111.2228218;11.04251054;100.1803112;122.2653323
1420;86.89175551;111.5556521;10.72699445;100.8286576;122.2826465
1421;133.459456;111.676458;10.44346831;101.2329897;122.1199263
1422;98.5185597;113.1790477;10.18198909;102.9970586;123.3610368
1423;109.6699724;113.1136827;9.871085894;103.2425968;122.9847686
1424;129.0431768;113.8907636;9.571392395;104.3193712;123.462156
1425;99.39053698;114.4555697;9.234377957;105.2211918;123.6899477
1426;153.8963946;113.8690566;8.915992107;104.9530645;122.7850488
1427;131.9477285;114.5056498;8.579924246;105.9257256;123.0855741
1428;91.34100754;113.554495;8.23966106;105.3148339;121.794156
1429;142.462211;113.2965101;7.870782125;105.425728;121.1672922
1430;95.9790216;112.9477881;7.489585868;105.4582022;120.4373739
1431;161.8096636;112.8774306;7.069158101;105.8082725;119.9465887
1432;131.560431;114.0376266;6.619494651;107.4181319;120.6571212
1433;132.5446178;112.6065187;6.164169829;106.4423488;118.7706885
1434;136.9935891;112.7814367;5.713802609;107.0676341;118.4952393
1435;166.5131633;113.843663;5.253193372;108.5904696;119.0968563
1436;173.1289336;113.5169405;4.845766891;108.6711736;118.3627074
1437;147.0266385;114.3183373;4.45008967;109.8682477;118.768427
1438;102.8502795;114.7155722;4.071766618;110.6438056;118.7873388
1439;183.5311865;116.3158449;3.665772421;112.6500725;119.9816173
1440;101.0070253;114.9690154;3.349256419;111.6197589;118.3182718
1441;206.9113142;115.331133;3.03173439;112.2993986;118.3628674
1442;103.864086;114.9683423;2.880106394;112.0882359;117.8484487
1443;95.56796223;115.4239169;2.77765101;112.6462659;118.201568
1444;145.899763;115.4685867;2.65276955;112.8158172;118.1213563
1445;94.85196748;115.1665597;2.631390026;112.5351696;117.7979497
1446;55.332365;117.1696119;2.659685769;114.5099261;119.8292977
1447;166.9030459;118.5802131;2.696929202;115.8832839;121.2771423
1448;73.29752137;118.4455255;2.857809171;115.5877163;121.3033347
1449;105.9759497;118.6757464;2.976944011;115.6988024;121.6526904
1450;75.32315473;119.0122144;3.130337519;115.8818769;122.1425519
1451;58.62329548;120.6320927;3.251798465;117.3802942;123.8838911
1452;142.3371731;119.1930159;3.335919467;115.8570965;122.5289354
1453;74.15325453;119.8508292;3.480828886;116.3700003;123.3316581
1454;97.28568912;120.8911257;3.622268114;117.2688576;124.5133938
1455;92.83952956;120.1453168;3.695721227;116.4495955;123.841038
1456;114.1297095;120.2277337;3.750453775;116.4772799;123.9781874
1457;120.0528228;119.0053164;3.803851759;115.2014647;122.8091682
1458;45.35711258;118.0408634;3.908018915;114.1328445;121.9488823
1459;108.6185194;117.6926865;4.013603692;113.6790828;121.7062902
1460;147.445145;117.2840343;4.114935998;113.1690983;121.3989703
1461;52.11885089;116.5045885;4.218146483;112.286442;120.7227349
1462;114.7018511;115.8661316;4.266060448;111.6000712;120.1321921
1463;103.1604616;115.5484424;4.302648762;111.2457936;119.8510911
1464;181.9319574;116.2614824;4.343194023;111.9182884;120.6046764
1465;76.63802518;114.2908141;4.394289552;109.8965246;118.6851037
1466;82.77644524;114.9788528;4.424062083;110.5547907;119.4029149
1467;98.97392183;112.8042423;4.426220988;108.3780213;117.2304633
1468;141.0458681;111.8172866;4.424514915;107.3927717;116.2418016
1469;95.07081601;112.5464753;4.419244788;108.1272305;116.9657201
1470;92.7416156;111.9481921;4.409565325;107.5386268;116.3577575
1471;189.0474194;110.6956489;4.404837379;106.2908115;115.1004863
1472;205.4001176;110.531069;4.389579306;106.1414897;114.9206483
1473;91.64949275;108.3559645;4.384609845;103.9713547;112.7405744
1474;121.4112369;109.0201863;4.357796475;104.6623899;113.3779828
1475;146.2030459;108.2454369;4.347648091;103.8977888;112.5930849
1476;182.0043284;108.8468061;4.34007816;104.5067279;113.1868842
1477;80.50348104;109.6237456;4.300616997;105.3231286;113.9243626
1478;165.4962045;107.8639946;4.25480099;103.6091936;112.1187956
1479;144.3961309;107.5868546;4.179295007;103.4075596;111.7661496
1480;104.4259546;109.3157388;4.032282954;105.2834559;113.3480218
1481;100.1822835;109.8008861;3.859807164;105.9410789;113.6606932
1482;99.4663851;109.758027;3.664630735;106.0933962;113.4226577
1483;82.37332576;108.1100348;3.48840874;104.621626;111.5984435
1484;114.7875973;107.6561329;3.347638328;104.3084946;111.0037712
1485;116.1523267;107.6717663;3.195342987;104.4764233;110.8671093
1486;126.7614244;107.5805283;3.024790407;104.5557379;110.6053187
1487;140.5676343;109.5052518;2.892498925;106.6127528;112.3977507
1488;130.8244877;109.9873948;2.769632896;107.217762;112.7570277
1489;139.21532;109.5988635;2.653524974;106.9453385;112.2523885
1490;83.02710351;108.3615094;2.494195551;105.8673139;110.855705
1491;136.0969986;109.7438953;2.397471333;107.3464239;112.1413666
1492;96.00617879;111.4685836;2.273605881;109.1949778;113.7421895
1493;53.52934774;112.2243121;2.256563168;109.9677489;114.4808753
1494;132.7565848;112.0685159;2.230258391;109.8382575;114.2987743
1495;115.387321;112.8332557;2.190419266;110.6428364;115.0236749
1496;30.97226143;112.07578;2.167785765;109.9079942;114.2435658
1497;46.93879193;110.1572391;2.134610912;108.0226282;112.2918501
1498;55.9727168;107.6370128;2.102100583;105.5349122;109.7391133
1499;107.1728338;108.3164217;2.126111933;106.1903097;110.4425336
1500;66.46372573;106.8733139;2.137531093;104.7357828;109.010845
1501;105.992984;105.9258334;2.188816917;103.7370165;108.1146503
1502;98.24721428;104.542179;2.211505496;102.3306735;106.7536845
1503;52.58986794;105.8079589;2.23418083;103.5737781;108.0421397
1504;60.01911678;105.3318596;2.347269389;102.9845903;107.679129
1505;185.4587852;105.408891;2.509148442;102.8997426;107.9180395
1506;117.5820376;106.7844403;2.611124528;104.1733158;109.3955648
1507;111.9438956;106.3753344;2.722714142;103.6526203;109.0980485
1508;36.00522112;107.0735177;2.827218099;104.2462996;109.9007358
1509;22.20811761;106.4431136;3.10583879;103.3372748;109.5489524
1510;109.4158216;106.7566074;3.453187241;103.3034202;110.2097946
1511;142.7920078;107.8048009;3.716161072;104.0886398;111.520962
1512;150.279747;106.531876;4.021374761;102.5105012;110.5532508
1513;139.291149;106.6388125;4.255335834;102.3834767;110.8941484
1514;83.34536351;106.1844774;4.476873873;101.7076035;110.6613513
1515;118.8268996;105.5405647;4.702079382;100.8384853;110.242644
1516;147.1397028;106.2668363;4.91766976;101.3491665;111.1845061
1517;170.7355522;105.2588225;5.11867473;100.1401478;110.3774972
1518;137.5160731;104.5742773;5.293128912;99.28114843;109.8674063
1519;133.1002612;105.792091;5.448294366;100.3437966;111.2403853
1520;134.0725449;104.9809226;5.600581546;99.38034105;110.5815041
1521;54.11035623;104.818948;5.721082739;99.09786528;110.5400308
1522;91.20183625;107.2330334;5.879017438;101.354016;113.1120508
1523;76.86857171;108.2694939;6.049479022;102.2200148;114.3189729
1524;126.2993478;110.1775462;6.231820158;103.9457261;116.4093664
1525;47.8127401;109.8203461;6.408558235;103.4117878;116.2289043
1526;97.8815395;111.2817524;6.612017824;104.6697345;117.8937702
1527;111.4379563;110.3774443;6.773764934;103.6036794;117.1512092
1528;145.0582551;110.7739467;6.875607608;103.8983391;117.6495543
1529;141.2151418;113.1649612;6.96649842;106.1984627;120.1314596
1530;148.324731;114.489237;6.977526788;107.5117102;121.4667638
1531;174.5789669;113.5090531;6.96483164;106.5442214;120.4738847
1532;79.31788406;114.0187008;6.95466566;107.0640352;120.9733665
1533;135.0737314;114.0030732;6.941238166;107.061835;120.9443113
1534;50.22271837;117.7051784;6.921923836;110.7832546;124.6271022
1535;130.7757807;119.5465352;6.910790465;112.6357447;126.4573256
1536;169.6101953;118.8419804;6.890100718;111.9518797;125.7320811
1537;61.84225483;120.2683811;6.891899549;113.3764815;127.1602806
1538;146.0213978;119.3317057;6.882279648;112.4494261;126.2139854
1539;107.6533954;119.5213966;6.825038971;112.6963576;126.3464356
1540;106.3757707;120.0479432;6.746350679;113.3015925;126.7942938
1541;120.0669571;120.4285748;6.628524726;113.80005;127.0570995
1542;84.68829376;120.3808247;6.495685731;113.8851389;126.8765104
1543;61.09437674;120.0877725;6.350083589;113.7376889;126.4378561
1544;115.637843;119.9300042;6.133845004;113.7961592;126.0638492
1545;91.38699707;120.0801967;5.921920327;114.1582764;126.002117
1546;107.1266178;119.4345059;5.625916672;113.8085893;125.0604226
1547;154.090616;120.7356409;5.272742388;115.4628985;126.0083833
1548;99.79827553;121.4614976;4.989207402;116.4722902;126.450705
1549;153.2833874;122.8623284;4.721800297;118.1405281;127.5841287
1550;88.95562558;123.0150046;4.496245359;118.5187592;127.51125
1551;140.9954468;124.8626859;4.22771969;120.6349662;129.0904056
1552;59.87327226;124.8822323;3.995230223;120.8870021;128.8774625
1553;118.4688356;124.7608882;3.686335216;121.074553;128.4472234
1554;174.5316067;124.2298758;3.357413672;120.8724621;127.5872895
1555;127.5571833;122.4373575;3.136130539;119.301227;125.5734881
1556;135.4694067;122.0401982;2.978683547;119.0615146;125.0188817
1557;143.574072;121.3212019;2.767969379;118.5532325;124.0891713
1558;111.1468862;122.2241732;2.617036096;119.6071371;124.8412093
1559;224.812587;121.8054965;2.52306265;119.2824338;124.3285591
1560;116.1173127;123.5173285;2.743465826;120.7738627;126.2607944
1561;73.48352838;123.4625825;2.971272641;120.4913098;126.4338551
1562;215.5384423;123.9905037;3.135231174;120.8552725;127.1257348
1563;102.5093055;125.5279085;3.405663966;122.1222445;128.9335724
1564;148.965382;124.261624;3.588496905;120.673127;127.8501209
1565;110.1992391;124.7810229;3.801350038;120.9796729;128.582373
1566;138.2391105;124.9911648;4.042894291;120.9482705;129.0340591
1567;144.7044491;124.1832363;4.310893586;119.8723427;128.4941299
1568;155.7898889;126.3986406;4.609197664;121.789443;131.0078383
1569;129.4698896;126.0610136;4.936303576;121.12471;130.9973172
1570;140.7600806;125.4243113;5.263153498;120.1611578;130.6874648
1571;101.1423155;124.9684346;5.608069342;119.3603653;130.5765039
1572;120.4682409;124.8660296;5.927661757;118.9383679;130.7936914
1573;128.220526;124.2074763;6.308881753;117.8985945;130.516358
1574;148.3109442;124.2773068;6.716879757;117.5604271;130.9941866
1575;134.0858332;122.8171164;7.138690824;115.6784256;129.9558072
1576;142.0444849;123.0589723;7.563555347;115.4954169;130.6225276
1577;98.87840888;121.9777424;7.980690591;113.9970518;129.958433
1578;105.2494042;122.3757012;8.39500337;113.9806978;130.7707046
1579;117.9766246;122.0553127;8.801176918;113.2541358;130.8564897
1580;49.79671049;120.4918125;9.258649209;111.2331633;129.7504617
1581;128.0696042;119.3894683;9.655725032;109.7337432;129.0451933
1582;137.9101548;118.6784151;10.04125967;108.6371554;128.7196747
1583;125.3694203;117.1769905;10.48266737;106.6943232;127.6596579
1584;113.7212194;115.670537;10.92525013;104.7452868;126.5957871
1585;137.526154;113.2807647;11.38136164;101.899403;124.6621263
1586;127.9837305;113.5312097;11.822557;101.7086527;125.3537667
1587;196.5341768;114.1584607;12.28923306;101.8692276;126.4476938
1588;140.2498992;112.2038263;12.77398577;99.42984052;124.9778121
1589;81.44088803;113.2746266;13.23799413;100.0366324;126.5126207
1590;134.142743;112.3757024;13.62787921;98.74782315;126.0035816
1591;117.0930073;111.4845069;13.99623058;97.48827636;125.4807375
1592;78.86260408;110.5139931;14.34894244;96.16505065;124.8629355
1593;197.673914;109.3646184;14.67934435;94.6852741;124.0439628
1594;43.87539803;108.177436;14.98816477;93.1892712;123.1656007
1595;83.1660239;107.5271561;15.20124891;92.32590714;122.728405
1596;68.13728621;106.500553;15.34393616;91.15661681;121.8444891
1597;101.9039652;106.3458314;15.4424461;90.90338532;121.7882775
1598;120.5043938;104.3315929;15.49996164;88.83163122;119.8315545
1599;103.3596337;102.855848;15.50751735;87.34833061;118.3633653
1600;78.81367625;101.360164;15.48186;85.87830401;116.842024
1601;101.2902748;100.2249742;15.45291321;84.772061;115.6778874
1602;85.85272368;98.72063824;15.36918257;83.35145567;114.0898208
1603;80.16917145;97.61456865;15.28077042;82.33379823;112.8953391
1604;102.1290239;96.66233782;15.13496798;81.52736984;111.7973058
1605;94.79309582;94.56445378;14.95833016;79.60612362;109.5227839
1606;71.33762604;95.32042683;14.78293114;80.53749569;110.103358
1607;99.20569307;94.63969487;14.58645987;80.053235;109.2261547
1608;67.00142067;92.43236021;14.37243878;78.05992143;106.804799
1609;34.31775403;90.90327255;14.1405439;76.76272865;105.0438165
1610;102.9342013;89.46775256;13.90056465;75.56718791;103.3683172
1611;128.8900091;87.8156274;13.69511264;74.12051475;101.51074
1612;105.4733279;85.82245638;13.45669823;72.36575815;99.27915461
1613;115.8520883;83.65310416;13.15764413;70.49546003;96.81074829
1614;157.1201187;81.74300764;12.90299615;68.84001149;94.6460038
1615;103.120248;82.5577632;12.59034305;69.96742015;95.14810626
1616;64.74827233;81.24031336;12.26005409;68.98025927;93.50036745
1617;88.74290464;79.89275871;11.89617919;67.99657952;91.78893789
1618;86.08634218;79.32974148;11.5121246;67.81761687;90.84186608
1619;95.24358243;76.72947028;11.12268939;65.60678089;87.85215968
1620;96.30561392;77.71520095;10.7192135;66.99598746;88.43441445
1621;88.40332333;78.4933009;10.29232909;68.20097181;88.78562999
1622;93.25151656;78.4980811;9.827207495;68.6708736;88.32528859
1623;17.74207428;78.13202633;9.302138511;68.82988782;87.43416484
1624;52.95753601;78.62754065;8.783231196;69.84430945;87.41077185
1625;72.03106303;77.86761017;8.272389427;69.59522074;86.13999959
1626;76.19115344;77.66756829;7.771786698;69.8957816;85.43935499
1627;65.32335032;77.48668525;7.266764531;70.21992072;84.75344978
1628;42.46885963;76.97081409;6.786864322;70.18394977;83.75767842
1629;56.68563223;76.63005143;6.312833247;70.31721819;82.94288468
1630;10.98453842;76.08680873;5.836027143;70.25078159;81.92283588
1631;88.35133615;75.94956257;5.428108472;70.5214541;81.37767104
1632;93.35227396;76.14678704;4.92330294;71.2234841;81.07008998
1633;25.33608747;75.70699381;4.383949132;71.32304467;80.09094294
1634;47.38594957;76.47971213;3.930935064;72.54877706;80.41064719
1635;40.50969973;77.00968128;3.526935248;73.48274603;80.53661652
1636;53.26777075;77.05300092;3.169175821;73.8838251;80.22217674
1637;26.3320087;76.20735928;2.899552763;73.30780652;79.10691205
1638;85.89721359;75.79845087;2.765950365;73.0325005;78.56440123
1639;42.83497679;74.75212626;2.717468906;72.03465736;77.46959517
1640;122.9934217;73.2629445;2.779841345;70.48310316;76.04278585
1641;66.95280099;73.09422947;2.752828597;70.34140087;75.84705807
1642;48.36771991;73.63825541;2.789659642;70.84859577;76.42791505
1643;50.14872533;73.76540534;2.92231474;70.8430906;76.68772008
1644;65.06008323;73.57554176;3.074108618;70.50143314;76.64965037
1645;94.147662;73.94774813;3.252191527;70.6955566;77.19993966
1646;122.8491214;73.61272955;3.399821381;70.21290817;77.01255093
1647;68.38107633;74.97392114;3.497556475;71.47636467;78.47147761
1648;83.23517191;75.16290186;3.606711732;71.55619013;78.76961359
1649;145.7756241;77.26750831;3.744205362;73.52330294;81.01171367
1650;64.60317901;77.69667775;3.819023505;73.87765425;81.51570126
1651;68.61154067;78.5130089;3.917089326;74.59591957;82.43009822
1652;92.06523981;80.04598417;4.00692688;76.03905729;84.05291105
1653;59.5432946;79.55728959;4.076364187;75.48092541;83.63365378
1654;62.79027575;79.06426134;4.12899113;74.93527021;83.19325247
1655;74.42364609;78.56189989;4.15887153;74.40302836;82.72077142
1656;87.79354156;81.09178953;4.183668454;76.90812107;85.27545798
1657;81.39607391;81.05658262;4.189795914;76.86678671;85.24637854
1658;76.7762382;80.00891398;4.179752917;75.82916106;84.1886669
1659;106.4100551;80.94704163;4.160100098;76.78694153;85.10714172
1660;61.34618057;81.21911612;4.147375587;77.07174053;85.3664917
1661;105.1435029;81.15540044;4.133704518;77.02169592;85.28910496
1662;85.76228571;81.86371459;4.114994292;77.7487203;85.97870888
1663;84.61899881;82.90367906;4.085630719;78.81804834;86.98930978
1664;62.48953348;82.36808144;4.047028366;78.32105308;86.41510981
1665;81.17184906;83.53123934;3.966349806;79.56488953;87.49758914
1666;94.51578136;81.68223503;3.815122688;77.86711234;85.49735772
1667;92.49359517;82.51016894;3.633830345;78.8763386;86.14399929
1668;95.22755086;84.3785801;3.458929447;80.91965065;87.83750954
1669;76.40329958;84.88506207;3.273597948;81.61146412;88.15866001
1670;114.2261075;85.79401944;3.059861421;82.73415802;88.85388086
1671;79.21966639;85.35147511;2.851216767;82.50025834;88.20269188
1672;157.8240945;84.25549319;2.600419227;81.65507396;86.85591242
1673;102.8895332;84.79510895;2.470647335;82.32446162;87.26575629
1674;125.077003;85.83704171;2.346149476;83.49089224;88.18319119
1675;74.84517788;84.15811263;2.386753113;81.77135951;86.54486574
1676;113.6639513;85.21645667;2.486470408;82.72998626;87.70292708
1677;154.3728924;85.2448875;2.617078274;82.62780923;87.86196577
1678;40.39992692;84.83843278;2.830257015;82.00817576;87.66868979
1679;17.32441888;84.64505127;2.939438937;81.70561234;87.58449021
1680;31.06519815;84.12239257;3.017372999;81.10501957;87.13976557
1681;140.0089098;84.5482289;3.061793584;81.48643532;87.61002249
1682;86.55578415;84.10346173;3.164323282;80.93913845;87.26778501
1683;39.9211731;83.30469573;3.299716778;80.00497896;86.60441251
1684;73.18059736;83.58642965;3.361327674;80.22510198;86.94775732
1685;61.26174856;83.37723595;3.388110773;79.98912518;86.76534673
1686;37.26020034;82.90402993;3.43119887;79.47283106;86.3352288
1687;89.39179243;82.67399334;3.439069671;79.23492367;86.11306301
1688;79.37019652;83.49298386;3.456250661;80.0367332;86.94923453
1689;58.58173528;83.92512106;3.459931048;80.46519001;87.38505211
1690;102.1560293;83.56882684;3.471238968;80.09758787;87.04006581
1691;28.6942019;83.12364802;3.478716669;79.64493135;86.60236469
1692;109.1774307;82.2914943;3.502495436;78.78899886;85.79398973
1693;143.6566887;82.1423673;3.535758697;78.6066086;85.67812599
1694;75.97930572;81.02883801;3.567693501;77.4611445;84.59653151
1695;111.4169092;81.0878433;3.554526954;77.53331635;84.64237026
1696;71.57790134;80.31909663;3.516317296;76.80277933;83.83541392
1697;66.95404341;80.18532525;3.473560883;76.71176437;83.65888613
1698;95.90148027;77.81069333;3.468568537;74.34212479;81.27926187
1699;136.3737427;77.75361887;3.448787832;74.30483104;81.2024067
1700;60.15024074;76.3837417;3.440315371;72.94342632;79.82405707
1701;118.5787251;75.53374641;3.479300555;72.05444585;79.01304696
1702;70.06151299;75.34060854;3.511695407;71.82891313;78.85230395
1703;71.33604894;74.20163631;3.506819022;70.69481729;77.70845533
1704;49.68083797;75.87792416;3.499371553;72.3785526;79.37729571
1705;36.13468167;76.3266777;3.433202684;72.89347502;79.75988039
1706;96.1412993;76.93306124;3.363500803;73.56956043;80.29656204
1707;65.11041555;76.13022423;3.275532449;72.85469178;79.40575668
1708;40.65900827;75.07192736;3.209279831;71.86264753;78.28120719
1709;91.14466787;76.81899319;3.153728991;73.6652642;79.97272218
1710;95.74117668;78.50374206;3.085915157;75.41782691;81.58965722
1711;37.21267332;77.67185881;3.004615867;74.66724294;80.67647468
1712;93.41163682;79.79441126;2.938419719;76.85599154;82.73283098
1713;127.5308024;78.95352788;2.860613777;76.09291411;81.81414166
1714;106.6579958;79.45522637;2.743290227;76.71193614;82.19851659
1715;44.31852828;79.04712085;2.592859475;76.45426138;81.63998033
1716;58.46772926;78.39246065;2.431392256;75.96106839;80.82385291
1717;52.07594157;78.19669189;2.28048298;75.91620891;80.47717487
1718;84.88811806;77.32325327;2.14845872;75.17479455;79.47171199
1719;38.43755702;76.08036992;1.999156454;74.08121346;78.07952637
1720;79.41256978;77.24158256;1.90652734;75.33505522;79.1481099
1721;75.02002694;76.91703213;1.792980351;75.12405178;78.71001248
1722;72.3973262;77.38270723;1.720481979;75.66222525;79.10318921
1723;36.71786647;76.51954763;1.680687026;74.8388606;78.20023465
1724;99.97873592;76.2357101;1.800745152;74.43496495;78.03645526
1725;55.21326708;74.25137412;1.965240045;72.28613408;76.21661417
1726;31.49541812;73.93176272;2.149703127;71.7820596;76.08146585
1727;103.8139201;72.83454844;2.389997552;70.44455088;75.22454599
1728;96.2853086;73.38975723;2.605927486;70.78382975;75.99568472
1729;125.8906072;73.4241692;2.792556049;70.63161315;76.21672525
1730;40.21084981;75.49134588;2.886969931;72.60437595;78.37831581
1731;61.99075836;76.13962597;2.947432522;73.19219345;79.08705849
1732;99.06422252;75.72757963;3.021535032;72.7060446;78.74911467
1733;32.58264372;74.82108662;3.052716711;71.7683699;77.87380333
1734;129.0215306;75.12341023;3.098820299;72.02458993;78.22223053
1735;159.1027898;74.73875365;3.122927382;71.61582627;77.86168103
1736;18.83570261;75.28338271;3.123873367;72.15950935;78.40725608
1737;145.5103753;74.81082949;3.159763147;71.65106634;77.97059263
1738;46.50674013;75.41904659;3.149708989;72.2693376;78.56875558
1739;104.9568192;75.10081654;3.14931438;71.95150216;78.25013092
1740;37.76835403;74.81296397;3.140799638;71.67216433;77.95376361
1741;68.76835901;75.37670046;3.13566779;72.24103267;78.51236825
1742;18.70999499;74.83869401;3.134510995;71.70418302;77.97320501
1743;64.63206132;75.20195925;3.135896859;72.06606239;78.33785611
1744;80.26963762;76.056215;3.135287372;72.92092763;79.19150237
1745;135.2011508;78.11597067;3.127380869;74.9885898;81.24335154
1746;94.86483717;77.37688494;3.148411761;74.22847318;80.52529671
1747;95.32733122;78.09449589;3.160256392;74.9342395;81.25475229
1748;22.93290378;79.18148863;3.19979199;75.98169664;82.38128062
1749;81.4257666;81.13906192;3.220774037;77.91828788;84.35983596
1750;35.17260758;82.13610419;3.24010965;78.89599454;85.37621384
1751;43.85005951;82.67765514;3.218033337;79.4596218;85.89568848
1752;62.62079648;84.1326439;3.193652027;80.93899187;87.32629592
1753;98.37716171;84.3286881;3.165534841;81.16315325;87.49422294
1754;73.09105919;84.66320796;3.174363575;81.48884438;87.83757153
1755;155.1068485;82.53485736;3.213439109;79.32141825;85.74829647
1756;69.19696637;81.62310561;3.351411224;78.27169439;84.97451684
1757;75.12693613;82.13990987;3.456008572;78.68390129;85.59591844
1758;18.8792716;80.88312183;3.566269269;77.31685256;84.4493911
1759;56.07751264;82.17717107;3.642542265;78.5346288;85.81971333
1760;71.52718226;80.62079656;3.711475311;76.90932125;84.33227187
1761;123.5172589;78.683671;3.765759056;74.91791194;82.44943005
1762;13.11245876;81.16943891;3.869340317;77.30009859;85.03877923
1763;124.4307092;78.6564035;3.973123086;74.68328041;82.62952658
1764;111.30107;78.8973069;4.155832542;74.74147435;83.05313944
1765;91.97751452;77.55884213;4.370592993;73.18824914;81.92943512
1766;73.06908909;77.90368267;4.567450591;73.33623208;82.47113326
1767;31.02940063;77.96248809;4.774773871;73.18771422;82.73726196
1768;70.60246867;78.54845575;4.935550614;73.61290513;83.48400636
1769;128.4551612;77.72138395;5.122075166;72.59930878;82.84345912
1770;143.4850963;77.14295161;5.365418366;71.77753325;82.50836998
1771;41.7191978;75.14451889;5.680948141;69.46357075;80.82546703
1772;111.6181854;75.63513877;5.976359731;69.65877904;81.6114985
1773;127.8339557;74.12996453;6.25635406;67.87361047;80.38631858
1774;136.5541043;74.81330537;6.519965732;68.29333963;81.3332711
1775;150.8278917;74.7573452;6.821736488;67.93560872;81.57908169
1776;82.83236562;75.57399761;7.073585634;68.50041197;82.64758324
1777;105.6998447;75.20751615;7.282764906;67.92475124;82.49028105
1778;113.8121742;73.87371173;7.451154735;66.422557;81.32486646
1779;113.3458214;73.07394973;7.631714147;65.44223558;80.70566388
1780;17.34472696;72.14134222;7.761309401;64.38003282;79.90265162
1781;-6.288489369;70.53789106;7.910912668;62.6269784;78.44880373
1782;88.34777521;71.3729215;7.973427436;63.39949406;79.34634894
1783;34.96803267;70.95500958;8.010798424;62.94421115;78.965808
1784;98.57915481;71.51051758;8.042804172;63.46771341;79.55332175
1785;49.64643069;71.78642532;8.049271119;63.7371542;79.83569644
1786;60.30938604;72.06332815;8.057679756;64.00564839;80.1210079
1787;145.6098661;70.56997872;8.115473329;62.45450539;78.68545205
1788;17.34556919;70.27619774;8.092989424;62.18320832;78.36918717
1789;58.79281349;68.16873534;8.095202165;60.07353317;76.2639375
1790;36.69511623;67.05298192;8.060584864;58.99239706;75.11356679
1791;55.35522166;67.06007997;8.011103098;59.04897687;75.07118307
1792;71.76743515;66.54873333;7.940006426;58.6087269;74.48873975
1793;48.59434571;67.33445022;7.819883734;59.51456649;75.15433396
1794;22.45139958;66.39856079;7.660775783;58.73778501;74.05933657
1795;50.76958852;64.63256525;7.488702516;57.14386274;72.12126777
1796;33.28108204;62.23428617;7.313464375;54.9208218;69.54775055
1797;119.886451;62.07941736;7.169449546;54.90996781;69.24886691
1798;18.56344458;61.60727039;7.007627047;54.59964334;68.61489743
1799;57.78328666;60.97681303;6.870849781;54.10596325;67.84766281
1800;78.57179837;58.55582179;6.690411529;51.86541026;65.24623332
1801;76.82188011;58.23924953;6.501665406;51.73758413;64.74091494
1802;25.15950495;57.98601903;6.267319059;51.71869997;64.25333809
1803;-5.403228691;57.02081441;6.019920666;51.00089374;63.04073507
1804;57.58929963;55.57000378;5.786216415;49.78378737;61.3562202
1805;25.52807625;55.42201955;5.567558071;49.85446148;60.98957762
1806;73.33083957;55.51900705;5.371292852;50.14771419;60.8902999
1807;111.7835187;57.6961368;5.231345507;52.46479129;62.92748231
1808;53.81342813;57.10144526;5.047328583;52.05411667;62.14877384
1809;47.21017973;57.50289657;4.869140394;52.63375617;62.37203696
1810;70.14880743;56.1388304;4.668390374;51.47044003;60.80722077
1811;85.64922636;56.6318194;4.446248428;52.18557097;61.07806783
1812;47.35643802;55.8839924;4.193827897;51.6901645;60.07782029
1813;-1.870371053;55.19311621;4.025979453;51.16713676;59.21909566
1814;16.95012653;55.9715948;3.872351272;52.09924353;59.84394607
1815;54.39764594;56.14797868;3.852977369;52.29500131;60.00095605
1816;92.33951499;57.38683375;3.853360414;53.53347333;61.24019416
1817;46.99041027;56.97415552;3.813272458;53.16088306;60.78742797
1818;71.10096222;58.19713891;3.815035233;54.38210368;62.01217414
1819;22.8721077;58.03647356;3.810804675;54.22566888;61.84727823
1820;38.38938865;59.0863034;3.899465072;55.18683832;62.98576847
1821;21.17286308;59.16771101;4.068319771;55.09939124;63.23603078
1822;33.82088851;60.36482434;4.29475313;56.07007121;64.65957747
1823;87.53868979;59.17388004;4.566900357;54.60697968;63.74078039
1824;95.68063056;59.66660416;4.826034698;54.84056947;64.49263886
1825;13.08355113;60.25733184;5.058377773;55.19895407;65.31570961
1826;134.6827063;59.46237751;5.317084875;54.14529263;64.77946238
1827;69.91760999;58.79286061;5.489140829;53.30371978;64.28200144
1828;56.47440893;58.93695587;5.616550889;53.32040498;64.55350676
1829;39.82083234;62.22746715;5.710396404;56.51707074;67.93786355
1830;105.7986256;62.60556566;5.760270515;56.84529514;68.36583617
1831;22.29108929;62.86342096;5.792513659;57.0709073;68.65593462
1832;104.7451282;64.08418117;5.907048596;58.17713257;69.99122976
1833;58.0185063;63.52757339;6.01667982;57.51089357;69.54425322
1834;55.4420495;63.59224627;6.104231695;57.48801458;69.69647797
1835;29.01178036;64.58967674;6.172275563;58.41740117;70.7619523
1836;74.78886968;64.89005369;6.204742242;58.68531145;71.09479594
1837;22.17020884;64.91687627;6.246309648;58.67056662;71.16318591
1838;110.3751806;65.99279382;6.322589969;59.67020385;72.31538379
1839;57.04797747;66.2979188;6.346030887;59.95188792;72.64394969
1840;67.78839142;67.65577585;6.400159721;61.25561613;74.05593557
1841;99.87672454;67.06443077;6.434652753;60.62977802;73.49908353
1842;34.3086318;65.73474085;6.494471925;59.24026893;72.22921278
1843;134.1395883;66.60486342;6.548380687;60.05648273;73.1532441
1844;40.40041274;67.21384064;6.592616192;60.62122445;73.80645683
1845;75.9927214;68.83712997;6.613109545;62.22402043;75.45023952
1846;54.92137692;69.78687472;6.67588262;63.1109921;76.46275734
1847;94.33386179;70.6503833;6.729727728;63.92065557;77.38011103
1848;59.14829149;72.03150259;6.74430774;65.28719485;78.77581033
1849;43.69237509;72.23843818;6.67889152;65.55954666;78.9173297
1850;87.91039822;72.13736539;6.626528126;65.51083726;78.76389352
1851;38.02912723;73.66649521;6.563703998;67.10279121;80.23019921
1852;42.67651858;72.2895346;6.501769632;65.78776497;78.79130423
1853;32.50836313;71.64811655;6.485948867;65.16216769;78.13406542
1854;162.4128464;71.62776222;6.456585778;65.17117644;78.084348
1855;76.87232361;71.80646619;6.445549253;65.36091694;78.25201544
1856;38.67869667;71.9614629;6.395427395;65.56603551;78.3568903
1857;135.5896101;74.89976269;6.381671105;68.51809159;81.2814338
1858;83.39652228;73.97894749;6.35637389;67.6225736;80.33532138
1859;57.11174498;74.30104795;6.254789344;68.0462586;80.55583729
1860;98.07913332;74.00627761;6.131288517;67.87498909;80.13756612
1861;85.46803228;74.61293704;6.068397282;68.54453976;80.68133432
1862;87.01717752;75.15486896;5.986402441;69.16846652;81.1412714
1863;102.2282331;77.50958442;5.884077215;71.62550721;83.39366164
1864;13.69100325;77.51068112;5.791247029;71.71943409;83.30192815
1865;86.20083593;78.47851971;5.759693641;72.71882607;84.23821335
1866;24.23904699;78.63599699;5.753115363;72.88288162;84.38911235
1867;24.52532902;79.06280018;5.744182159;73.31861802;84.80698234
1868;91.36666101;80.0905678;5.660760901;74.4298069;85.7513287
1869;102.1588006;79.57861031;5.58026773;73.99834258;85.15887804
1870;105.6598636;79.84723469;5.479336132;74.36789856;85.32657083
1871;86.82637078;80.94163679;5.396760453;75.54487634;86.33839724
1872;65.21180072;81.43762394;5.32338337;76.11424057;86.76100731
1873;104.2579723;79.9421455;5.241463338;74.70068216;85.18360884
1874;98.09240491;79.21781961;5.187252222;74.03056738;84.40507183
1875;90.52591823;79.99330426;5.108029833;74.88527443;85.10133409
1876;91.06917183;79.77474532;4.994943579;74.77980174;84.7696889
1877;64.45771525;81.69095031;4.909419899;76.78153041;86.60037021
1878;37.20528963;84.72893664;4.761951698;79.96698494;89.49088834
1879;55.43633801;85.28495932;4.578034429;80.70692489;89.86299375
1880;48.93473466;83.30785373;4.386134656;78.92171907;87.69398838
1881;113.703458;82.44810527;4.182795639;78.26530963;86.63090091
1882;172.1443786;84.2079061;3.948563658;80.25934244;88.15646976
1883;57.78355277;83.35946558;3.813265997;79.54619958;87.17273158
1884;74.44562978;82.03090488;3.630552931;78.40035194;85.66145781
1885;40.40876215;81.99571725;3.449368337;78.54634891;85.44508559
1886;59.95141141;83.90811044;3.242370333;80.66574011;87.15048077
1887;102.4273976;83.71633878;3.036068974;80.6802698;86.75240775
1888;142.2606975;83.84666639;2.825039164;81.02162722;86.67170555
1889;110.4311122;83.621942;2.707942252;80.91399975;86.32988425
1890;106.4077457;86.21178549;2.580131138;83.63165436;88.79191663
1891;75.81973238;86.32267587;2.499046369;83.8236295;88.82172224
1892;121.6436872;87.63664572;2.430189091;85.20645663;90.06683481
1893;86.72478063;87.9087914;2.389729717;85.51906168;90.29852111
1894;108.0297559;87.9134548;2.402347233;85.51110756;90.31580203
1895;54.10025653;87.49042982;2.360170874;85.13025894;89.85060069
1896;131.8072282;86.88272605;2.303345342;84.57938071;89.1860714
1897;80.21672187;86.79650256;2.280698203;84.51580435;89.07720076
1898;18.06446112;86.07590917;2.266251726;83.80965745;88.3421609
1899;22.20767092;86.0631453;2.203966706;83.8591786;88.26711201
1900;83.24209234;85.27274576;2.112775002;83.15997076;87.38552076
1901;76.76389253;84.29968819;2.041938717;82.25774948;86.34162691
1902;135.7555817;83.66693223;1.970134959;81.69679727;85.63706719
1903;197.6138214;83.07444222;1.957607465;81.11683476;85.03204969
1904;60.86551966;83.56698429;1.960349856;81.60663443;85.52733415
1905;61.58046108;84.70804581;1.952954527;82.75509128;86.66100034
1906;33.02515238;85.03515516;1.950855581;83.08429958;86.98601074
1907;128.4285389;84.15304882;1.936952774;82.21609605;86.09000159
1908;92.31914372;81.88486521;1.939261032;79.94560418;83.82412624
1909;15.63992637;83.51705628;1.953619077;81.56343721;85.47067536
1910;55.31717617;84.27994817;1.935203459;82.34474471;86.21515163
1911;195.6111859;85.26959841;1.921845669;83.34775275;87.19144408
1912;75.68767758;85.00418926;1.998607415;83.00558185;87.00279668
1913;93.66388556;84.36216958;2.098992437;82.26317714;86.46116202
1914;90.76728932;82.46590437;2.188342982;80.27756139;84.65424735
1915;145.7730215;82.74702264;2.320132162;80.42689048;85.0671548
1916;91.85624532;81.43980238;2.470666665;78.96913571;83.91046904
1917;91.25150908;80.92496739;2.6353765;78.28959089;83.56034389
1918;38.40475854;80.33842365;2.79837429;77.54004936;83.13679794
1919;91.60449448;79.67615401;2.904629019;76.77152499;82.58078303
1920;80.58452676;81.16158083;3.006419879;78.15516096;84.16800071
1921;74.66697168;82.73211912;3.102736915;79.62938221;85.83485604
1922;82.42897231;82.20571225;3.174954299;79.03075795;85.38066655
1923;28.46153817;82.38215278;3.269985671;79.11216711;85.65213845
1924;103.607015;83.32728201;3.291471602;80.03581041;86.61875362
1925;57.78202837;84.83957864;3.313360365;81.52621827;88.152939
1926;40.89998226;84.49465613;3.309126995;81.18552913;87.80378313
1927;58.79861757;85.79668537;3.291964456;82.50472091;89.08864982
1928;34.24072492;85.8863423;3.275840929;82.61050137;89.16218323
1929;62.32493505;83.14650862;3.266400459;79.88010816;86.41290908
1930;113.6304756;84.1374185;3.25085337;80.88656513;87.38827187
1931;65.61731164;83.65389401;3.218183135;80.43571087;86.87207714
1932;68.71603451;84.07280783;3.181700207;80.89110763;87.25450804
1933;56.46701439;83.42296458;3.181518762;80.24144582;86.60448335
1934;141.0252976;82.26076272;3.232400114;79.0283626;85.49316283
1935;113.3531161;83.28828256;3.242911688;80.04537087;86.53119425
1936;90.88092458;82.73746281;3.232398915;79.5050639;85.96986173
1937;46.41554477;80.19132942;3.197758105;76.99357131;83.38908752
1938;69.68439371;79.45200984;3.191453383;76.26055646;82.64346323
1939;45.55117188;79.53460924;3.204396719;76.33021252;82.73900596
1940;124.7681438;78.36370948;3.270631925;75.09307756;81.63434141
1941;39.73951229;77.15966642;3.30388568;73.85578074;80.4635521
1942;49.56314816;76.41588228;3.37202823;73.04385405;79.78791051
1943;91.72995635;75.31630699;3.443369191;71.87293779;78.75967618
1944;52.94902908;75.67964891;3.492454782;72.18719413;79.1721037
1945;183.786524;75.28317762;3.539095435;71.74408219;78.82227306
1946;134.1977092;75.20485208;3.544803472;71.66004861;78.74965555
1947;104.9604778;75.71728789;3.542437126;72.17485076;79.25972501
1948;89.21518896;74.82248167;3.541935489;71.28054618;78.36441715
1949;66.2660519;76.91660299;3.541100987;73.37550201;80.45770398
1950;99.33479882;76.57167294;3.541463026;73.03020992;80.11313597
1951;65.6510444;77.98709797;3.540271467;74.44682651;81.52736944
1952;143.1673836;79.79365243;3.556442127;76.2372103;83.35009456
1953;140.3280854;81.06440126;3.556577314;77.50782395;84.62097857
1954;57.88230341;81.49270939;3.584930361;77.90777902;85.07763975
1955;111.4019239;81.71287212;3.627435209;78.08543691;85.34030733
1956;36.92071189;82.46036759;3.664447231;78.79592036;86.12481482
1957;54.3897574;82.95253264;3.680584476;79.27194816;86.63311712
1958;95.28653308;84.1433552;3.660927462;80.48242774;87.80428266
1959;33.04684858;85.30040403;3.657469381;81.64293465;88.95787342
1960;68.04343841;84.17143006;3.64803666;80.5233934;87.81946672
1961;27.22536889;83.65504968;3.626164035;80.02888565;87.28121372
1962;65.75838274;83.51330349;3.612911247;79.90039224;87.12621473
1963;37.98237942;84.72948622;3.631939436;81.09754679;88.36142566
1964;97.87645469;84.96076196;3.658085768;81.30267619;88.61884773
1965;31.05140187;86.0338966;3.665877137;82.36801946;89.69977373
1966;84.36682535;84.90969036;3.673146728;81.23654363;88.58283708
1967;53.92325412;86.13811223;3.677536449;82.46057578;89.81564868
1968;35.17316897;86.42880918;3.686746568;82.74206262;90.11555575
1969;56.93519683;85.88432197;3.654824271;82.2294977;89.53914624
1970;71.38445877;86.2200768;3.627551797;82.592525;89.8476286
1971;76.58992412;83.33144575;3.572986088;79.75845967;86.90443184
1972;100.8011976;81.99526261;3.536238371;78.45902424;85.53150098
1973;36.79385515;81.80655104;3.49828956;78.30826148;85.3048406
1974;135.2617259;81.49147913;3.411891231;78.0795879;84.90337037
1975;86.01558245;80.09401885;3.353574887;76.74044396;83.44759374
1976;129.9687049;78.50023193;3.280188606;75.22004333;81.78042054
1977;133.0342594;77.67880409;3.261950121;74.41685396;80.94075421
1978;123.606808;76.90523135;3.272460225;73.63277113;80.17769158
1979;56.0844393;75.47041584;3.285884313;72.18453153;78.75630015
1980;73.55323465;76.53123001;3.297613932;73.23361608;79.82884394
1981;151.7527443;75.92371176;3.336810462;72.58690129;79.26052222
1982;90.7177292;76.8812414;3.390273457;73.49096794;80.27151485
1983;129.4479851;78.35424093;3.421602791;74.93263814;81.77584372
1984;115.476505;77.74148785;3.441416597;74.30007125;81.18290445
1985;83.4476248;80.54969116;3.430429708;77.11926145;83.98012086
1986;87.01771696;81.14545844;3.428545611;77.71691283;84.57400405
1987;83.65186846;81.33529259;3.429902462;77.90539013;84.76519505
1988;108.4408644;82.96892308;3.430589915;79.53833317;86.39951299
1989;81.47945614;83.63926915;3.428196352;80.2110728;87.06746551
1990;100.2810385;82.41104876;3.419107472;78.99194128;85.83015623
1991;67.43362547;83.28498143;3.396554259;79.88842717;86.68153569
1992;102.3890278;84.40817552;3.387685133;81.02049038;87.79586065
1993;64.3886929;85.62042587;3.359191245;82.26123463;88.97961712
1994;63.96110853;85.59334486;3.323791428;82.26955343;88.91713629
1995;70.07252532;85.78746746;3.302479576;82.48498789;89.08994704
1996;36.46634062;85.67863329;3.289699877;82.38893342;88.96833317
1997;66.05236882;86.97112756;3.319473899;83.65165366;90.29060146
1998;95.33618791;86.81434161;3.344520786;83.46982082;90.15886239
1999;73.14652171;86.89317502;3.360519011;83.532656;90.25369403
2000;-5.004422578;85.32865177;3.360901458;81.96775031;88.68955323
2001;18.05166595;85.69419962;3.370230698;82.32396892;89.06443031
2002;23.75822428;86.60235958;3.370720468;83.23163911;89.97308004
2003;103.7151742;86.31183715;3.387001354;82.9248358;89.69883851
2004;67.15249433;85.68531244;3.353732391;82.33158005;89.03904483
2005;111.9838261;85.44859207;3.253600534;82.19499154;88.7021926
2006;80.4184929;86.92622232;3.135959074;83.79026324;90.06218139
2007;85.75472358;87.47278187;2.928049392;84.54473248;90.40083126
2008;129.5127336;86.5378193;2.746432601;83.7913867;89.2842519
2009;64.03612599;86.04806666;2.612578795;83.43548786;88.66064546
2010;176.2652173;83.72674034;2.46334315;81.26339719;86.19008349
2011;98.42756993;83.64641083;2.387787664;81.25862317;86.0341985
2012;36.90691033;82.4972137;2.336609454;80.16060425;84.83382316
2013;149.0735379;82.70912108;2.302770075;80.406351;85.01189115
2014;72.17002923;82.02026419;2.282970292;79.73729389;84.30323448
2015;35.23721435;83.4130084;2.292784624;81.12022378;85.70579303
2016;75.62196809;82.26366067;2.320663694;79.94299697;84.58432436
2017;141.649724;83.66178072;2.332542923;81.3292378;85.99432364
2018;115.7480222;83.04397675;2.31956076;80.72441599;85.36353751
2019;33.79203732;83.27587369;2.322702349;80.95317134;85.59857604
2020;66.83544964;84.22207872;2.326439876;81.89563885;86.5485186
2021;65.83391601;85.50807232;2.332891958;83.17518037;87.84096428
2022;142.507132;86.08888573;2.331861699;83.75702403;88.42074743
2023;92.80511382;86.04911571;2.332421621;83.71669409;88.38153733
2024;40.81435901;85.70939247;2.345253613;83.36413885;88.05464608
2025;55.47104042;84.8307176;2.363550625;82.46716697;87.19426822
2026;104.6585225;86.85226762;2.378710536;84.47355708;89.23097815
2027;176.2848629;88.32339459;2.435532947;85.88786165;90.75892754
2028;118.2176158;90.00855211;2.620873838;87.38767828;92.62942595
2029;91.65404762;89.976167;2.836282808;87.13988419;92.81244981
2030;44.0117004;90.64223597;3.070167858;87.57206811;93.71240383
2031;148.9123773;89.38813458;3.284102222;86.10403236;92.67223681
2032;179.6272814;88.33542043;3.611868617;84.72355181;91.94728905
2033;43.03463832;88.4883442;4.077234374;84.41110982;92.56557857
2034;104.4706004;88.25327229;4.362654596;83.8906177;92.61592689
2035;-2.911137373;89.7705243;4.620243145;85.15028115;94.39076744
2036;79.35082001;88.05074269;4.850429066;83.20031362;92.90117176
2037;28.4086634;88.56018319;5.099706092;83.4604771;93.65988928
2038;94.45914453;89.31959736;5.341764746;83.97783261;94.66136211
2039;73.30916286;88.02737121;5.576347462;82.45102375;93.60371867
2040;152.5094112;88.88461062;5.786983065;83.09762755;94.67159368
2041;41.66430404;90.72419472;6.081818536;84.64237618;96.80601325
2042;138.7377481;89.79201232;6.333530174;83.45848214;96.12554249
2043;70.88102515;87.43247856;6.672684194;80.75979437;94.10516276
2044;76.21543696;87.67345271;7.017986697;80.65546601;94.69143941
2045;112.2175653;87.81952615;7.359863317;80.45966283;95.17938947
2046;135.658199;88.00119003;7.754593905;80.24659613;95.75578394
2047;66.08782451;87.36500321;8.173327159;79.19167605;95.53833037
2048;64.02409741;86.0835436;8.596203277;77.48734032;94.67974688
2049;78.01030261;84.82350558;8.97352969;75.84997589;93.79703527
2050;28.33410353;84.42167133;9.312174347;75.10949698;93.73384568
2051;98.09462839;84.26869059;9.589456101;74.67923449;93.85814669
2052;93.07914167;82.67868094;9.821896208;72.85678473;92.50057715
2053;109.7012578;79.50546154;10.02741808;69.47804346;89.53287962
2054;102.0635333;78.54222228;10.1970591;68.34516318;88.73928138
2055;101.1220119;77.73619097;10.37065913;67.36553183;88.1068501
2056;48.02465542;77.64412548;10.51894987;67.12517561;88.16307535
2057;26.73007106;75.0071375;10.67087928;64.33625822;85.67801678
2058;93.5538357;71.90841283;10.7933106;61.11510223;82.70172343
2059;117.5240664;74.10310989;10.92612959;63.1769803;85.02923948
2060;141.4159783;74.10999226;11.06095469;63.04903756;85.17094695
2061;88.55635521;74.22751026;11.20044551;63.02706475;85.42795577
2062;124.4090354;73.34986146;11.36060338;61.98925808;84.71046484
2063;75.637033;72.93643058;11.49976019;61.43667039;84.43619077
2064;83.17000413;72.72840338;11.62237796;61.10602543;84.35078134
2065;115.889239;72.83835866;11.73252906;61.1058296;84.57088772
2066;129.0560034;70.49832636;11.85230301;58.64602335;82.35062937
2067;28.08066568;70.93154345;11.94436008;58.98718337;82.87590354
2068;21.31350267;68.373575;12.0167586;56.3568164;80.3903336
2069;128.0377036;67.55439619;12.08715795;55.46723824;79.64155415
2070;41.24178289;66.92606848;12.16204801;54.76402048;79.08811649
2071;76.10030767;64.88532562;12.15354649;52.73177913;77.03887211
2072;33.38838787;63.23691531;12.09114783;51.14576747;75.32806314
2073;77.15269196;62.00081065;11.94364581;50.05716484;73.94445647
2074;28.54317495;62.02137314;11.82380941;50.19756373;73.84518254
2075;20.32081212;62.10548056;11.68247128;50.42300928;73.78795184
2076;47.66902255;63.13470911;11.48971571;51.6449934;74.62442482
2077;23.56803053;62.8838697;11.25978776;51.62408194;74.14365747
2078;14.45067339;62.07073341;11.03547178;51.03526164;73.10620519
2079;69.09241369;61.13335264;10.8543177;50.27903494;71.98767034
2080;50.54645056;59.99749229;10.66527592;49.33221637;70.6627682
2081;39.3163606;59.16145459;10.486564;48.67489059;69.64801859
2082;14.4259903;58.8486947;10.24142306;48.60727164;69.09011775
2083;21.5923232;59.45722414;10.04799009;49.40923406;69.50521423
2084;154.9641885;57.96414515;9.914572458;48.04957269;67.87871761
2085;104.821601;56.97410759;9.704253287;47.2698543;66.67836087
2086;3.082280621;54.48962354;9.48070733;45.00891621;63.97033087
2087;34.59073133;53.95152013;9.17744636;44.77407377;63.12896649
2088;7.323688668;52.9109488;8.858238252;44.05271055;61.76918706
2089;83.84975736;51.42999292;8.515091979;42.91490094;59.9450849
2090;78.91688205;51.48422338;8.157919881;43.3263035;59.64214326
2091;33.16776394;49.10008364;7.772209662;41.32787398;56.8722933
2092;63.75837567;46.68010192;7.430471228;39.24963069;54.11057315
2093;8.281357217;46.38617357;7.029280427;39.35689314;53.415454
2094;29.10290589;47.00161986;6.701187363;40.3004325;53.70280723
2095;44.17072358;45.09885316;6.380082924;38.71877023;51.47893608
2096;8.139679404;45.66948636;6.06046609;39.60902027;51.72995245
2097;51.58927301;45.35355048;5.809993589;39.54355689;51.16354407
2098;3.046487105;46.97682157;5.614944202;41.36187737;52.59176577
2099;65.0727842;45.82554109;5.474817297;40.35072379;51.30035839
2100;82.29978119;46.31783576;5.332586338;40.98524942;51.6504221
2101;80.82475949;46.85965446;5.166470161;41.6931843;52.02612462
2102;85.30181865;46.51842471;4.935189876;41.58323483;51.45361458
2103;51.60919081;46.68079549;4.694042505;41.98675298;51.37483799
2104;61.89483835;47.84283904;4.468911681;43.37392736;52.31175072
2105;44.13465533;47.97925191;4.266291554;43.71296036;52.24554347
2106;58.48408935;47.09914552;4.089880516;43.009265;51.18902604
2107;32.07390086;48.59906399;3.930270199;44.66879379;52.52933419
2108;57.76507295;48.93441438;3.773471793;45.16094258;52.70788617
2109;17.40680705;49.49853957;3.575355026;45.92318454;53.0738946
2110;67.03215054;48.46707678;3.435000693;45.03207609;51.90207747
2111;14.70729205;47.42122232;3.318775772;44.10244655;50.73999809
2112;61.11308104;49.8962183;3.291498206;46.6047201;53.18771651
2113;71.339898;51.27852528;3.270111182;48.0084141;54.54863646
2114;0.10828289;52.14863929;3.25561853;48.89302076;55.40425782
2115;85.93575779;50.68613358;3.26168178;47.4244518;53.94781536
2116;-5.701888044;49.12767859;3.261659738;45.86601885;52.38933833
2117;5.636935966;50.95295772;3.270014092;47.68294363;54.22297182
2118;13.0903198;51.03142806;3.240027031;47.79140103;54.27145509
2119;52.70126361;52.52592838;3.232045745;49.29388263;55.75797412
2120;30.99660156;53.61668788;3.259600721;50.35708716;56.8762886
2121;70.34407642;53.84554256;3.216190634;50.62935193;57.0617332
2122;59.98757775;54.39118142;3.241636406;51.14954502;57.63281783
2123;116.1752133;54.94893583;3.255131687;51.69380414;58.20406752
2124;18.43738756;56.4384887;3.273569142;53.16491956;59.71205784
2125;53.65020292;56.71211851;3.253537414;53.4585811;59.96565593
2126;47.95356583;55.83760166;3.270740007;52.56686165;59.10834167
2127;30.2663054;55.03354478;3.359847937;51.67369684;58.39339272
2128;31.84894027;54.65661097;3.55238476;51.10422621;58.20899573
2129;73.71489429;54.27600967;3.836060256;50.43994941;58.11206992
2130;76.0494705;53.8704881;4.081241951;49.78924614;57.95173005
2131;5.661024388;52.8474699;4.368712568;48.47875734;57.21618247
2132;115.8122025;51.8703981;4.687697799;47.1827003;56.5580959
2133;31.52886013;52.15955939;4.958552623;47.20100677;57.11811201
2134;50.36270801;51.98025565;5.219957072;46.76029858;57.20021272
2135;102.3595863;52.51921564;5.512206701;47.00700893;58.03142234
2136;51.48302353;51.68744181;5.767048142;45.92039367;57.45448996
2137;129.3070757;53.09867229;6.012908467;47.08576382;59.11158075
2138;105.0883872;52.69717347;6.272462022;46.42471144;58.96963549
2139;51.69950315;51.53892646;6.492269189;45.04665727;58.03119565
2140;9.261966034;52.18346311;6.755759002;45.42770411;58.93922211
2141;-0.564322545;51.48055312;7.040371055;44.44018206;58.52092417
2142;126.2569999;52.72877906;7.333535687;45.39524338;60.06231475
2143;67.76036286;53.0642863;7.572475123;45.49181117;60.63676142
2144;84.50087332;54.87446826;7.753218353;47.12124991;62.62768661
2145;84.73164057;55.90852755;7.925065325;47.98346223;63.83359288
2146;55.84231239;55.89099758;8.093533667;47.79746391;63.98453124
2147;35.96726122;57.75132507;8.286250319;49.46507475;66.03757539
2148;80.03474781;58.21713016;8.527257779;49.68987238;66.74438794
2149;79.01368366;57.291062;8.790067471;48.50099453;66.08112947
2150;79.02790446;57.74639279;9.095726293;48.65066649;66.84211908
2151;37.69942176;58.7317078;9.37389796;49.35780984;68.10560576
2152;39.81785866;60.42498284;9.658747988;50.76623485;70.08373082
2153;66.07819441;63.17585676;9.949915083;53.22594167;73.12577184
2154;32.19852423;65.33024337;10.24166049;55.08858288;75.57190386
2155;41.21323818;64.92991109;10.53541162;54.39449947;75.46532271
2156;-8.039272442;66.4021634;10.81477645;55.58738696;77.21693985
2157;8.653427261;68.28436264;11.04898908;57.23537356;79.33335173
2158;46.82112684;67.62204301;11.28029562;56.34174739;78.90233863
2159;48.62058217;68.1071119;11.49523941;56.61187249;79.60235131
2160;44.89376624;69.29144485;11.71227285;57.579172;81.0037177
2161;24.61168571;69.91056295;11.92772656;57.98283639;81.83828951
2162;86.6800461;71.22486932;12.07677774;59.14809158;83.30164706
2163;40.63664119;71.07604101;12.21067773;58.86536329;83.28671874
2164;12.26930073;70.32162636;12.31273061;58.00889574;82.63435697
2165;32.97965205;71.74763687;12.39733947;59.3502974;84.14497634
2166;50.0873482;73.67865825;12.48550892;61.19314933;86.16416717
2167;57.95763519;75.62137508;12.52461824;63.09675684;88.14599332
2168;22.74780475;74.41357219;12.54634816;61.86722403;86.95992034
2169;105.4095999;73.74701916;12.57563047;61.17138869;86.32264963
2170;105.4382877;73.44939997;12.63028942;60.81911055;86.07968938
2171;30.10257265;73.5049582;12.65512507;60.84983313;86.16008326
2172;165.2207786;74.8184081;12.68725727;62.13115083;87.50566538
2173;83.74363734;76.68405474;12.68102193;64.00303281;89.36507667
2174;68.94573718;77.85743555;12.65333751;65.20409803;90.51077306
2175;41.6592577;79.29245634;12.52702294;66.7654334;91.81947928
2176;103.9012687;79.31481325;12.38208282;66.93273042;91.69689607
2177;134.3105924;80.67015205;12.23849562;68.43165643;92.90864767
2178;170.5608754;82.11665952;12.06233248;70.05432704;94.178992
2179;141.7226575;83.32147579;11.86842866;71.45304713;95.18990446
2180;53.29794794;84.63574346;11.67678021;72.95896325;96.31252367
2181;151.1343385;85.60473857;11.4645687;74.14016987;97.06930728
2182;101.6531857;86.18607427;11.24145803;74.94461623;97.4275323
2183;82.03390124;87.99412684;11.04677108;76.94735576;99.04089792
2184;56.2673737;88.68240739;10.80296801;77.87943939;99.4853754
2185;110.7636881;90.21267452;10.54281477;79.66985975;100.7554893
2186;133.9346096;91.18133409;10.28675198;80.89458211;101.4680861
2187;118.5126486;91.46184853;10.01735266;81.44449587;101.4792012
2188;121.7168321;91.33510737;9.746295883;81.58881149;101.0814033
2189;66.61323963;92.17739809;9.432419412;82.74497868;101.6098175
2190;124.4260395;94.22608059;9.063249185;85.1628314;103.2893298
2191;107.7440561;95.35703385;8.718610033;86.63842382;104.0756439
2192;98.51423614;96.33551914;8.423682712;87.91183643;104.7592019
2193;64.65905208;96.35628466;8.18338633;88.17289833;104.539671
2194;33.76615873;97.95141483;7.887132051;90.06428278;105.8385469
2195;69.32229425;98.6341826;7.532378682;91.10180392;106.1665613
2196;87.56511041;98.45619885;7.127273385;91.32892547;105.5834722
2197;122.8282575;100.3575578;6.687706772;93.66985103;107.0452646
2198;131.1152398;99.07229546;6.282631581;92.78966388;105.354927
2199;139.8771689;99.57096153;5.95444836;93.61651317;105.5254099
2200;152.1997444;99.18081483;5.667875878;93.51293895;104.8486907
2201;80.16810652;99.88576862;5.482906001;94.40286262;105.3686746
2202;106.8217007;100.6109675;5.268208819;95.34275868;105.8791763
2203;113.5897398;99.19959749;5.163337184;94.03626031;104.3629347
2204;127.5238242;96.39667401;5.150475141;91.24619887;101.5471492
2205;99.22617527;94.79930357;5.177426409;89.62187716;99.97672998
2206;90.63198886;96.1923767;5.263837614;90.92853909;101.4562143
2207;21.60884802;94.83683849;5.349519251;89.48731924;100.1863577
2208;100.8641084;94.73706323;5.397537945;89.33952529;100.1346012
2209;81.92343512;94.88461999;5.486722522;89.39789747;100.3713425
2210;126.6642056;94.84294092;5.596856179;89.24608474;100.4397971
2211;94.29540431;94.4701755;5.730499452;88.73967605;100.200675
2212;38.91792216;94.10835299;5.83927681;88.26907618;99.9476298
2213;80.21624686;92.23285676;5.917235525;86.31562123;98.15009228
2214;83.59346801;90.06752658;6.018211068;84.04931551;96.08573765
2215;116.752108;90.63095975;6.101931508;84.52902824;96.73289125
2216;90.65826846;89.28663705;6.170522771;83.11611428;95.45715982
2217;99.99009811;90.05782595;6.248913577;83.80891238;96.30673953
2218;59.01667648;88.02060536;6.28665001;81.73395535;94.30725537
2219;104.0994437;87.20587858;6.316714423;80.88916415;93.522593
2220;140.2307561;88.56585876;6.332718988;82.23313977;94.89857775
2221;96.36111644;90.05843657;6.358870233;83.69956634;96.4173068
2222;127.0718792;89.32967591;6.378181911;82.95149399;95.70785782
2223;99.67239925;88.31672188;6.3505581;81.96616378;94.66727998
2224;109.1756066;87.0961236;6.329173791;80.76694981;93.42529739
2225;49.04825555;86.65464562;6.295270279;80.35937534;92.9499159
2226;77.61190095;84.45768745;6.224357644;78.23332981;90.68204509
2227;140.8864119;85.28361546;6.114356013;79.16925944;91.39797147
2228;62.33072194;83.40040815;5.992905971;77.40750218;89.39331412
2229;27.61177768;82.45518784;5.880516851;76.57467098;88.33570469
2230;60.25676501;82.55992847;5.81894597;76.7409825;88.37887444
2231;124.3446776;82.04466493;5.790917659;76.25374727;87.83558259
2232;82.00188984;82.7039597;5.752641048;76.95131865;88.45660075
2233;96.56464764;84.26576734;5.722876117;78.54289122;89.98864346
2234;89.55929581;83.90561955;5.696201784;78.20941776;89.60182133
2235;54.1417413;83.38437995;5.616169429;77.76821052;89.00054938
2236;91.75265153;82.84812863;5.498105174;77.35002346;88.3462338
2237;115.4816616;83.58263853;5.425199407;78.15743913;89.00783794
2238;22.86234061;84.61095113;5.354639376;79.25631175;89.96559051
2239;11.28499287;83.47337589;5.321450475;78.15192541;88.79482636
2240;95.34833118;83.87100105;5.360359147;78.5106419;89.23136019
2241;55.86558186;83.59861726;5.368907492;78.22970977;88.96752475
2242;147.0746904;82.24903099;5.398839583;76.85019141;87.64787058
2243;-5.384013994;82.7227421;5.44117919;77.28156291;88.16392129
2244;23.10798597;82.53111725;5.439388777;77.09172847;87.97050603
2245;103.1251481;81.1041052;5.423749556;75.68035564;86.52785475
2246;145.4437626;79.4506179;5.362376136;74.08824177;84.81299404
2247;50.39831649;79.10256395;5.228267801;73.87429615;84.33083176
2248;71.16760226;77.79393639;5.105869968;72.68806642;82.89980636
2249;68.86472737;78.09244779;4.990372488;73.10207531;83.08282028
2250;117.3617919;77.04453258;4.872713684;72.17181889;81.91724626
2251;40.15487771;77.68672637;4.776789558;72.90993682;82.46351593
2252;122.2904349;77.01374564;4.756505573;72.25724007;81.77025122
2253;10.77812803;75.27850463;4.721274762;70.55722986;79.99977939
2254;65.38350383;75.66442487;4.699072968;70.9653519;80.36349784
2255;132.8655964;76.60232721;4.703605264;71.89872195;81.30593248
2256;72.94773483;76.52393992;4.718101817;71.8058381;81.24204174
2257;124.2560221;74.47358778;4.739816438;69.73377134;79.21340422
2258;101.2610376;74.84855802;4.7748061;70.07375193;79.62336412
2259;82.49657099;74.03153839;4.770429306;69.26110908;78.80196769
2260;55.34021575;74.57282182;4.766014854;69.80680696;79.33883667
2261;99.31538834;74.88336078;4.767778219;70.11558256;79.651139
2262;131.7554093;73.01257184;4.789278149;68.22329369;77.80184999
2263;91.36186464;72.42694077;4.772654872;67.6542859;77.19959564
2264;22.19990952;72.64349796;4.732354803;67.91114316;77.37585276
2265;103.8723511;72.01522672;4.664946612;67.3502801;76.68017333
2266;102.8605349;71.63508608;4.573272224;67.06181385;76.2083583
2267;21.82936873;71.59071099;4.500192073;67.09051892;76.09090306
2268;124.1493645;69.85132283;4.434303242;65.41701959;74.28562607
2269;49.24380923;72.38370165;4.312119702;68.07158194;76.69582135
2270;31.32182904;73.15882012;4.161988278;68.99683184;77.3208084
2271;55.90290401;72.6926655;4.016323389;68.67634211;76.70898889
2272;78.61036505;72.50509841;3.923909285;68.58118913;76.4290077
2273;60.33187354;72.20027409;3.829520933;68.37075315;76.02979502
2274;114.8964808;72.58224563;3.76194192;68.82030371;76.34418755
2275;55.73193061;73.94193463;3.693735596;70.24819903;77.63567022
2276;81.80013912;72.77733337;3.669083256;69.10825011;76.44641662
2277;43.2898836;71.89008342;3.610284193;68.27979922;75.50036761
2278;52.38912014;70.93012488;3.563375777;67.36674911;74.49350066
2279;82.01265448;72.06945816;3.576012843;68.49344532;75.645471
2280;75.44479709;71.46021028;3.570203903;67.89000638;75.03041418
2281;56.25901302;70.53011698;3.530141363;66.99997562;74.06025835
2282;19.77671856;70.27398551;3.479629519;66.794356;73.75361503
2283;101.1253722;68.78732058;3.4792;65.30812058;72.26652058
2284;54.89664617;67.95704055;3.471697251;64.4853433;71.4287378
2285;117.1647507;67.68092981;3.474623735;64.20630607;71.15555354
2286;69.97922853;67.38810243;3.476397357;63.91170507;70.86449979
2287;-3.657584704;66.71019517;3.432825808;63.27736937;70.14302098
2288;85.61447713;66.42254771;3.393288701;63.02925901;69.81583641
2289;33.90675734;65.20076078;3.345263877;61.8554969;68.54602466
2290;-20.75684049;66.50485729;3.279346927;63.22551036;69.78420421
2291;75.96115852;65.91401633;3.239125884;62.67489044;69.15314221
2292;53.60245253;64.88035878;3.213079019;61.66727976;68.0934378
2293;58.36589413;65.52357403;3.183566819;62.34000721;68.70714084
2294;123.7673057;65.78456512;3.1716917;62.61287342;68.95625682
2295;62.63902803;66.01779365;3.120563562;62.89723008;69.13835721
2296;79.35126258;67.31979397;3.073942247;64.24585173;70.39373622
2297;135.8778411;67.11392602;3.105726433;64.00819958;70.21965245
2298;34.85227596;67.04417308;3.160505683;63.88366739;70.20467876
2299;90.64815103;67.32736646;3.234553209;64.09281325;70.56191967
2300;138.2088661;66.2972113;3.281517436;63.01569386;69.57872873
2301;57.96712767;65.5197136;3.36428441;62.15542919;68.88399801
2302;-5.094869838;65.35822668;3.428130382;61.93009629;68.78635706
2303;73.33254976;65.25369951;3.519891491;61.73380802;68.773591
2304;68.88412524;64.69390755;3.655543027;61.03836452;68.34945057
2305;34.31186174;64.49339796;3.699703531;60.79369442;68.19310149
2306;85.43083845;64.03609127;3.736930118;60.29916115;67.77302139
2307;59.88502986;63.88978626;3.792024631;60.09776163;67.68181089
2308;48.43611065;64.10219179;3.895199105;60.20699268;67.99739089
2309;58.91675584;63.51739279;4.009562749;59.50783004;67.52695554
2310;68.41492306;63.57992834;4.101251762;59.47867657;67.6811801
2311;40.40601957;62.64540883;4.156386403;58.48902243;66.80179523
2312;64.74211836;63.21373179;4.206008562;59.00772323;67.41974036
2313;117.0853885;65.12107347;4.26777155;60.85330192;69.38884502
2314;29.0507313;66.41607905;4.353625475;62.06245358;70.76970453
2315;88.70883133;67.97513527;4.448864969;63.5262703;72.42400024
2316;73.73946223;69.85176614;4.529855999;65.32191014;74.38162214
2317;50.14400014;70.27308094;4.648184391;65.62489655;74.92126533
2318;54.63334612;69.99128583;4.740400095;65.25088573;74.73168592
2319;137.4599102;68.43572164;4.809188594;63.62653305;73.24491024
2320;61.13846414;65.3636951;4.88610814;60.47758696;70.24980324
2321;97.72384584;63.45780867;4.914046973;58.5437617;68.37185564
2322;45.40363817;61.16718034;4.93091082;56.23626952;66.09809116
2323;75.05296516;60.33223017;4.931921489;55.40030868;65.26415166
2324;74.77473607;59.67268666;4.911241432;54.76144522;64.58392809
2325;62.35856739;59.50835123;4.871391821;54.63695941;64.37974305
2326;16.07954803;57.09948693;4.842750731;52.2567362;61.94223766
2327;73.56430605;57.82354096;4.806697155;53.01684381;62.63023812
2328;37.95899802;57.38543092;4.793779117;52.5916518;62.17921004
2329;23.8397301;56.58486238;4.775424129;51.80943826;61.36028651
2330;71.78666537;57.17446695;4.759032577;52.41543437;61.93349953
2331;52.12215609;57.32554717;4.768713868;52.5568333;62.09426104
2332;48.79745771;57.14576256;4.790176638;52.35558592;61.9359392
2333;30.60940022;55.68478556;4.80409309;50.88069247;60.48887865
2334;71.30062341;55.85485586;4.794557388;51.06029848;60.64941325
2335;58.08595906;56.46561242;4.773010522;51.6926019;61.23862294
2336;69.50425592;57.3467453;4.737385984;52.60935932;62.08413129
2337;98.96369962;57.37189734;4.710391482;52.66150586;62.08228882
2338;93.61684072;57.03139889;4.664946506;52.36645238;61.69634539
2339;151.6597618;56.05873882;4.561726867;51.49701196;60.62046569
2340;113.4186246;55.94026602;4.417276038;51.52298998;60.35754206
2341;74.95133391;55.46975345;4.195253666;51.27449978;59.66500711
2342;97.44821327;54.25361943;3.845068352;50.40855108;58.09868778
2343;39.23090169;55.09837116;3.406808747;51.69156241;58.50517991
2344;-20.9678792;55.28111415;2.910918206;52.37019594;58.19203235
2345;-32.90604825;54.50035822;2.383626717;52.1167315;56.88398493
2346;-34.56117977;55.80909468;2.00710913;53.80198555;57.81620381
2347;-37.47078224;54.74137024;1.739186109;53.00218413;56.48055635
2348;93.29538241;55.08323386;1.658152309;53.42508155;56.74138617
2349;1.215556846;55.62600708;1.629023704;53.99698337;57.25503078
2350;82.26704409;55.67122908;1.654592329;54.01663675;57.32582141
2351;15.35678705;55.94077903;1.660943557;54.27983548;57.60172259
2352;94.89388334;57.06310756;1.782924214;55.28018334;58.84603177
2353;-27.43848213;55.43188819;1.840012681;53.59187551;57.27190087
2354;32.50355451;55.41699884;2.024457481;53.39254135;57.44145632
2355;98.95395816;55.56850889;2.240925842;53.32758304;57.80943473
2356;42.01695285;54.08654317;2.313794417;51.77274875;56.40033759
2357;76.26182326;53.59572095;2.409262908;51.18645804;56.00498386
2358;-14.62479699;53.66638467;2.439788267;51.2265964;56.10617293
2359;57.10969616;54.17272807;2.483223319;51.68950475;56.65595139
2360;90.06534012;55.1737005;2.503491726;52.67020877;57.67719222
2361;113.3527;55.71056493;2.532330215;53.17823472;58.24289515
2362;41.68877367;56.18542716;2.533906118;53.65152104;58.71933328
2363;47.37669712;56.61587471;2.545344413;54.0705303;59.16121912
2364;67.4797252;57.23068181;2.549298168;54.68138364;59.77997998
2365;23.0086182;55.43804751;2.553005996;52.88504152;57.99105351
2366;64.71269023;54.6958116;2.552915192;52.14289641;57.2487268
2367;11.71662741;53.83378967;2.545101543;51.28868813;56.37889122
2368;93.22633831;53.39205297;2.517036896;50.87501607;55.90908987
2369;63.9532386;52.5900634;2.524022776;50.06604063;55.11408618
2370;97.64135773;54.68170277;2.545894542;52.13580823;57.22759731
2371;127.8840236;56.6460843;2.619195769;54.02688853;59.26528007
2372;43.26989972;58.01777552;2.797750761;55.22002476;60.81552628
2373;62.83868273;59.57149105;2.985942425;56.58554863;62.55743348
2374;102.7343992;59.7335217;3.181068608;56.55245309;62.91459031
2375;77.0810583;60.20987943;3.392160527;56.81771891;63.60203996
2376;76.1056149;59.65698437;3.60912271;56.04786166;63.26610707
2377;73.31830272;60.77369351;3.901616837;56.87207667;64.67531035
2378;-9.627881538;59.76625758;4.271170978;55.4950866;64.03742855
2379;37.19964079;62.28673972;4.542238207;57.74450151;66.82897792
2380;31.56674273;63.11248149;4.804982769;58.30749872;67.91746426
2381;-3.793586237;60.55445316;4.988311939;55.56614122;65.5427651
2382;27.09022292;61.30431094;5.110593864;56.19371707;66.4149048
2383;52.40130724;59.32878057;5.218357531;54.11042304;64.5471381
2384;56.43291366;60.00294634;5.372853642;54.6300927;65.37579999
2385;122.3502173;59.07439752;5.581366612;53.49303091;64.65576413
2386;85.46604526;59.44927458;5.863524177;53.5857504;65.31279876
2387;93.72222945;57.62631891;6.156523017;51.46979589;63.78284193
2388;120.9165249;58.58912747;6.462738923;52.12638854;65.05186639
2389;124.9720026;57.83541813;6.771399033;51.0640191;64.60681717
2390;60.23541284;58.07902684;7.166232562;50.91279427;65.2452594
2391;75.56459318;57.7927091;7.569957276;50.22275182;65.36266637
2392;30.9882155;57.18339198;7.983145394;49.20024659;65.16653738
2393;74.91964134;56.55790778;8.361217956;48.19668983;64.91912574
2394;-1.670566188;54.67487769;8.782735584;45.8921421;63.45761327
2395;85.70572848;54.06366609;9.16834409;44.895322;63.23201018
2396;67.27740963;51.93762594;9.504055142;42.4335708;61.44168109
2397;35.39507262;49.79983452;9.793418376;40.00641614;59.5932529
2398;41.76870989;49.07761004;10.02658512;39.05102492;59.10419515
2399;101.5589456;48.69288854;10.22453579;38.46835275;58.91742433
2400;25.5098011;48.08828152;10.44548497;37.64279655;58.53376649
2401;54.06939562;47.56779227;10.61717581;36.95061646;58.18496807
2402;72.30895351;45.6432372;10.78547832;34.85775888;56.42871552
2403;43.5146506;43.54750226;10.93170569;32.61579656;54.47920795
2404;101.106107;44.72283033;11.04548043;33.6773499;55.76831075
2405;74.61638516;44.35969201;11.12120608;33.23848593;55.4808981
2406;-31.50548677;45.75596296;11.17769365;34.57826932;56.93365661
2407;80.25969943;47.15286361;11.24106425;35.91179936;58.39392786
2408;-24.49022542;47.36230856;11.28702078;36.07528778;58.64932934
2409;19.75765744;45.68745966;11.32033922;34.36712045;57.00779888
2410;9.753706037;43.92897307;11.29911258;32.62986048;55.22808565
2411;109.1840702;41.66149701;11.26777572;30.39372129;52.92927274
2412;20.38196104;40.74733737;11.2291891;29.51814827;51.97652647
2413;90.79200989;39.70243168;11.20510143;28.49733024;50.90753311
2414;8.93752117;38.83520691;11.15443413;27.68077278;49.98964105
2415;79.9037691;35.98876128;11.03510764;24.95365363;47.02386892
2416;8.406413533;35.21339296;10.93743358;24.27595938;46.15082654
2417;33.63751738;34.19320371;10.80079865;23.39240506;44.99400235
2418;-20.18306686;34.2021063;10.62094584;23.58116046;44.82305214
2419;-2.808196466;32.38505617;10.38813807;21.9969181;42.77319424
2420;32.78144707;32.42027805;10.17349379;22.24678426;42.59377183
2421;-10.78668966;32.5171886;9.94358757;22.57360103;42.46077617
2422;18.8566609;32.30952734;9.750153299;22.55937404;42.05968063
2423;6.436451028;32.40818547;9.616629658;22.79155581;42.02481512
2424;43.21788635;31.64919503;9.485727516;22.16346752;41.13492255
2425;71.8994413;29.88291567;9.317887525;20.56502814;39.20080319
2426;50.53610636;29.90955761;9.180090187;20.72946742;39.0896478
2427;-22.04669358;29.30640413;9.046617088;20.25978704;38.35302121
2428;-33.56417918;28.03663687;8.923913515;19.11272335;36.96055038
2429;50.31384994;28.6268948;8.822537053;19.80435775;37.44943186
2430;18.67958662;26.46539143;8.672928147;17.79246328;35.13831957
2431;102.7765613;24.88323182;8.500929321;16.3823025;33.38416114
2432;67.44834659;25.62072753;8.27148925;17.34923828;33.89221678
2433;37.77191538;24.09844583;7.964462229;16.1339836;32.06290806
2434;-33.01598632;24.96598545;7.573254789;17.39273066;32.53924023
2435;-33.24990279;24.70193442;7.194534342;17.50740008;31.89646877
2436;6.708938426;24.60834487;6.847519579;17.76082529;31.45586445
2437;38.84390354;23.00831269;6.570360603;16.43795208;29.57867329
2438;40.4320392;23.02821857;6.330714822;16.69750375;29.3589334
2439;76.68806186;21.40002234;6.127052148;15.2729702;27.52707449
2440;-20.19672488;23.02154578;5.994144639;17.02740114;29.01569042
2441;20.69162876;20.40182004;5.973541121;14.42827892;26.37536116
2442;23.53494126;20.33108165;5.969371175;14.36171047;26.30045282
2443;31.44224793;20.82731475;6.027562775;14.79975198;26.85487753
2444;-17.74991552;21.79444815;6.085773031;15.70867512;27.88022118
2445;0.125749603;22.09561952;6.198298972;15.89732055;28.2939185
2446;90.64816676;21.83903533;6.275232548;15.56380278;28.11426788
2447;56.68668508;21.91184983;6.391488766;15.52036107;28.3033386
2448;40.42663731;21.05101786;6.55019524;14.50082262;27.6012131
2449;3.060197788;20.53233982;6.695304691;13.83703513;27.22764451
2450;11.47869798;21.17147501;6.851593242;14.31988176;28.02306825
2451;26.86854003;19.37910552;7.04942594;12.32967958;26.42853146
2452;23.30856796;18.51443394;7.251184808;11.26324913;25.76561875
2453;7.550823332;19.36243903;7.467031438;11.89540759;26.82947047
2454;73.61780535;20.12978699;7.722912569;12.40687443;27.85269956
2455;-9.130565123;19.30440313;7.997545443;11.30685768;27.30194857
2456;-6.073754828;19.46498346;8.315222645;11.14976081;27.7802061
2457;6.106794627;18.04918461;8.634607838;9.414576777;26.68379245
2458;2.623332674;16.77292435;8.899831633;7.873092715;25.67275598
2459;19.7542948;17.27501639;9.184964589;8.090051797;26.45998098
2460;6.29105536;17.70238143;9.424170987;8.278210446;27.12655242
2461;4.98063896;17.69078828;9.634122789;8.05666549;27.32491107
2462;27.58242872;17.31967917;9.822888887;7.496790278;27.14256805
2463;21.3971612;15.83407436;10.02793689;5.806137467;25.86201125
2464;7.754002196;14.78910073;10.24169943;4.547401298;25.03080017
2465;91.63521642;12.63671682;10.46571344;2.171003376;23.10243026
2466;-53.70224381;11.93580905;10.68559108;1.25021797;22.62140014
2467;4.798755628;11.36374756;10.89870504;0.465042517;22.2624526
2468;58.94540591;9.898738087;11.08557754;-1.18683945;20.98431562
2469;29.14073612;8.958653395;11.27989119;-2.321237799;20.23854459
2470;12.55154373;8.332322123;11.4565966;-3.124274479;19.78891873
2471;19.6956532;8.2404271;11.60217377;-3.361746673;19.84260087
2472;-7.073149958;6.32875116;11.73935629;-5.410605129;18.06810745
2473;-25.04576984;4.5864721;11.83424488;-7.247772779;16.42071698
2474;-20.01612897;3.734753446;11.91465137;-8.179897927;15.64940482
2475;75.81378085;3.023706083;11.97464754;-8.95094146;14.99835363
2476;-19.51140255;2.386854677;12.03719197;-9.65033729;14.42404664
2477;6.43785599;1.229472474;12.08808827;-10.8586158;13.31756074
2478;21.2015659;0.261892517;12.1528772;-11.89098468;12.41476971
2479;5.570567033;-0.860696907;12.17594595;-13.03664286;11.31524904
2480;8.219272701;-2.781190165;12.12207045;-14.90326061;9.340880282
2481;26.86918333;-3.576528971;12.05668468;-15.63321365;8.480155705
2482;30.57082047;-3.920522835;11.9910903;-15.91161314;8.070567468
2483;2.359073012;-4.206262006;11.96016187;-16.16642387;7.753899863
2484;63.37860932;-4.925382531;11.94446726;-16.86984979;7.019084729
2485;-11.22036896;-5.403036419;11.8818765;-17.28491292;6.478840082
2486;-33.84115368;-5.601789352;11.76103791;-17.36282726;6.159248557
2487;-12.21762632;-6.085241685;11.56564306;-17.65088474;5.480401371
2488;-36.92194154;-6.565575857;11.34936992;-17.91494577;4.78379406
2489;-12.86161582;-7.895731638;11.09939813;-18.99512977;3.203666491
2490;-33.0835178;-8.267724849;10.81130097;-19.07902582;2.543576123
2491;-55.94302086;-10.28740616;10.54354533;-20.83095149;0.256139178
2492;-8.483507387;-9.595123586;10.22824987;-19.82337345;0.63312628
2493;-51.18054185;-9.844241291;9.865013654;-19.70925495;0.020772363
2494;-16.50207137;-11.48354344;9.49527261;-20.97881605;-1.988270828
2495;-49.69281038;-12.83848368;9.121090167;-21.95957384;-3.717393508
2496;-4.560896599;-13.43852093;8.721613678;-22.16013461;-4.716907251
2497;-6.847306142;-14.29463914;8.287799966;-22.58243911;-6.006839174
2498;-32.16954701;-14.43491769;7.899426843;-22.33434453;-6.535490843
2499;-3.011014036;-14.58751836;7.558783638;-22.146302;-7.028734726
2500;-33.20321771;-14.80926631;7.238740799;-22.04800711;-7.57052551
2501;-21.00072371;-16.83460427;6.934068663;-23.76867294;-9.900535612
2502;-32.15795234;-16.23393143;6.657118505;-22.89104994;-9.576812926
2503;-26.03800987;-17.24094812;6.447342341;-23.68829046;-10.79360578
2504;-49.70123727;-18.07743282;6.291722405;-24.36915522;-11.78571041
2505;-24.32735081;-17.8507564;6.242004503;-24.0927609;-11.6087519
2506;-49.69284423;-18.11464719;6.352311489;-24.46695868;-11.7623357
2507;-23.61744189;-19.88895082;6.574040598;-26.46299141;-13.31491022
2508;-8.465903099;-21.06910172;6.79742671;-27.86652843;-14.27167501
2509;-34.05181412;-21.77594531;7.08184944;-28.85779475;-14.69409587
2510;-4.606053499;-22.42042177;7.443269675;-29.86369145;-14.9771521
2511;-3.845344217;-22.76843831;7.883277963;-30.65171627;-14.88516034
2512;-19.67543002;-22.13936101;8.382489463;-30.52185047;-13.75687154
2513;3.085385972;-22.89819027;8.959656724;-31.857847;-13.93853355
2514;-46.44078365;-21.60158395;9.540144931;-31.14172888;-12.06143902
2515;-11.21765155;-20.54629797;10.13477819;-30.68107616;-10.41151978
2516;-11.36853024;-19.85783171;10.81765661;-30.67548833;-9.040175101
2517;-18.39583272;-18.38801435;11.48744932;-29.87546367;-6.900565031
2518;-7.906247365;-16.80804345;12.15328169;-28.96132515;-4.654761761
2519;-24.65900357;-14.90661349;12.80340246;-27.71001595;-2.103211031
2520;-39.96121598;-14.48440832;13.50695188;-27.9913602;-0.977456441
2521;-18.05035622;-12.34248254;14.28644215;-26.62892469;1.943959617
2522;-23.96637553;-12.5922306;15.04382034;-27.63605094;2.451589746
2523;-14.22735581;-12.16266647;15.77189195;-27.93455842;3.609225479
2524;-32.82840444;-9.93214452;16.46937641;-26.40152093;6.537231889
2525;-31.32527418;-8.698947304;17.15136453;-25.85031183;8.452417226
2526;-27.4784554;-8.119809451;17.80737035;-25.9271798;9.687560897
2527;11.12291247;-6.824021905;18.39561756;-25.21963946;11.57159565
2528;-44.91999531;-5.27458087;18.97029071;-24.24487158;13.69570984
2529;-21.45915351;-4.400941528;19.54299968;-23.94394121;15.14205815
2530;17.1310644;-2.251432212;20.0826337;-22.33406592;17.83120149
2531;-5.239157832;0.245714858;20.57240594;-20.32669108;20.8181208
2532;-63.62030145;2.369629262;21.0231618;-18.65353254;23.39279106
2533;-29.61687583;2.417559141;21.49402717;-19.07646803;23.91158631
2534;-33.68994975;3.867861661;21.95669174;-18.08883007;25.8245534
2535;30.51030962;5.553559235;22.35266759;-16.79910835;27.90622682
2536;-28.96921219;7.524534308;22.65810704;-15.13357273;30.18264135
2537;-1.758211358;9.346793679;22.9408696;-13.59407592;32.28766328
2538;-50.91791902;11.60336151;23.23832333;-11.63496182;34.84168485
2539;29.20498082;12.57109973;23.49549198;-10.92439225;36.06659172
2540;40.95796945;13.71283543;23.73438701;-10.02155158;37.44722245
2541;2.028261105;16.643625;23.93098422;-7.287359219;40.57460922
2542;19.01766477;17.68603599;24.09008185;-6.404045855;41.77611784
2543;72.09500832;18.96035219;24.25986391;-5.299511719;43.2202161
2544;45.79238628;19.9869941;24.37366313;-4.386669025;44.36065723
2545;5.030392327;22.73524122;24.49525744;-1.760016219;47.23049866
2546;59.54540459;26.21595269;24.57563303;1.640319657;50.79158571
2547;-17.29804765;27.67009063;24.61200343;3.058087203;52.28209406
2548;15.06046417;29.04642118;24.6027468;4.443674384;53.64916798
2549;81.58707254;30.21255169;24.51885316;5.693698528;54.73140485
2550;59.88204396;31.72140478;24.38334833;7.338056446;56.10475311
2551;-3.667187189;33.01085186;24.18957769;8.82127417;57.20042955
2552;45.08444114;33.95600098;23.93926691;10.01673407;57.89526789
2553;46.86354046;35.25011614;23.64866813;11.60144801;58.89878426
2554;18.51759652;37.59822865;23.29834531;14.29988334;60.89657396
2555;59.92373787;39.19158075;22.91451281;16.27706793;62.10609356
2556;103.0271498;39.81428285;22.49975169;17.31453116;62.31403454
2557;58.62679035;40.96920334;22.06202207;18.90718127;63.03122541
2558;-21.17301804;44.78160442;21.58550181;23.19610261;66.36710624
2559;65.49952543;47.71362128;21.02903493;26.68458635;68.7426562
2560;51.91876214;48.94676505;20.44206182;28.50470323;69.38882686
2561;95.9136752;49.53737965;19.81038117;29.72699848;69.34776082
2562;89.08988371;51.84663962;19.14013746;32.70650216;70.98677709
2563;95.40952947;54.50434581;18.46079206;36.04355375;72.96513786
2564;52.44003522;56.90013729;17.78254001;39.11759727;74.6826773
2565;11.78773711;58.26718102;17.06978606;41.19739496;75.33696707
2566;138.2526164;59.15596518;16.33458558;42.8213796;75.49055075
2567;41.79443019;60.48173696;15.65555832;44.82617864;76.13729528
2568;46.59429338;62.49297723;14.96948121;47.52349602;77.46245844
2569;44.45249026;62.46922344;14.24509332;48.22413012;76.71431675
2570;115.5015995;63.94572171;13.47927778;50.46644392;77.42499949
2571;137.5550687;65.33742238;12.74890677;52.58851562;78.08632915
2572;56.11067896;64.96293914;12.10705974;52.8558794;77.06999888
2573;46.22648265;66.84218149;11.47409661;55.36808487;78.3162781
2574;45.24529996;67.21766102;10.85267106;56.36498996;78.07033208
2575;44.12310314;66.28682584;10.23099226;56.05583358;76.5178181
2576;34.43652698;66.06678556;9.630149524;56.43663604;75.69693509
2577;20.72414969;66.65902687;9.029896566;57.6291303;75.68892343
2578;77.12278544;66.96019765;8.414571052;58.5456266;75.3747687
2579;74.83374292;66.10844232;7.800069181;58.30837314;73.9085115
2580;59.80180347;67.16491654;7.24665976;59.91825678;74.4115763
2581;48.88887164;66.44984583;6.721709282;59.72813654;73.17155511
2582;53.66178727;65.28924099;6.173000797;59.11624019;71.46224178
2583;130.8121536;63.67351409;5.639115521;58.03439857;69.31262961
2584;119.9159838;63.61758462;5.329987396;58.28759723;68.94757202
2585;29.20038251;63.49981959;5.155171737;58.34464786;68.65499133
2586;60.63165446;61.96192023;4.977739799;56.98418043;66.93966003
2587;88.80304641;59.58046823;4.813157292;54.76731094;64.39362552
2588;133.784804;59.22671863;4.763469734;54.46324889;63.99018836
2589;71.26744643;57.93188747;4.780298504;53.15158896;62.71218597
2590;98.92421114;57.87491587;4.865148894;53.00976698;62.74006477
2591;86.28596161;58.49586285;4.968182766;53.52768008;63.46404561
2592;69.64262198;59.13639704;5.073451421;54.06294562;64.20984846
2593;121.5909186;61.19356232;5.209371803;55.98419051;66.40293412
2594;70.88356478;59.82939921;5.383914635;54.44548457;65.21331384
2595;121.0937981;59.17064658;5.555096729;53.61554985;64.72574331
2596;76.00712689;57.01102436;5.686617421;51.32440694;62.69764178
2597;40.44675923;54.87871333;5.790283839;49.08842949;60.66899717
2598;78.5433119;54.12375674;5.828388989;48.29536775;59.95214573
2599;34.2099204;53.0605843;5.765108905;47.2954754;58.82569321
2600;34.11447825;53.2214923;5.680566452;47.54092585;58.90205875
2601;48.65998995;52.93238081;5.615441436;47.31693937;58.54782225
2602;26.53711922;54.2986967;5.521391257;48.77730544;59.82008796
2603;60.44415123;55.05400942;5.391246086;49.66276333;60.44525551
2604;3.4240187;55.94807343;5.227629159;50.72044427;61.17570259
2605;72.39778163;57.02677313;5.046866543;51.97990659;62.07363968
2606;23.45513148;56.96831824;4.790012019;52.17830622;61.75833026
2607;43.83630297;56.70480052;4.513175503;52.19162501;61.21797602
2608;-23.77528153;55.67957536;4.259335667;51.42023969;59.93891103
2609;-24.02542074;52.92149298;4.069394838;48.85209814;56.99088782
2610;59.49350894;52.70157694;3.89734949;48.80422745;56.59892643
2611;-26.51410563;54.8639112;3.701410882;51.16250032;58.56532209
2612;-25.5403767;55.03565446;3.604266179;51.43138828;58.63992064
2613;71.04865414;53.54948441;3.641388581;49.90809583;57.19087299
2614;29.37314025;53.78100003;3.708322147;50.07267788;57.48932218
2615;49.53448396;52.68413013;3.833155369;48.85097477;56.5172855
2616;43.45603267;52.31414139;3.981997209;48.33214419;56.2961386
2617;170.9198602;52.14360351;4.086351474;48.05725203;56.22995498
2618;146.7098595;50.80563877;4.08147598;46.72416279;54.88711475
2619;-22.97802519;48.80458954;3.994892592;44.80969695;52.79948214
2620;10.85610604;48.38836329;4.009122838;44.37924045;52.39748613
2621;5.360866234;48.26357883;4.067378754;44.19620008;52.33095758
2622;28.80720641;47.58013379;4.256474318;43.32365947;51.83660811
2623;17.60789281;49.24029343;4.396876066;44.84341736;53.63716949
2624;-7.995311758;50.36363477;4.537211786;45.82642299;54.90084656
2625;53.4516078;49.89176864;4.66988573;45.22188291;54.56165437
2626;29.37841729;49.5616966;4.806684284;44.75501232;54.36838089
2627;104.1186372;50.25716323;4.927442661;45.32972057;55.18460589
2628;59.2450985;49.97008246;5.027135586;44.94294687;54.99721805
2629;122.72005;49.81837213;5.091032376;44.72733976;54.90940451
2630;129.8474278;51.2048428;5.146122977;46.05871983;56.35096578
2631;56.82060394;51.25250756;5.200593256;46.0519143;56.45310081
2632;35.44946768;53.1023714;5.2302163;47.8721551;58.3325877
2633;1.375304347;53.95199887;5.273119249;48.67887962;59.22511811
2634;-9.850047941;56.65184395;5.358896421;51.29294753;62.01074037
2635;108.700266;58.44000709;5.485565907;52.95444119;63.925573
2636;139.4794298;57.49070193;5.591859484;51.89884245;63.08256142
2637;69.39056032;59.16790756;5.671186958;53.4967206;64.83909451
2638;13.00837422;60.71110693;5.750219664;54.96088726;66.46132659
2639;145.5921005;61.27003825;5.857554185;55.41248406;67.12759243
2640;15.32708176;62.05751295;5.925239909;56.13227304;67.98275286
2641;80.05478538;62.76805926;5.967244852;56.80081441;68.73530411
2642;77.58852939;62.10190566;5.977234455;56.12467121;68.07914011
2643;1.406420585;58.91670831;5.993274464;52.92343385;64.90998277
2644;19.53740785;57.68314675;5.975465295;51.70768146;63.65861204
2645;49.65602588;60.33316047;5.899237663;54.43392281;66.23239813
2646;114.7297905;61.21945806;5.812757794;55.40670027;67.03221586
2647;41.15142973;63.74903662;5.697825595;58.05121103;69.44686222
2648;125.1149008;62.47714105;5.563914058;56.91322699;68.04105511
2649;135.8337206;62.78997108;5.420732663;57.36923842;68.21070374
2650;10.14474734;63.08108707;5.255018271;57.8260688;68.33610534
2651;17.28080457;63.51836782;5.092439791;58.42592802;68.61080761
2652;84.12878804;63.4888935;4.906653304;58.5822402;68.3955468
2653;11.8959999;62.77930804;4.718937103;58.06037093;67.49824514
2654;52.70692458;61.48895432;4.495660694;56.99329362;65.98461501
2655;74.13402278;61.18490806;4.242311072;56.94259699;65.42721913
2656;74.82868423;61.38114313;3.994900411;57.38624272;65.37604354
2657;117.7981874;60.07980627;3.682432652;56.39737362;63.76223892
2658;87.16730369;60.89644368;3.413870763;57.48257291;64.31031444
2659;113.9168177;63.00063739;3.147347087;59.85329031;66.14798448
2660;67.17089959;65.41587957;2.987418807;62.42846077;68.40329838
2661;11.07894579;65.3027641;2.888496678;62.41426742;68.19126077
2662;59.02338115;63.85854082;2.742743052;61.11579777;66.60128387
2663;53.16279128;64.06958625;2.660330618;61.40925563;66.72991687
2664;99.55415152;65.9888031;2.616445251;63.37235785;68.60524835
2665;69.53435005;64.82152287;2.582354428;62.23916844;67.4038773
2666;85.77234558;64.81925348;2.562722647;62.25653083;67.38197613
2667;9.482199163;64.10608829;2.562671709;61.54341658;66.66876
2668;8.474795428;65.00069668;2.545488008;62.45520867;67.54618469
2669;83.79821988;65.39996672;2.424356427;62.97561029;67.82432315
2670;112.1726746;66.14791144;2.228507568;63.91940387;68.37641901
2671;56.05728326;67.18872867;2.157755684;65.03097299;69.34648436
2672;134.3693727;67.26785401;2.120124133;65.14772987;69.38797814
2673;-36.05946779;68.63635638;2.179304334;66.45705204;70.81566071
2674;33.56222437;66.84960566;2.186399585;64.66320608;69.03600525
2675;6.85160356;64.60569097;2.184336126;62.42135485;66.7900271
2676;75.75292595;66.98069261;2.174320169;64.80637244;69.15501278
2677;27.87522719;67.84663309;2.172406714;65.67422638;70.01903981
2678;67.92977857;67.77613782;2.167420073;65.60871775;69.94355789
2679;-6.562941106;68.31618407;2.157363019;66.15882105;70.47354709
2680;107.2136908;69.0593662;2.11040565;66.94896055;71.16977185
2681;139.8554163;68.10470343;2.049539605;66.05516383;70.15424303
2682;-9.547575821;67.21837398;1.998502991;65.21987099;69.21687697
2683;77.09797547;66.14243778;1.884744525;64.25769326;68.02718231
2684;108.6891838;65.53327481;1.812484808;63.72079;67.34575962
2685;113.3273033;64.57073609;1.866101549;62.70463454;66.43683764
2686;102.9313766;63.58691767;1.962578367;61.6243393;65.54949603
2687;65.82404271;64.85748662;2.160397825;62.69708879;67.01788444
2688;80.15387723;65.50844862;2.346087847;63.16236077;67.85453646
2689;110.8884334;64.9575199;2.466932208;62.49058769;67.42445211
2690;86.06080892;63.93282281;2.55711251;61.3757103;66.48993531
2691;15.21134294;64.13375689;2.644325154;61.48943174;66.77808204
2692;43.68336071;62.77223755;2.690051533;60.08218602;65.46228908
2693;123.2135572;63.54085194;2.74210854;60.7987434;66.28296048
2694;21.76919258;64.10887584;2.792390999;61.31648484;66.90126684
2695;57.68258877;63.44046554;2.806948813;60.63351672;66.24741435
2696;102.7377047;62.95863905;2.808460821;60.15017823;65.76709987
2697;118.7651825;62.72809037;2.784876854;59.94321352;65.51296722
2698;110.9450507;60.9551625;2.779278476;58.17588403;63.73444098
2699;33.99061429;62.13899284;2.7748122;59.36418064;64.91380504
2700;21.39407143;62.91944675;2.801760546;60.1176862;65.72120729
2701;131.2698308;64.22076773;2.832368171;61.38839956;67.0531359
2702;61.44376925;63.72642821;2.8940208;60.83240741;66.62044901
2703;80.53352921;64.16031282;2.942055051;61.21825777;67.10236787
2704;39.43835846;63.50274677;2.991168716;60.51157805;66.49391548
2705;90.60921337;65.14223073;3.018819117;62.12341161;68.16104984
2706;25.44622147;64.4631038;3.007881783;61.45522202;67.47098558
2707;29.62588217;63.61723721;2.938587678;60.67864953;66.55582489
2708;62.92544147;63.94833609;2.866039834;61.08229626;66.81437592
2709;56.09999202;63.2242214;2.81948052;60.40474088;66.04370192
2710;64.82734295;61.24682292;2.771912843;58.47491008;64.01873577
2711;16.99616005;60.53815839;2.753465899;57.78469249;63.29162429
2712;75.87796221;58.34471444;2.734606294;55.61010815;61.07932073
2713;92.22244316;58.11543267;2.685695676;55.42973699;60.80112835
2714;25.0654268;59.11286983;2.614663286;56.49820654;61.72753311
2715;47.29459967;59.39743184;2.551671845;56.84576;61.94910368
2716;79.78198839;59.50321934;2.514325061;56.98889428;62.0175444
2717;16.33485929;60.65536207;2.473844656;58.18151742;63.12920673
2718;48.68153317;60.3640611;2.458473489;57.90558761;62.82253459
2719;37.44401405;60.1886227;2.432927636;57.75569507;62.62155034
2720;49.7092945;61.47194309;2.388075761;59.08386733;63.86001885
2721;87.59952382;61.50210299;2.365963282;59.1361397;63.86806627
2722;44.29930059;61.51217734;2.349787056;59.16239029;63.8619644
2723;43.9500515;60.24385065;2.353724874;57.89012578;62.59757553
2724;24.31587946;58.43751646;2.411203665;56.0263128;60.84872013
2725;73.36537362;58.81038203;2.481433615;56.32894842;61.29181565
2726;73.21897363;59.90491395;2.513473132;57.39144081;62.41838708
2727;50.54161047;57.26464774;2.494634408;54.77001333;59.75928214
2728;50.00334222;56.56168767;2.49711522;54.06457245;59.05880289
2729;34.39390986;56.1700161;2.486432443;53.68358366;58.65644854
2730;77.05074093;55.75016639;2.548455024;53.20171137;58.29862142
2731;72.57821746;55.39508515;2.529004442;52.8660807;57.92408959
2732;96.7162203;57.59488186;2.516874069;55.07800779;60.11175593
2733;7.338466996;58.58412358;2.526980933;56.05714265;61.11110451
2734;40.16812614;58.6792734;2.549372738;56.12990066;61.22864614
2735;7.841861717;59.42657932;2.574423256;56.85215607;62.00100258
2736;77.185412;58.87472008;2.657693439;56.21702664;61.53241352
2737;-8.934264774;60.4289989;2.724813218;57.70418568;63.15381212
2738;54.13067247;60.23418289;2.876753981;57.35742891;63.11093687
2739;131.0231722;59.82812942;3.021892162;56.80623725;62.85002158
2740;125.4010961;60.61977686;3.113766796;57.50601006;63.73354365
2741;91.45597156;60.48152951;3.165626545;57.31590296;63.64715605
2742;73.9706221;59.62038762;3.185617177;56.43477044;62.8060048
2743;28.82701099;61.40762929;3.221041372;58.18658792;64.62867067
2744;114.2661991;62.07872566;3.248568425;58.83015723;65.32729408
2745;87.21853232;61.75406703;3.260949577;58.49311745;65.01501661
2746;59.22074344;62.27599335;3.279673081;58.99632027;65.55566643
2747;103.251497;61.9379212;3.302668985;58.63525221;65.24059018
2748;54.08052123;62.93309502;3.325899397;59.60719562;66.25899442
2749;18.82200697;64.32385454;3.359215451;60.96463909;67.68307
2750;53.00675847;65.06666907;3.373436807;61.69323226;68.44010588
2751;77.215199;64.29969379;3.402550139;60.89714365;67.70224393
2752;-3.383746;63.46636238;3.474880572;59.99148181;66.94124295
2753;25.59280583;63.82739458;3.513285642;60.31410894;67.34068022
2754;60.55827927;63.75051069;3.558392755;60.19211794;67.30890345
2755;18.02602327;65.55453818;3.54973387;62.00480431;69.10427205
2756;72.50006982;64.54054569;3.529295936;61.01124975;68.06984162
2757;137.635854;64.02811858;3.416237891;60.61188069;67.44435647
2758;80.07720984;64.02893783;3.372288078;60.65664976;67.40122591
2759;67.77808229;64.73696946;3.376296001;61.36067346;68.11326546
2760;94.21259413;64.29338003;3.411666891;60.88171314;67.70504692
2761;36.68252156;65.49743278;3.453028754;62.04440403;68.95046153
2762;96.26437964;65.16190766;3.482583967;61.67932369;68.64449163
2763;65.94234593;68.09500622;3.532688946;64.56231728;71.62769517
2764;71.51371591;68.48305063;3.562682739;64.92036789;72.04573337
2765;65.43944636;67.2027619;3.587528112;63.61523379;70.79029002
2766;40.2439847;66.13988725;3.645846722;62.49404052;69.78573397
2767;35.86375226;65.01183705;3.700370795;61.31146625;68.71220784
2768;107.4841846;65.33294091;3.732483743;61.60045717;69.06542465
2769;82.90744768;65.21923269;3.764065048;61.45516764;68.98329773
2770;20.88642405;64.64711603;3.835730861;60.81138517;68.48284689
2771;76.32753679;64.57901782;3.950425557;60.62859226;68.52944338
2772;70.35784404;64.92025087;4.063363531;60.85688734;68.98361441
2773;95.05316552;65.02416448;4.141873797;60.88229069;69.16603828
2774;114.8787874;66.16570563;4.214916864;61.95078877;70.3806225
2775;62.19942019;66.93753499;4.271845882;62.6656891;71.20938087
2776;34.24963446;67.47624679;4.349127963;63.12711883;71.82537476
2777;30.71907177;68.48159408;4.415693767;64.06590031;72.89728785
2778;68.95425263;69.71215027;4.472813782;65.23933648;74.18496405
2779;46.08226377;70.97055254;4.505428964;66.46512357;75.4759815
2780;126.3993119;70.60779548;4.54631946;66.06147602;75.15411494
2781;25.33712372;71.36687538;4.590587876;66.77628751;75.95746326
2782;46.44443516;70.11214313;4.611210675;65.50093245;74.7233538
2783;96.75800215;69.8973827;4.585763832;65.31161887;74.48314653
2784;43.44807984;70.71124745;4.532922181;66.17832527;75.24416963
2785;17.54506535;71.90917646;4.50867934;67.40049712;76.4178558
2786;69.24855182;71.89684956;4.470853426;67.42599613;76.36770298
2787;60.07363091;72.57162079;4.479781766;68.09183903;77.05140256
2788;140.653762;72.25557797;4.446995632;67.80858234;76.7025736
2789;73.92093711;72.31396753;4.427894958;67.88607257;76.74186249
2790;65.72844722;73.00835892;4.399420602;68.60893832;77.40777952
2791;71.19448857;73.67301421;4.352713346;69.32030087;78.02572756
2792;33.92541136;74.18181024;4.261657198;69.92015304;78.44346744
2793;90.34691911;74.92951873;4.126887812;70.80263092;79.05640655
2794;23.02789168;73.85780016;3.989503262;69.8682969;77.84730342
2795;85.08824964;74.86111883;3.838485532;71.02263329;78.69960436
2796;83.74552356;76.60398899;3.647534206;72.95645479;80.2515232
2797;76.62362925;76.77231736;3.431325071;73.34099229;80.20364244
2798;108.551091;76.73929601;3.210057243;73.52923876;79.94935325
2799;112.2991199;76.39006445;2.986724391;73.40334006;79.37678884
2800;58.18530388;75.39436301;2.849100935;72.54526208;78.24346395
2801;80.48106073;75.95852774;2.770096406;73.18843133;78.72862414
2802;128.4879105;76.50927122;2.708690728;73.80058049;79.21796195
2803;59.37461956;77.29915076;2.77291535;74.52623541;80.07206611
2804;89.77132162;76.75988985;2.867410688;73.89247916;79.62730054
2805;42.05766947;77.56846571;3.016432508;74.5520332;80.58489822
2806;56.73909832;76.72549924;3.155887415;73.56961183;79.88138666
2807;8.508724713;77.14794306;3.306102431;73.84184063;80.45404549
2808;126.6830721;76.45720334;3.42178571;73.03541763;79.87898905
2809;121.584312;75.83176326;3.664029682;72.16773357;79.49579294
2810;128.8724621;76.71640746;3.991576862;72.7248306;80.70798432
2811;93.58392188;77.25348118;4.36223561;72.89124557;81.61571679
2812;71.09585456;78.17769637;4.766157852;73.41153851;82.94385422
2813;80.14619566;77.50294458;5.158697336;72.34424725;82.66164192
2814;68.92021367;74.88181222;5.593962393;69.28784983;80.47577461
2815;106.9276766;73.43477736;5.979338335;67.45543903;79.4141157
2816;99.33686634;74.81399811;6.369677001;68.44432111;81.18367511
2817;66.19258205;73.60210025;6.709426466;66.89267378;80.31152671
2818;73.99688553;74.0682918;7.019273373;67.04901843;81.08756518
2819;52.82653719;73.49863377;7.283189546;66.21544422;80.78182331
2820;134.0766998;74.17823745;7.563000151;66.6152373;81.7412376
2821;109.7728026;74.33966228;7.868338253;66.47132403;82.20800053
2822;84.91228367;74.24109779;8.160220731;66.08087706;82.40131852
2823;68.67375484;72.62843706;8.442606461;64.1858306;81.07104352
2824;77.24235608;71.29361472;8.713006731;62.58060799;80.00662145
2825;64.09801405;69.56482407;8.909704813;60.65511926;78.47452889
2826;90.97182106;68.80146434;9.124010538;59.6774538;77.92547488
2827;62.33755207;68.96905964;9.326639293;59.64242035;78.29569894
2828;71.0029283;67.0381369;9.502638295;57.53549861;76.5407752
2829;41.45194638;67.22226884;9.661306742;57.5609621;76.88357558
2830;87.31963256;66.56973669;9.775575326;56.79416136;76.34531201
2831;83.40802193;66.42846309;9.895097279;56.53336581;76.32356037
2832;46.8817585;66.26751915;10.01530204;56.25221711;76.28282119
2833;11.21670948;66.3957929;10.07088931;56.3249036;76.46668221
2834;64.86055789;63.48958502;10.09094869;53.39863633;73.58053371
2835;88.56493434;61.76060405;10.13565181;51.62495223;71.89625586
2836;44.93582509;60.54662871;10.15645446;50.39017425;70.70308317
2837;116.3835261;59.19658315;10.12253652;49.07404663;69.31911967
2838;25.66129002;58.58620847;10.03711525;48.54909322;68.62332372
2839;6.976011526;56.95856988;9.875624332;47.08294555;66.83419421
2840;0.122159293;57.01853118;9.742373056;47.27615812;66.76090423
2841;136.0687054;56.05511298;9.602405202;46.45270778;65.65751818
2842;9.387697641;56.20949269;9.402682807;46.80680988;65.6121755
2843;57.70118065;56.01625218;9.200901037;46.81535114;65.21715321
2844;61.29435914;56.18469964;8.93732367;47.24737597;65.12202331
2845;57.68767955;55.3637791;8.66513974;46.69863936;64.02891884
2846;93.32091603;53.68725039;8.336281091;45.3509693;62.02353148
2847;78.71873463;52.48426254;7.966879406;44.51738313;60.45114194
2848;-5.622068029;51.70002083;7.57590455;44.12411628;59.27592538
2849;40.47515182;51.05650027;7.197853034;43.85864724;58.25435331
2850;24.13079683;52.27366989;6.846755273;45.42691462;59.12042516
2851;19.25395746;51.44506096;6.540224074;44.90483689;57.98528504
2852;89.02842123;50.60872377;6.240296948;44.36842682;56.84902071
2853;30.01085072;50.13529112;5.903589449;44.23170167;56.03888057
2854;68.7653483;49.15668601;5.63446334;43.52222267;54.79114935
2855;56.49218189;49.88709572;5.339532055;44.54756366;55.22662777
2856;34.85271585;48.11534915;5.064610659;43.05073849;53.17995981
2857;48.53095747;47.68226824;4.794499099;42.88776914;52.47676734
2858;15.05068599;48.30933041;4.492932119;43.81639829;52.80226253
2859;-21.5335299;49.09489219;4.16020293;44.93468926;53.25509512
2860;33.40628242;47.76185325;3.976855482;43.78499777;51.73870874
2861;66.95971991;46.64590881;3.893419165;42.75248965;50.53932798
2862;24.73159842;46.75048503;3.853800528;42.8966845;50.60428556
2863;39.96674592;46.16239247;3.868468785;42.29392369;50.03086126
2864;-2.863372355;48.49374611;3.909311509;44.58443461;52.40305762
2865;71.97823976;49.70027131;4.01046682;45.68980449;53.71073814
2866;57.79334839;51.0810552;4.122800876;46.95825433;55.20385608
2867;107.2102317;50.55478829;4.241081672;46.31370661;54.79586996
2868;56.33731574;51.54440507;4.364624953;47.17978011;55.90903002
2869;82.58770609;53.15860501;4.521825859;48.63677915;57.68043087
2870;10.95958984;53.42867562;4.675596366;48.75307925;58.10427199
2871;48.57373553;53.60289361;4.924128795;48.67876481;58.5270224
2872;48.42042207;53.47225144;5.211298489;48.26095295;58.68354993
2873;44.91595686;51.88261421;5.512049814;46.3705644;57.39466402
2874;35.85420622;54.63264472;5.780304974;48.85233975;60.4129497
2875;139.3180065;54.09322569;6.064967854;48.02825783;60.15819354
2876;21.83895881;54.22786133;6.319985233;47.90787609;60.54784656
2877;48.31862408;55.80533582;6.522175073;49.28316074;62.32751089
2878;38.19248696;55.04062636;6.673922793;48.36670356;61.71454915
2879;21.09406801;56.38436959;6.794667533;49.58970205;63.17903712
2880;78.70284114;56.91227837;6.895910746;50.01636763;63.80818912
2881;-3.039442226;57.79737625;6.968912263;50.82846399;64.76628851
2882;61.32089555;58.82373561;7.020215631;51.80351998;65.84395124
2883;78.86192911;57.90166594;7.090317463;50.81134848;64.9919834
2884;51.28036032;58.13534792;7.139522993;50.99582492;65.27487091
2885;-3.124427928;58.59421103;7.178585083;51.41562594;65.77279611
2886;31.65176788;59.50566314;7.193858943;52.31180419;66.69952208
2887;50.26921218;59.39279362;7.136512677;52.25628094;66.5293063
2888;86.39080575;59.6596386;7.04337275;52.61626585;66.70301135
2889;144.5603256;59.926351;6.881118449;53.04523255;66.80746945
2890;68.50879678;60.65048272;6.746601108;53.90388161;67.39708383
2891;70.5421376;61.09617536;6.627725704;54.46844966;67.72390107
2892;109.2290927;61.01219337;6.513252693;54.49894068;67.52544607
2893;59.85815342;61.37294688;6.339126686;55.0338202;67.71207357
2894;140.0253776;62.41446218;6.175824998;56.23863718;68.59028717
2895;75.06796039;62.60121476;6.038706969;56.56250779;68.63992173
2896;66.57279687;65.04236979;5.901180213;59.14118957;70.94355
2897;86.65816558;66.33640299;5.758897738;60.57750525;72.09530072
2898;-2.352764095;67.39164167;5.586667775;61.8049739;72.97830945
2899;134.6294882;67.5297506;5.338879815;62.19087079;72.86863041
2900;12.9647809;68.77706126;5.169876476;63.60718479;73.94693774
2901;30.99721443;68.46437797;4.968740058;63.49563791;73.43311803
2902;99.70515646;68.01624719;4.752641799;63.26360539;72.76888899
2903;50.0282388;67.57649315;4.58246414;62.99402901;72.15895729
2904;98.5417554;67.503957;4.377220374;63.12673663;71.88117738
2905;95.68869634;68.1609216;4.204488773;63.95643283;72.36541037
2906;101.6321736;67.39084087;4.032530345;63.35831052;71.42337121
2907;87.1970433;68.75769383;3.878581934;64.87911189;72.63627576
2908;1.505404242;70.47405656;3.751260842;66.72279571;74.2253174
2909;26.96846686;70.15480185;3.577187617;66.57761423;73.73198946
2910;1.868488752;69.94504455;3.398540739;66.54650381;73.34358529
2911;79.89034005;71.27353515;3.229472245;68.0440629;74.50300739
2912;61.20337458;71.19087235;3.093213959;68.09765839;74.28408631
2913;38.34069241;70.9930102;2.963602935;68.02940726;73.95661313
2914;53.56907838;70.64670262;2.885872612;67.76083001;73.53257523
2915;34.06734537;69.44525693;2.818518167;66.62673877;72.2637751
2916;94.70856447;69.36815573;2.776296735;66.59185899;72.14445246
2917;53.51026688;68.41578658;2.710069193;65.70571739;71.12585577
2918;125.6086606;67.24296155;2.634394128;64.60856742;69.87735568
2919;109.4545958;66.95865601;2.479772841;64.47888316;69.43842885
2920;92.11208798;66.01386468;2.357713585;63.65615109;68.37157826
2921;135.4584961;66.47036621;2.253424051;64.21694216;68.72379026
2922;114.5694287;66.84049905;2.20540672;64.63509233;69.04590577
2923;102.2375951;65.83933756;2.180550273;63.65878728;68.01988783
2924;51.95951208;66.7733522;2.173519926;64.59983227;68.94687213
2925;99.46705002;65.25012514;2.17450704;63.0756181;67.42463218
2926;123.3711585;66.11726563;2.201113253;63.91615238;68.31837888
2927;-1.015711072;66.02869971;2.245938082;63.78276163;68.2746378
2928;25.89116804;65.96249472;2.25195916;63.71053556;68.21445388
2929;34.49314352;67.77739527;2.252407383;65.52498788;70.02980265
2930;54.59926261;67.37286384;2.259728164;65.11313567;69.632592
2931;39.42872375;66.93790285;2.27278681;64.66511604;69.21068965
2932;66.6700587;66.42140037;2.288509129;64.13289124;68.7099095
2933;148.8553947;65.89176814;2.302976379;63.58879176;68.19474452
2934;62.57993891;66.96295309;2.295678544;64.66727455;69.25863164
2935;40.58273816;67.40899939;2.293977364;65.11502202;69.70297675
2936;64.62859272;68.2171958;2.304525103;65.9126707;70.5217209
2937;27.43596514;68.93194961;2.277483754;66.65446586;71.20943337
2938;40.17824242;70.47479122;2.248106405;68.22668482;72.72289763
2939;68.72911934;72.43871971;2.231494816;70.20722489;74.67021452
2940;83.28659562;72.98675129;2.211181782;70.77556951;75.19793308
2941;64.5766352;73.30434562;2.207381869;71.09696375;75.51172749
2942;21.97131107;72.70242209;2.205789275;70.49663281;74.90821136
2943;49.41501625;73.1514747;2.212700115;70.93877459;75.36417482
2944;45.35857053;70.58157133;2.210048349;68.37152298;72.79161968
2945;91.84101988;70.54030165;2.203561219;68.33674043;72.74386287
2946;98.34953868;71.6737158;2.173534339;69.50018146;73.84725014
2947;85.44957138;69.9974884;2.15713184;67.84035656;72.15462024
2948;35.59892959;68.6421236;2.160754501;66.4813691;70.8028781
2949;45.28198268;68.26907294;2.124283001;66.14478994;70.39335594
2950;56.94490837;67.44211127;2.106223522;65.33588775;69.54833479
2951;57.18894568;66.27040853;2.046930445;64.22347809;68.31733898
2952;26.48035271;65.46946436;2.016069062;63.4533953;67.48553342
2953;96.3287018;67.29506183;2.00439142;65.29067041;69.29945325
2954;142.5881667;69.68750352;1.962995398;67.72450812;71.65049891
2955;77.91065251;70.38362141;1.963963829;68.41965759;72.34758524
2956;73.50568568;70.51360185;1.949812427;68.56378942;72.46341428
2957;75.29054748;71.10916173;1.928500236;69.18066149;73.03766197
2958;60.18579926;70.64641321;1.899012743;68.74740047;72.54542595
2959;56.13583696;67.77815659;1.840154698;65.9380019;69.61831129
2960;49.71682788;67.51851148;1.813514887;65.70499659;69.33202636
2961;43.0865058;66.71445277;1.794872415;64.91958035;68.50932518
2962;116.3427847;67.77607125;1.788226047;65.9878452;69.5642973
2963;139.8882966;68.97415522;1.790824696;67.18333052;70.76497992
2964;138.5010451;70.04787721;1.791118515;68.25675869;71.83899572
2965;81.51868934;68.55138708;1.740223585;66.8111635;70.29161067
2966;50.26465619;68.21861612;1.701039861;66.51757626;69.91965598
2967;64.01046413;69.14289259;1.667841065;67.47505152;70.81073365
2968;76.41195023;69.7237458;1.620568896;68.10317691;71.3443147
2969;-5.456411327;69.54537674;1.503973083;68.04140365;71.04934982
2970;107.3498422;69.65047151;1.482506851;68.16796466;71.13297836
2971;149.9162096;69.13688774;1.45808465;67.67880309;70.59497239
2972;49.97089869;67.53702506;1.418868603;66.11815646;68.95589366
2973;45.44582367;66.63865963;1.420888863;65.21777077;68.05954849
2974;83.21201171;68.10262636;1.422193562;66.6804328;69.52481992
2975;9.784466789;68.54902338;1.424016846;67.12500654;69.97304023
2976;39.71021034;69.28919123;1.423599642;67.86559158;70.71279087
2977;82.52300602;70.01952716;1.401800081;68.61772708;71.42132725
2978;92.08975967;71.46612881;1.358635863;70.10749294;72.82476467
2979;147.9056941;70.23021231;1.35445177;68.87576054;71.58466408
2980;69.99515633;67.70734368;1.350105003;66.35723867;69.05744868
2981;61.22826485;68.60912665;1.345369986;67.26375666;69.95449663
2982;69.80227758;68.29923942;1.329434257;66.96980516;69.62867368
2983;43.0698842;67.79407434;1.285279507;66.50879484;69.07935385
2984;2.574307254;69.18841943;1.25565577;67.93276366;70.4440752
2985;49.33803798;68.62591058;1.251801506;67.37410907;69.87771208
2986;-0.424256105;69.74484079;1.24619828;68.49864251;70.99103907
2987;118.7711353;69.56607615;1.226822394;68.33925375;70.79289854
2988;88.53824772;68.54649835;1.225320568;67.32117778;69.77181892
2989;94.93806373;68.13419122;1.227266026;66.90692519;69.36145724
2990;-7.591876914;68.16655101;1.210452028;66.95609899;69.37700304
2991;66.31527632;66.31018153;1.217003773;65.09317776;67.52718531
2992;111.7147351;65.40488549;1.215963643;64.18892185;66.62084914
2993;51.5948252;66.21486033;1.214495886;65.00036445;67.42935622
2994;40.31819374;67.63336457;1.215352769;66.41801181;68.84871734
2995;50.71840399;69.32941554;1.230313095;68.09910244;70.55972863
2996;65.64824756;68.5705549;1.227619437;67.34293547;69.79817434
2997;16.756542;66.58412047;1.228013482;65.35610698;67.81213395
2998;39.63293463;66.89885412;1.233856177;65.66499794;68.1327103
2999;110.2612326;68.93185506;1.217288758;67.7145663;70.14914381
3000;68.0482311;69.0274568;1.215560814;67.81189599;70.24301762
3001;94.69346828;69.53996907;1.235019409;68.30494966;70.77498848
3002;94.43607855;70.03747288;1.238442255;68.79903062;71.27591513
3003;100.2570365;70.6912748;1.233852096;69.45742271;71.9251269
3004;33.29696063;69.94693726;1.170738155;68.7761991;71.11767541
3005;13.92186626;68.18122886;1.165093054;67.0161358;69.34632191
3006;123.901584;67.20366815;1.198154898;66.00551326;68.40182305
3007;57.7014372;67.44502648;1.206023732;66.23900274;68.65105021
3008;49.52712854;67.74437399;1.256067014;66.48830697;69.000441
3009;131.2973987;67.60216013;1.314590364;66.28756977;68.9167505
3010;27.44788537;68.60942056;1.371711049;67.23770951;69.98113161
3011;106.782269;67.98926782;1.41627205;66.57299577;69.40553987
3012;33.96950884;69.4756482;1.444223106;68.03142509;70.91987131
3013;64.3443169;69.23863517;1.497689099;67.74094607;70.73632427
3014;118.8606329;69.21024846;1.532035359;67.6782131;70.74228382
3015;140.1513947;68.20923049;1.536354424;66.67287607;69.74558492
3016;-13.15615416;69.45387243;1.529711027;67.9241614;70.98358346
3017;4.094558098;68.5697335;1.499388297;67.0703452;70.0691218
3018;105.3191809;68.95418013;1.420732661;67.53344747;70.37491279
3019;148.7556665;69.76818077;1.4048538;68.36332697;71.17303457
3020;81.04218771;70.24248796;1.401906096;68.84058186;71.64439406
3021;68.64794991;69.48139169;1.442927551;68.03846414;70.92431924
3022;48.60805333;67.96942668;1.443711776;66.5257149;69.41313845
3023;66.02231505;69.93479875;1.405449555;68.52934919;71.3402483
3024;149.1288714;70.05237754;1.343990917;68.70838662;71.39636845
3025;88.08770075;69.04577059;1.337396266;67.70837433;70.38316686
3026;35.92259261;70.26433713;1.336972015;68.92736511;71.60130914
3027;65.08290428;69.58841275;1.342252468;68.24616028;70.93066522
3028;115.8669043;69.77618358;1.342589543;68.43359403;71.11877312
3029;54.12854486;68.90109693;1.373388534;67.52770839;70.27448546
3030;57.85456576;70.00106157;1.397826485;68.60323509;71.39888806
3031;20.13956048;70.92096301;1.400130171;69.52083284;72.32109318
3032;73.53753924;69.73139105;1.348389819;68.38300123;71.07978087
3033;85.06900073;71.319436;1.308361389;70.01107461;72.62779739
3034;35.81697751;71.80023726;1.280514079;70.51972318;73.08075134
3035;53.94458898;71.70490272;1.241476267;70.46342645;72.94637898
3036;17.71024816;71.49172222;1.249718272;70.24200395;72.74144049
3037;75.38114341;71.14469118;1.220635748;69.92405543;72.36532693
3038;106.6834707;71.90436192;1.235462409;70.66889951;73.13982433
3039;87.09052581;71.45330607;1.273280875;70.1800252;72.72658695
3040;43.88614723;70.46288836;1.326438243;69.13645011;71.7893266
3041;55.88486191;69.36620799;1.335762238;68.03044575;70.70197023
3042;21.22419095;71.26541229;1.339005918;69.92640638;72.60441821
3043;131.321513;71.39490185;1.338624981;70.05627687;72.73352683
3044;93.10885813;72.37631977;1.331580923;71.04473885;73.7079007
3045;64.50786024;71.40709843;1.346092656;70.06100577;72.75319108
3046;11.90249424;72.07426654;1.378390881;70.69587566;73.45265742
3047;-11.46196816;70.85550319;1.393056443;69.46244675;72.24855963
3048;116.9905178;71.92037869;1.390852953;70.52952574;73.31123164
3049;45.6294528;70.35469803;1.390875143;68.96382289;71.74557318
3050;58.92427838;69.70329995;1.391534892;68.31176506;71.09483485
3051;130.1951243;70.7705408;1.387075377;69.38346543;72.15761618
3052;60.2213252;70.87920559;1.426343923;69.45286166;72.30554951
3053;104.0123907;70.18644156;1.471697831;68.71474373;71.65813939
3054;55.62761736;67.75146424;1.545325479;66.20613876;69.29678972
3055;89.39515741;68.04406141;1.560436258;66.48362516;69.60449767
3056;60.83683961;68.08813745;1.578293471;66.50984398;69.66643092
3057;63.2334142;69.57912155;1.569685706;68.00943584;71.14880725
3058;138.6917296;69.0094484;1.572943592;67.43650481;70.58239199
3059;74.0479926;68.82493978;1.56088399;67.26405579;70.38582377
3060;126.4353371;69.12802544;1.532502881;67.59552256;70.66052832
3061;16.57568015;68.27748419;1.514133196;66.76335099;69.79161739
3062;89.08368573;69.3290608;1.488718004;67.8403428;70.81777881
3063;72.71271676;68.55478956;1.475852542;67.07893701;70.0306421
3064;41.34046866;67.67893205;1.454111367;66.22482068;69.13304342
3065;68.34932931;67.21538042;1.453962131;65.76141829;68.66934255
3066;84.22069617;67.87877459;1.457302051;66.42147254;69.33607664
3067;83.70326523;69.11110619;1.457296476;67.65380971;70.56840267
3068;10.69852557;71.2886782;1.457948427;69.83072977;72.74662663
3069;155.3714949;69.66253927;1.426460792;68.23607848;71.08900006
3070;99.32537781;68.55925678;1.354868342;67.20438844;69.91412513
3071;115.0677614;67.8111036;1.327078717;66.48402489;69.13818232
3072;6.491019072;68.41227976;1.257745475;67.15453429;69.67002524
3073;102.9167038;71.7991553;1.29229639;70.50685891;73.09145169
3074;-13.82739835;69.89988427;1.230547188;68.66933709;71.13043146
3075;115.9075693;70.27917032;1.228882866;69.05028745;71.50805319
3076;142.5169841;69.4856461;1.226630348;68.25901576;70.71227645
3077;41.46449654;67.57640509;1.213658628;66.36274646;68.79006371
3078;29.75193893;67.31694644;1.199570427;66.11737601;68.51651687
3079;-8.316939104;66.51162019;1.226202164;65.28541803;67.73782236
3080;69.05100075;68.02608129;1.222315192;66.8037661;69.24839649
3081;60.10244362;68.08813745;1.230422115;66.85771534;69.31855957
3082;96.17974941;69.57912155;1.239166023;68.33995552;70.81828757
3083;44.48420874;69.0094484;1.246813824;67.76263458;70.25626222
3084;75.65906116;68.82493978;1.259786464;67.56515332;70.08472624
3085;51.27434629;69.12802544;1.273674613;67.85435083;70.40170006
3086;10.56698502;68.27748419;1.28686587;66.99061832;69.56435006
3087;71.34065544;69.3290608;1.299658017;68.02940279;70.62871882
3088;35.89330986;68.55478956;1.312098251;67.24269131;69.86688781
3089;62.01473777;67.67893205;1.327634265;66.35129778;69.00656631
3090;63.44939286;67.21538042;1.332997925;65.8823825;68.54837835
3091;77.71925;67.87877459;1.325815938;66.55295866;69.20459053
3092;118.7337733;69.11110619;1.334158313;67.77694788;70.4452645
3093;132.2803634;71.2886782;1.351353099;69.9373251;72.6400313
3094;48.38842774;69.66253927;1.306089881;68.35644939;70.96862915
3095;36.84145122;68.55925678;1.315839919;67.24341686;69.8750967
3096;26.35204804;67.8111036;1.334640213;66.47646339;69.14574382
3097;42.56247835;68.41227976;1.344416068;67.06786369;69.75669583
3098;161.2686845;71.7991553;1.36364225;70.43551305;73.16279755
3099;20.1276952;69.89988427;1.272423182;68.62746109;71.17230746
3100;64.97304116;70.27917032;1.274162429;69.00500789;71.55333275
3101;18.45454334;69.4856461;1.259445586;68.22620052;70.74509169
3102;32.82383238;67.57640509;1.270572118;66.30583297;68.8469772
3103;46.98893422;67.31694644;1.278958008;66.03798843;68.59590445
3104;62.94075213;66.51162019;1.277367422;65.23425277;67.78898762
3105;132.8651334;68.02608129;1.226812419;66.79926887;69.25289371

